Contingency-constrained economic dispatch with safe reinforcement learning

Future power systems will rely heavily on micro grids with a high share of decentralised renewable energy sources and energy storage systems. The high complexity and uncertainty in this context might make conventional power dispatch strategies infeasible. Reinforcement-learning based (RL) controllers can address this challenge, however, cannot themselves provide safety guarantees, preventing their deployment in practice. To overcome this limitation, we propose a formally validated RL controller for economic dispatch. We extend conventional constraints by a time-dependent constraint encoding the islanding contingency. The contingency constraint is computed using set-based backwards reachability analysis and actions of the RL agent are verified through a safety layer. Unsafe actions are projected into the safe action space while leveraging constrained zonotope set representations for computational efficiency. The developed approach is demonstrated on a residential use case using real-world measurements.

==> Safe_RL_for_Economic_Dispatch/graphics/data/EvaluationSummaryBaseProportional.csv <==
time,scs_min_sum,soc_sum,penalty
1.0,0.8889675982057588,5.327725530872682,0.15797942021481232
2.0,0.8876122876983246,5.316547541750429,0.1562075050306258
3.0,0.8862969257942419,5.305432685806444,0.15476669974504326
4.0,0.8850193183679291,5.294373214314717,0.15326182101166844
5.0,0.8837773679507528,5.283371532313723,0.1516108053521775
6.0,0.8825690511287068,5.272421816452795,0.1504388454933603
7.0,0.8813924386906322,5.2615246237249185,0.14902263798933582
8.0,0.8802456837890444,5.250674887487863,0.14774201814969545
9.0,0.8791270210508024,5.2398747640825345,0.14663299481860098
10.0,0.8780347832428834,5.229116450891082,0.14544670067238394
11.0,0.8769673670462472,5.218403750568041,0.14420319605630294
12.0,0.8759232840745605,5.207743230852778,0.1432128083911275
13.0,0.8749011055568969,5.197138510850769,0.14235173085043404
14.0,0.8738995128065108,5.186580353239402,0.14129771644998837
15.0,0.872917238639821,5.176074993447006,0.14039510091600446
16.0,0.8719531059716417,5.165618146743295,0.13968491033223362
17.0,0.8710059982843488,5.155203497531839,0.13883555861581767
18.0,0.8700748853582487,5.144838232538509,0.13788085377457435
19.0,0.8691587978326938,5.134514942445189,0.13718104041212104
20.0,0.868256831402995,5.124236651259435,0.13629345451612
21.0,0.8673681254282499,5.113999693101011,0.13565769005706338
22.0,0.8664918798043679,5.1038036617656495,0.13486493260791352
23.0,0.8656273462129072,5.09364754200774,0.1341545316965206
24.0,0.8647738149905075,5.083531653236406,0.1334125090697316
25.0,0.863930614579326,5.073453258069886,0.13284754603588964
26.0,0.8630971162754957,5.063413734732592,0.13194778205469812
27.0,0.8622727051327717,5.053412002759014,0.13132130546871942
28.0,0.8614568243875347,5.043444521737231,0.130695293709824
29.0,0.8606489518384732,5.033517599889354,0.1300242938357948
30.0,0.8598486017543481,5.0236259842553,0.12928740442448192
31.0,0.8590553268962804,5.013771444302026,0.1286630633471981
32.0,0.8582687291609199,5.00395151469048,0.12791194529274785
33.0,0.8574884403978684,4.9941694862710735,0.1272609617278689
34.0,0.8567141756136385,4.984421706652702,0.1266247709566661
35.0,0.8559456882966918,4.974711585541579,0.12596123515454363
36.0,0.8551828627182498,4.965039011435412,0.12524328333713547
37.0,0.8544259325479358,4.955404457955252,0.12454441716201452
38.0,0.8536753805039741,4.945806945336097,0.1236321964874201
39.0,0.8529315672907654,4.936245433669524,0.12282087021868907
40.0,0.8521949120625232,4.9267077053310375,0.12206877496063029
41.0,0.8514658448514059,4.917187178049378,0.12123067906579453
42.0,0.850744799942194,4.907681190768914,0.12048224017374716
43.0,0.8500322175621546,4.898192815403773,0.11940979116420192
44.0,0.8493285540169486,4.88872504408,0.11843343979394251
45.0,0.8486342536068125,4.879272347260803,0.11761682123651583
46.0,0.8479672423456526,4.869839567435553,0.11675031774304792
47.0,0.8471926488333992,4.86042488964338,0.11572184623003871
48.0,0.8465293137378787,4.8510434092282635,0.11465765870563537
49.0,0.8458782903287956,4.841683362951122,0.11366316257999398
50.0,0.8452411066475802,4.832370641586467,0.11181748375646905
51.0,0.8446192054885229,4.823101407399777,0.1104235221412021
52.0,0.8440138950424076,4.81387847521479,0.10883382730369662
53.0,0.8434263972986908,4.804701420287397,0.10725350132920848
54.0,0.8428578326400995,4.795567479055206,0.10578912405547795
55.0,0.8422885292019799,4.786480050025075,0.10403483064365057
56.0,0.8417194012091516,4.7774372646175625,0.10242514771727364
57.0,0.8411926560606515,4.768450138860378,0.10080923834435662
58.0,0.8407504323941648,4.7595092704967765,0.09921754176374598
59.0,0.8402484547809008,4.750604491482285,0.09755255387322381
60.0,0.839811107148889,4.741745405122273,0.09601993020821706
61.0,0.8393957433345927,4.732924761086154,0.09457120057804962
62.0,0.8390007813678766,4.724143104026926,0.09324887117811871
63.0,0.838624745924796,4.715402747695823,0.09154980004332627
64.0,0.8382662240488212,4.706700383310436,0.09029952168124301
65.0,0.8379238721100286,4.698033975370715,0.08890995201376022
66.0,0.837596431346534,4.68941323078664,0.08797279690983031
67.0,0.8372826922013417,4.680830404413057,0.0870510686953452
68.0,0.836981530798858,4.6722937713848,0.08584692744783405
69.0,0.8366918943817021,4.663794541838028,0.08492835432950382
70.0,0.8364127784200779,4.655339645614053,0.08394698419592637
71.0,0.8361432591183053,4.646926497567382,0.0829193439504154
72.0,0.8358827509414146,4.638552185500846,0.08190510159206024
73.0,0.8356940753191866,4.630218819553511,0.08089388365490933
74.0,0.8354744123637454,4.621921206065116,0.07993116350906433
75.0,0.8352452655813964,4.613664939404597,0.07883571794990613
76.0,0.8350280773222556,4.605453620451321,0.07786060524118076
77.0,0.8348234767016889,4.597282762085456,0.07735137727506294
78.0,0.8346320314778222,4.589153186176225,0.0768747270692839
79.0,0.8344542735731668,4.581061545721604,0.07643506609021174
80.0,0.8342906567688875,4.573011777545087,0.0763463487939218
81.0,0.8341415952376616,4.565002898075322,0.07613676371672397
82.0,0.834007476458118,4.557031905776184,0.07618017107106906
83.0,0.8338886314545384,4.54910194807993,0.07618224863402168
84.0,0.833785231673378,4.541222385685228,0.07641887596905887
85.0,0.8336968963354847,4.5333911388337516,0.07639164669172804
86.0,0.8336231284785081,4.525610047575411,0.07657679506298042
87.0,0.8335634729225241,4.5178667241291945,0.07690489767705154
88.0,0.8335174865511936,4.510165235644475,0.0772211581168061
89.0,0.8334847767199003,4.50250405670265,0.07776489489653116
90.0,0.8334649461393653,4.494883559059797,0.0780972866422603
91.0,0.8334576226487052,4.487305664651819,0.07848229677979546
92.0,0.8334624547601637,4.47976228300572,0.07888738700263802
93.0,0.8334790945902437,4.47225563171902,0.07917790203549928
94.0,0.8335072149203855,4.46479125731046,0.07967298458100934
95.0,0.8335464369759373,4.457358774637086,0.07999514523437029
96.0,0.8335964308409007,4.449957280744456,0.08038939543633251
97.0,0.8336569051872296,4.4425933289030874,0.080856501439851
98.0,0.8337275456310884,4.435262843335959,0.08129034478584198
99.0,0.8338080294901893,4.427963740214116,0.08166909363987004
100.0,0.8338980281860264,4.42070128606013,0.08211167637710458
101.0,0.8339971882035373,4.413469316207165,0.08252800977528821
102.0,0.8341930443193517,4.406269115226749,0.08306208669483524
103.0,0.8343621518674835,4.399087703416544,0.08374967536528759
104.0,0.8344865580454579,4.391930433612874,0.08432087818154507
105.0,0.8346186203615664,4.3848039249965085,0.08489957983031875
106.0,0.8347579776678504,4.37770325964139,0.08524368770412155
107.0,0.8349042453287714,4.370632439310857,0.08570197570828146
108.0,0.8350568825475824,4.363587676920089,0.0860625370733248
109.0,0.8352147130421903,4.35657199263839,0.0864469791397488
110.0,0.8353764608791732,4.349585344539115,0.08696552522769142
111.0,0.8355409439700416,4.342622499669385,0.08746336733794498
112.0,0.835707042059143,4.335686265081157,0.08788709109918476
113.0,0.8358737288699389,4.328772581846058,0.08814980797128268
114.0,0.836040066026766,4.321886789922942,0.08871210416019744
115.0,0.8361699220058885,4.31502594348896,0.08908868787389121
116.0,0.8362448478381577,4.308196250054765,0.08925950197832723
117.0,0.8364229538772836,4.3014051121536205,0.08941882771340742
118.0,0.8365447998093218,4.294636836583149,0.08962109127760204
119.0,0.8366980794108327,4.2879018839292105,0.08989205472045914
120.0,0.8368473850060196,4.281197681998755,0.09014203599620438
121.0,0.8369942220473332,4.2745216689251695,0.09031167189567971
122.0,0.8371403980372678,4.267876867079924,0.0903218639850784
123.0,0.8372875978729919,4.261265484872597,0.09054227960524538
124.0,0.8374373609242136,4.254684401086782,0.09059083187715299
125.0,0.8375911130887648,4.2481337420344,0.09063452919482723
126.0,0.8377501645272014,4.241615539572691,0.09063872209928739
127.0,0.8379157245569635,4.235131963089751,0.09071832542893091
128.0,0.8380888999314422,4.228679916337715,0.09077137033815988
129.0,0.8382706889191303,4.222256409034866,0.09068143858823305
130.0,0.8384619835344056,4.215864222907509,0.09083667717088366
131.0,0.8386635672237244,4.209504638764677,0.09084786393685544
132.0,0.838875778688073,4.203173367453882,0.09092559772434276
133.0,0.839055729472209,4.196872217307936,0.09106200759167017
134.0,0.8392437009563034,4.190598222899457,0.09103069150674606
135.0,0.8394800713963244,4.184358566689263,0.09097915936328085
136.0,0.839721753003924,4.178143076521463,0.09117516988204064
137.0,0.839967490285785,4.171956388238774,0.09129686835902263
138.0,0.840216082747439,4.165792563165882,0.091550078387584
139.0,0.8404664053930109,4.159652613495463,0.09167434501084369
140.0,0.8407173650109732,4.15353316521279,0.09176669356961957
141.0,0.8409679499172285,4.147438722007846,0.09196848281759798
142.0,0.8412172075292714,4.141365738923903,0.09206583744800485
143.0,0.8414642522037594,4.135315824799515,0.09223087715246417
144.0,0.8417501391398918,4.1292895405155585,0.09241559577984335
145.0,0.8420122257540328,4.123282326612923,0.09271995604768281
146.0,0.8422297481996734,4.117294847633131,0.09285540292465103
147.0,0.842507226935604,4.11133353755651,0.09298672583377712
148.0,0.8427403501562818,4.105390718832474,0.09324575734308865
149.0,0.8429709561257352,4.099470949900781,0.09327098381709194
150.0,0.8431991423386114,4.093573651553342,0.09339489143213717
151.0,0.843424953584063,4.0876966450582435,0.09344612168927385
152.0,0.8436484554360062,4.081837985663447,0.09357446300395995
153.0,0.8438696846080758,4.076002519745968,0.09363442932340103
154.0,0.8440886759374724,4.070189761771947,0.09373612221373133
155.0,0.844305463428026,4.064396741459068,0.09375916792969477
156.0,0.8445200209584094,4.058621602335333,0.09394352746832427
157.0,0.8447321294500885,4.052867395932716,0.09390533521223401
158.0,0.8449415363118851,4.047134286183624,0.09396916069454224
159.0,0.845147997896956,4.0414201936292455,0.09399531862317338
160.0,0.8453512828413787,4.0357264112329,0.09412024680165285
161.0,0.8455512093544693,4.030051416945045,0.0942277765220616
162.0,0.8457475805212624,4.024398059489719,0.09425885124713229
163.0,0.8459402305379911,4.018766300354423,0.09433436869883807
164.0,0.8461290156549177,4.013151615990102,0.09429950677806466
165.0,0.846313817595167,4.00755548326298,0.09439242400566439
166.0,0.8464945425492871,4.001980894967603,0.09450911681771443
167.0,0.8466710947975242,3.99642426719593,0.09446752672691841
168.0,0.8468433962292785,3.990885578671193,0.09454741942899565
169.0,0.8470114827670265,3.985366710978621,0.09452760574372926
170.0,0.8471753945676959,3.9798659946926365,0.09454816765597743
171.0,0.847335196451616,3.9743853950166343,0.09467332893726109
172.0,0.8474909647687614,3.9689230794328045,0.09463395075695605
173.0,0.8476427659911758,3.9634788288411857,0.09466055105884974
174.0,0.8477906693613555,3.958051805336206,0.09446821723275536
175.0,0.8479347379120696,3.952644739377485,0.09452845811862857
176.0,0.8480750533302004,3.9472600884622624,0.09455512365891103
177.0,0.8482116899519756,3.9418938363223592,0.09455194328916165
178.0,0.848344714592363,3.936544084690854,0.09455052756758513
179.0,0.8484742034045736,3.931213966592477,0.09436387711935888
180.0,0.8486001625092356,3.925900886188816,0.09437985950143565
181.0,0.8487223849648684,3.9206075997527146,0.09441737510549761
182.0,0.8488405869770732,3.9153342039189765,0.09434357357537333
183.0,0.8489545209683618,3.9100783207906558,0.09431105894827901
184.0,0.8490639793918753,3.904839238934048,0.09420133229511284
185.0,0.8491687812009285,3.8996233208479523,0.09402251592400793
186.0,0.8492687709368507,3.8944244496535636,0.09406167442926647
187.0,0.8493638138606201,3.889244247126025,0.09390008395102031
188.0,0.8494538170038242,3.8840846065459482,0.09383249727697406
189.0,0.8495386863601757,3.8789437345130593,0.09360436363093393
190.0,0.8496183645941011,3.8738231375545973,0.09357238770416956
191.0,0.8496928132670609,3.8687239746901505,0.0933342024507084
192.0,0.8497621046339425,3.8636456849189287,0.09357502071197252
193.0,0.8498267457111499,3.8585823651341884,0.09345291378341807
194.0,0.8498873144310188,3.8535300723354418,0.09332582038740285
195.0,0.8499444399270324,3.8484904029471108,0.09312385754683622
196.0,0.8499985397556395,3.8434651334459575,0.09312334007003059
197.0,0.8500501799244438,3.838455208886362,0.09293948368096619
198.0,0.8500998336978176,3.8334576526584048,0.09278166963532217
199.0,0.8501479454501037,3.8284809226443977,0.09259814600947046
200.0,0.8501949380851448,3.823539991992315,0.09245531600796913
201.0,0.8502411862057544,3.8186391041325844,0.0921383324071323
202.0,0.8502870576279209,3.8137806186147336,0.09181830063874177
203.0,0.850332878618552,3.808960732238349,0.0916094257809976
204.0,0.8503372484821075,3.8041853599964592,0.0913422671686111
205.0,0.8504044374126831,3.799456474563989,0.09084145070423359
206.0,0.8504720170460072,3.7947652257166125,0.09067552466099621
207.0,0.8505192051048942,3.7901096283582576,0.09034599879856595
208.0,0.8505668655961616,3.7855039221601263,0.09008615437315598
209.0,0.8506150102826942,3.780933498053095,0.08958234903511282
210.0,0.8506636611423248,3.776394267047997,0.08861451964602525
211.0,0.8507128288356016,3.77188543949525,0.08760433042477785
212.0,0.8507625128846872,3.7674097119234746,0.08661381647775386
213.0,0.8508127320403869,3.7629611944321235,0.08566338365784754
214.0,0.8508622552606102,3.7585456338027443,0.08472039112259964
215.0,0.850891612309586,3.7541602427596463,0.08376082793569004
216.0,0.8509206003880214,3.7498050745512415,0.08274183844500924
217.0,0.8509492025179659,3.7454816001252906,0.08170632129155353
218.0,0.8509774141479864,3.7411890058831503,0.08069404224566655
219.0,0.8510052526138505,3.7369271543559783,0.0796970793480417
220.0,0.8510289490036147,3.732692425913343,0.07878694049290882
221.0,0.8510321897380981,3.72848917938068,0.07782655280954014
222.0,0.851034621317476,3.7243157982163355,0.07678059029061562
223.0,0.8510352450230787,3.7201702851703087,0.0758195079262511
224.0,0.851034616857369,3.716053108220998,0.07481396603761745
225.0,0.851032789504452,3.7119664098766902,0.07387855332649342
226.0,0.851029813491901,3.7079089543856663,0.07283210235014816
227.0,0.8510049139814608,3.7038814406933955,0.0716417693555563
228.0,0.8509722303231086,3.6998789692348506,0.0704272286048459
229.0,0.8509375367132845,3.695903558495143,0.06918895327608672
230.0,0.8509011563199405,3.6919554683874205,0.06791516303451771
231.0,0.8508634801550263,3.688034957225705,0.06669666604819527
232.0,0.8508248113533865,3.684143575426213,0.06539616847630768
233.0,0.8507850812280306,3.6802797949300743,0.06421235206483515
234.0,0.8507148929586608,3.6764321133632407,0.06404810234456734
235.0,0.8506426696379581,3.67260780215278,0.06407931938734046
236.0,0.8505684221200118,3.6688066828645214,0.06419272119053973
237.0,0.8504920731831378,3.6650245210417243,0.06433488818841848
238.0,0.8504135130869663,3.661263808518757,0.06443329326682462
239.0,0.8503325858980961,3.6575232969369016,0.06461685500751731
240.0,0.8502465850910736,3.6538038106805777,0.06485638096387684
241.0,0.8501243465284176,3.6501044019363444,0.06511130777876244
242.0,0.8499941323068683,3.6464237966660806,0.06537769217940351
243.0,0.8498748383226786,3.642758517192607,0.06554153743469177
244.0,0.8497856818510687,3.639109954789843,0.06600397701987418
245.0,0.8496200427593106,3.63546785260802,0.06673245658875292
246.0,0.8494369682229692,3.6318434141368066,0.06695757410684174
247.0,0.8492053349274507,3.628235831359413,0.06714602118087795
248.0,0.8489565033802293,3.6246454888190893,0.06729581477433909
249.0,0.848731188214483,3.621076363989614,0.06752541724156665
250.0,0.8484864223230195,3.617520572875225,0.06785765931536407
251.0,0.8481798130793132,3.6139748257490982,0.06811249862868515
252.0,0.8478549055354341,3.6104294532526247,0.0677362931495106
253.0,0.8474592027292376,3.6068860864806553,0.06733708745392733
254.0,0.8469932129628681,3.6033507210046536,0.06674466906081289
255.0,0.8465733868459688,3.5998295240403086,0.06575094810231337
256.0,0.846137640287628,3.5963141513095236,0.06523037677645199
257.0,0.8456899577045958,3.5928037943946736,0.06459042966307281
258.0,0.8451682991482379,3.5893006359510222,0.063988016591174
259.0,0.8446368699638152,3.5858143552215234,0.06293366774947941
260.0,0.8440908811103389,3.5823370439275015,0.062194389006117755
261.0,0.8434936904463886,3.5788683812889603,0.06143899944648354
262.0,0.8429094473768517,3.575415034663966,0.06046224333964367
263.0,0.8423174565586384,3.5719734608172,0.05963673197544863
264.0,0.8416724392147517,3.5685408371035594,0.0588944021896165
265.0,0.8410331389137511,3.5651198383969662,0.058079952727941975
266.0,0.8403277225056893,3.5617021659859063,0.0576004795765879
267.0,0.8396902108638349,3.55829520185659,0.05676656400869605
268.0,0.8389711036562302,3.554888353154789,0.056517110744813165
269.0,0.8382095406405154,3.551488018841614,0.05594913788436496
270.0,0.837392256422091,3.548097402103681,0.05522985646610015
271.0,0.8365274589422196,3.544714947803447,0.05452872707295508
272.0,0.8356332190852838,3.541340349467386,0.05390515288309807
273.0,0.8347077236460647,3.5379736316793724,0.053242409463951534
274.0,0.8337473966995832,3.5346147615278434,0.05265258320558114
275.0,0.8327517108805687,3.531263144425836,0.0519931823604913
276.0,0.831708674502349,3.5279190827941393,0.051407221895420824
277.0,0.8306185417081817,3.524578918463523,0.050904863370199345
278.0,0.8294722182698004,3.521240681378913,0.050580497431362184
279.0,0.8282835762497678,3.517904962461256,0.05018756802747494
280.0,0.8270941827586462,3.5145687590897734,0.04980919820699849
281.0,0.8257787676456996,3.5112297281453455,0.04969236794028698
282.0,0.8244616664981033,3.5078982125198275,0.04902948309273505
283.0,0.82310086775259,3.504569627346147,0.048638164909855876
284.0,0.8216748145620976,3.501244447950278,0.04820063084294543
285.0,0.8202243945799985,3.497924602156457,0.04766049297547107
286.0,0.8186870096097083,3.4946076565376005,0.0472140821117873
287.0,0.8170852578763013,3.4913003495428145,0.04648170615614303
288.0,0.8154166832586043,3.4880043372518106,0.04562375698682428
289.0,0.8137020202064651,3.484724497053261,0.04462105159861453
290.0,0.8119206350720196,3.481461552983788,0.04358814209052156
291.0,0.8101083145716972,3.4782185556648386,0.04239138927831545
292.0,0.8082683078237913,3.4749944838688656,0.04121761555455331
293.0,0.806333193773737,3.471785391955159,0.04019126111697661
294.0,0.8043479410031074,3.468600329608671,0.038900947896031
295.0,0.8022964871772098,3.4654362572058957,0.03755319651525083
296.0,0.8002827844091636,3.462297965881086,0.03613798929612266
297.0,0.7982465738647395,3.4591718108542944,0.03526282197557398
298.0,0.796206048296888,3.4560543885909025,0.0345352982630144
299.0,0.7940781269136803,3.452939990556068,0.03408630993957621
300.0,0.7918831174597001,3.449833713770007,0.03338085001757356
301.0,0.7896413960306106,3.446739075516843,0.03254041764992346
302.0,0.7873715781594104,3.4436543920151923,0.031728355716028105
303.0,0.7851329677162386,3.44057750354838,0.031089342674532977
304.0,0.7827989687510364,3.437495197673111,0.030980859556635147
305.0,0.7802963790314728,3.434413520083602,0.03061653960615407
306.0,0.7777142518738058,3.4313487638565494,0.029557971162043804
307.0,0.775056945599351,3.4283075586142697,0.028404941129316498
308.0,0.7723636389643769,3.425292244546723,0.027199848390186396
309.0,0.7696757883375209,3.4223018613259972,0.026070241688472388
310.0,0.7669314241441683,3.4193271108663543,0.0253780335495979
311.0,0.7641382562896624,3.4163694302865957,0.024666771234944953
312.0,0.761325947684858,3.41342688112101,0.02403130705234787
313.0,0.7584565548776441,3.4104932463060793,0.023633829840520603
314.0,0.7555447841007723,3.407569036696645,0.023250756876836563
315.0,0.7525354174739469,3.4046549824162793,0.022806555752737222
316.0,0.7493477256756336,3.401758937428867,0.022062963357823574
317.0,0.7461210179819107,3.3988963647238415,0.020441025031053304
318.0,0.7428493293735299,3.396078758216623,0.019891571228764997
319.0,0.7398060734779159,3.393308694514835,0.01932756987672473
320.0,0.7367767166785377,3.3905879049504817,0.018732044754847185
321.0,0.7336989771040683,3.387913177207742,0.01814861265193631
322.0,0.7308100256554768,3.3852887527112894,0.017751280512110293
323.0,0.7279661950011178,3.382710115005613,0.01716424094780031
324.0,0.7251300062549646,3.3801843405364855,0.016557008851227645
325.0,0.7223990536865532,3.377702969550921,0.016207025651606116
326.0,0.719877896447846,3.3752659802419984,0.01576722856483016
327.0,0.7173653428186246,3.3728634603431438,0.015765880962417034
328.0,0.7146673123095169,3.3704906796202887,0.015960696144060565
329.0,0.712250627431029,3.368178291978603,0.015042098174578845
330.0,0.7098183199624839,3.365920904624536,0.014366096579660963
331.0,0.7074376589655116,3.3637159858709356,0.013656752320575146
332.0,0.705376330328257,3.361552530850708,0.013358806261609804
333.0,0.7033629648330542,3.3594236814719127,0.013375244653507855
334.0,0.7013241696343413,3.3573223768564158,0.01361566267554241
335.0,0.6995025911832244,3.3552493539722303,0.013755475124192592
336.0,0.6977774033695181,3.353208045727814,0.013965419537849232
337.0,0.6960752961511973,3.351190677813163,0.01426839809540692
338.0,0.6943128180558427,3.349193639774819,0.014891010581224603
339.0,0.6926942373229381,3.3472455019728744,0.01507063296457718
340.0,0.6911036367694487,3.345338281136785,0.015714624676733412
341.0,0.6896762157131482,3.343467533292973,0.016461442358755865
342.0,0.6886574708539976,3.3416327228819243,0.01737545059014298
343.0,0.6878720726607757,3.339797454151695,0.019165031012570766
344.0,0.6861498468215332,3.337933043004716,0.0218173719742223
345.0,0.6846890660714442,3.3361869061018323,0.020355853530435303
346.0,0.6837306484370538,3.3345525520291575,0.019237446475505304
347.0,0.6828746126102385,3.332957348518978,0.019942469327413705
348.0,0.6824314538615184,3.3314066430723797,0.020540304078524394
349.0,0.6819762716847373,3.3298738503813827,0.021747167251723754
350.0,0.6815884346850782,3.328358947367592,0.023117207591522058
351.0,0.6815439247772341,3.326869359303254,0.02405799572513303
352.0,0.6815612901716686,3.3253905463363775,0.025607373494389744
353.0,0.6814577875847627,3.3239170311407182,0.02721913841030414
354.0,0.6812958251550871,3.3224624953264055,0.02835751122378163
355.0,0.6811369385885548,3.3210344363625257,0.02950604213489342
356.0,0.6809869275841469,3.319637905681817,0.030487245146498518
357.0,0.6808609506891712,3.3182673076189584,0.03148440247897689
358.0,0.6805771295780945,3.3169189201037965,0.032674028284637245
359.0,0.6804605536399997,3.315617117507201,0.03302911642956206
360.0,0.680677055846939,3.314340156223615,0.03442321535991863
361.0,0.6805078579105004,3.3130372915438238,0.03682383157571768
362.0,0.6800000000000377,3.311763395470643,0.037796448470145017
363.0,0.6800000000012703,3.310663451289645,0.03487938798656608
364.0,0.6810756505022941,3.3094877358005514,0.03885924716483121
365.0,0.6813037811665454,3.3081526071968375,0.04477821751173576
366.0,0.6808856997073485,3.3067924698656572,0.04729787527658615
367.0,0.6800000000522224,3.3054962882714296,0.047368744386804905
368.0,0.6800000000007813,3.304504208518776,0.04091949725284187
369.0,0.6800000000638711,3.303609380786166,0.04010909578852519
370.0,0.6800000000016515,3.3027781767049786,0.0401371848001707
371.0,0.6800000000015052,3.3019922425109467,0.04075164305481335
372.0,0.6800000000010509,3.3012367303710666,0.04156530055656541
373.0,0.6800000000004938,3.3005172105658254,0.04270303967367006
374.0,0.680000000000101,3.299839447517017,0.04361627369181979
375.0,0.6800000000004602,3.299217910361974,0.04392035438554882
376.0,0.6800000000238333,3.298649092535938,0.04428643944241758
377.0,0.6800000000003008,3.298103166092964,0.045688452909876665
378.0,0.6800000000001498,3.297613528889351,0.04550557021702725
379.0,0.6800000000634547,3.2971672092356803,0.04579489369622467
380.0,0.6800000000009256,3.296605278136653,0.05049115603139582
381.0,0.6800000000000785,3.2957471127292246,0.05976376924903236
382.0,0.6800000000000532,3.2950035679921745,0.05821337687868337
383.0,0.6800000000000428,3.2945928084433915,0.05086598458849813
384.0,0.6800000000000188,3.294062853089345,0.05539299520234108
385.0,0.6800000000000208,3.293611016848762,0.055179261958066536
386.0,0.6800000000000392,3.2931848703746183,0.0558106788785453
387.0,0.6800000000000195,3.293030346946472,0.05016942891306053
388.0,0.6800000000000401,3.2928942735724878,0.05156916827168851
389.0,0.6800000387884508,3.2927110845405574,0.0539913610145122
390.0,0.6800000389277514,3.2926481533324186,0.052442577232122325
391.0,0.6800000181994457,3.2925190173047425,0.055902422073560325
392.0,0.6800000131745119,3.2924914669512133,0.05469061812070708
393.0,0.6800000103822101,3.2924714779846003,0.0560716738779714
394.0,0.6800000177022845,3.2924341656170952,0.058183230744233524
395.0,0.6800000112758813,3.292221701830894,0.06447524234703635
396.0,0.6800000030406157,3.292037436453709,0.0650569844024662
397.0,0.6800000018835501,3.2920730478686346,0.061257655991430404
398.0,0.6800000011698477,3.2921501339225436,0.06236670291093803
399.0,0.6800000007555762,3.292270639614551,0.0632162449319672
400.0,0.6800000005724636,3.29241918513786,0.0647084766599088
401.0,0.6800000004151796,3.2925574551884007,0.06678336484379327
402.0,0.6800000002875477,3.2926898182531192,0.0690473380543856
403.0,0.6800000002092232,3.2928301973452663,0.07075012535856533
404.0,0.6800000001443947,3.2929617872475507,0.07294436285816674
405.0,0.6800000000001105,3.293092453522137,0.07503991562062957
406.0,0.6800000000001711,3.2925689370688813,0.09230710793305298
407.0,0.6800000000001358,3.2927342425208304,0.07802195366501462
408.0,0.6800000000001067,3.2928948048831472,0.08019294352819545
409.0,0.6800000046767085,3.2930343804475677,0.08265263792673715
410.0,0.6800000000000481,3.2932166842474677,0.08354681681974521
411.0,0.6800000000002517,3.293440951285179,0.08483262662333882
412.0,0.6800000142245868,3.293671574650424,0.08667165322437614
413.0,0.680000020551079,3.2939100489551656,0.08848491874532073
414.0,0.6800000000022997,3.2941694740553453,0.08996051848395344
415.0,0.6799999999999995,3.294460684112665,0.0913346217703897
416.0,0.6800000000001276,3.2947653458540036,0.09288222020683964
417.0,0.6799999999999984,3.2950928816025074,0.09431853820218779
418.0,0.6799999999999986,3.295419761446345,0.09642091750706837
419.0,0.679999999999999,3.29574178065308,0.09843199510988222
420.0,0.6800000000003872,3.2960616714929363,0.10052989445510098
421.0,0.6800000019374477,3.2963663006384976,0.10315207491061901
422.0,0.6800000018434396,3.2965888055588426,0.1070484076798745
423.0,0.6800000000001578,3.2968196887234367,0.10895078894642288
424.0,0.6800000312575247,3.2971039630561134,0.10951966642565474
425.0,0.6800000000000039,3.297401729976127,0.11133651144401839
426.0,0.6800000000000004,3.2977077037730873,0.11331148734272119
427.0,0.6800000000000141,3.298031898051099,0.1148408843516679
428.0,0.6800000000416737,3.2983762246349415,0.1162988724244661
429.0,0.68000000001051,3.298749899503925,0.1176084144893395
430.0,0.6800000000089168,3.2991917319665482,0.1180252178600766
431.0,0.680000000010319,3.2996700580619747,0.11909769907542693
432.0,0.680000000010861,3.300195847324834,0.12003959995520933
433.0,0.680000000010798,3.300754436743273,0.12094760051030866
434.0,0.6800000000097983,3.301331946754286,0.12246304634939373
435.0,0.6800000000099433,3.301937538174637,0.1235418116596182
436.0,0.6800000000074014,3.3025263881966387,0.12558823844069644
437.0,0.6800000000051398,3.303164028187277,0.12627295132431876
438.0,0.6800000000034194,3.3038390507807547,0.12749063703676855
439.0,0.6800000000022963,3.3045450979499553,0.12837290467916207
440.0,0.6800000000013584,3.3052696366905727,0.12951191555441613
441.0,0.6800000000009743,3.3060219761905505,0.13082002483896962
442.0,0.6800000000006483,3.306768020871605,0.13270994229263688
443.0,0.6800000000002651,3.3075125654517294,0.1346096121176082
444.0,0.680000000116739,3.3082875895015347,0.13566498315114744
445.0,0.6800000001735806,3.309107710868207,0.1367880279814501
446.0,0.6800000001539672,3.3099720264885923,0.13778914241131535
447.0,0.680000000179005,3.3108246066821563,0.13981809047892124
448.0,0.6800000001447146,3.3115922805055313,0.1440310088725582
449.0,0.6800000000005182,3.3125238942058988,0.14228463829081925
450.0,0.680000004901546,3.313452963842511,0.1443914889726924
451.0,0.6800000001210589,3.314350538721427,0.1471011391328212
452.0,0.6800000001504445,3.315270064079245,0.1486935771824374
453.0,0.6800000001581361,3.316204698052891,0.15039384248693466
454.0,0.6800000001820645,3.3171311467276468,0.15302657987724702
455.0,0.6800000001658115,3.318072946574685,0.1545561427437839
456.0,0.6800000001355999,3.3190299613980927,0.15632651622990204
457.0,0.6800000015301757,3.319993038454096,0.15829470230817236
458.0,0.6800000000002293,3.3209811694194076,0.1590463086215877
459.0,0.6800000000006106,3.321999818644459,0.15944194805357573
460.0,0.6800000000002404,3.323046197579722,0.160401218651566
461.0,0.680000000012386,3.324117872827831,0.16145122605503587
462.0,0.6800000000124944,3.3252635667510573,0.16065991747741218
463.0,0.6800000000122426,3.3263384322765015,0.16410195532389182
464.0,0.6800000000124338,3.3273209018710608,0.1679437081339664
465.0,0.6800000000117279,3.328371551240647,0.16678615973266375
466.0,0.6800000000125044,3.3293549252707884,0.16974412045097137
467.0,0.6800000000121373,3.3303773489194155,0.1697184869977297
468.0,0.6800000000118511,3.331445949774009,0.16928677075598367
469.0,0.6799999999999988,3.332452308486966,0.1719799103382439
470.0,0.6799999999999997,3.333280740462439,0.17878042131812355
471.0,0.6800000000097355,3.3339830398248917,0.18356566308351652
472.0,0.6800000000086919,3.334961954589566,0.1755333955056276
473.0,0.6800000000119393,3.3359199115998974,0.1774860732922464
474.0,0.6800000000117241,3.3369612756829046,0.1758360759754547
475.0,0.6800000000101416,3.3380277697052705,0.1760308425039511
476.0,0.6800000000101738,3.339038489357276,0.1786208480186943
477.0,0.6800000000112894,3.340058252240366,0.17909451826100953
478.0,0.6800000000114166,3.341109236218288,0.1790240508632501
479.0,0.6800000000112192,3.342187577158898,0.1792673616961195
480.0,0.6800000000110953,3.3432913009975227,0.17930511968794305
481.0,0.6800000000088025,3.344405095863085,0.17969954628771362
482.0,0.6800000000109447,3.345420309908679,0.18384765873807668
483.0,0.680000000010943,3.3465433781535148,0.18146960319199576
484.0,0.6800000000109514,3.3476543740835627,0.18265870793786487
485.0,0.6800000000103315,3.3487593454150613,0.1835232437379964
486.0,0.6800000000100737,3.349835766317771,0.18536273283124413
487.0,0.6800000000105293,3.3509118660410544,0.1864657046101113
488.0,0.6800000000105015,3.352005041488737,0.1865047420852597
489.0,0.680000000010681,3.353098685072267,0.18763519577878665
490.0,0.680000000010121,3.354210496183684,0.1876567597088927
491.0,0.6800000000089998,3.3553080134227535,0.18892598954771878
492.0,0.680000000007122,3.356383487559856,0.19036090907799857
493.0,0.6800000000056197,3.357421060447863,0.19251181241414558
494.0,0.6800000000676449,3.3584316715139018,0.19417064985200272
495.0,0.6799999999999988,3.3593951536845386,0.19633589889481315
496.0,0.6799999999999993,3.3603260280351392,0.19848943471284514
497.0,0.6799999999999995,3.3611941759506934,0.2008556020741874
498.0,0.6799999999999997,3.3620253349982594,0.20318059705926522
499.0,0.6800000000000004,3.3628375537663326,0.20418877102297237
500.0,0.6799999999999993,3.3636458235511864,0.20540909123489687
501.0,0.6800000000000006,3.36445336186014,0.20589253307146954
502.0,0.679999999999999,3.365237845261538,0.20757740837943625
503.0,0.6800000000000042,3.366069140430308,0.2068624586836621
504.0,0.6800000000000126,3.3667767907412194,0.21178858621019644
505.0,0.6800000000000246,3.367428311149359,0.21408768901155417
506.0,0.6800000000000488,3.3680333052893205,0.21598001216631918
507.0,0.6800000000000932,3.368586963368407,0.21863629632656637
508.0,0.6800000000001356,3.3690975754419252,0.2205546032645574
509.0,0.6800000000001754,3.3695764889292166,0.2223819380747599
510.0,0.6800000000002626,3.370036694123002,0.22364277111417274
511.0,0.6800000000003401,3.3704657169474634,0.22497384699455913
512.0,0.6800000000004303,3.370873989674192,0.2262581393498423
513.0,0.6800000000004383,3.3712646977095932,0.2272804516095316
514.0,0.6800000000005451,3.371654221885783,0.22799873372996693
515.0,0.6800000003483813,3.3720284973766663,0.22889776679238255
516.0,0.6800000003406941,3.37237796698263,0.22999099442260115
517.0,0.6800000004333127,3.3727291669152537,0.2310781384278245
518.0,0.6800000057187277,3.3730639247225804,0.23182442118795343
519.0,0.6926413530427331,3.373107676377093,0.23878845411377383
520.0,0.6893351523198066,3.3714372851406686,0.2782662874175035
521.0,0.6800000000004458,3.37019745696173,0.2691899411543217
522.0,0.6800000000004622,3.3706178125454542,0.23244419311874281
523.0,0.6800000000004698,3.3710395903804793,0.23266394639613697
524.0,0.6800000000005371,3.3714635287183077,0.23330795369742338
525.0,0.6800000000005737,3.371876716793005,0.23422356020240967
526.0,0.6800000000006299,3.3722836714360582,0.2346499600304053
527.0,0.6800000003883919,3.3726860553818083,0.23531541793442312
528.0,0.6825055995531821,3.3730692972454293,0.2363779057708233
529.0,0.6820093048101388,3.3727551401417157,0.25262762885785467
530.0,0.6916564423347398,3.37250894129759,0.25145467481809747
531.0,0.6853622369953996,3.3710272541862207,0.2797261617647642
532.0,0.6800000000001551,3.3703621402680968,0.2616549663408301
533.0,0.680000000000174,3.370896802185608,0.23502930216222198
534.0,0.6800000000001185,3.371423512245201,0.2354513127727054
535.0,0.6800000000001474,3.3719830972436515,0.23480642113397715
536.0,0.6800000000002306,3.37251994850406,0.2362389758267933
537.0,0.6800000000003272,3.3730205181125017,0.23744931767684457
538.0,0.6800000000003747,3.3734911906755816,0.2382835674869287
539.0,0.6800000000003437,3.373945581018304,0.23922537653872436
540.0,0.6800000000000417,3.374409550905529,0.2393481553236516
541.0,0.6800000000000033,3.3750442924540267,0.23625411078202524
542.0,0.6800000000295192,3.3758480744494936,0.23095788943831974
543.0,0.6800000000000017,3.376944489217828,0.22243360837077342
544.0,0.6800000000071138,3.377788141023612,0.2304837837081314
545.0,0.6800000005034004,3.3793615609306604,0.20741459890706024
546.0,0.6800000001451549,3.3815735122914767,0.18549179902510635
547.0,0.6800000000071753,3.3836696672917546,0.19010182374216775
548.0,0.6800000000033639,3.3851766617975416,0.21070044673860078
549.0,0.6800000000070292,3.386323642971284,0.22351352136167718
550.0,0.6800000000041735,3.387850021096209,0.21077631529054094
551.0,0.6800000002071829,3.3897324099806294,0.19880278818986236
552.0,0.6800000004552091,3.391806801830268,0.19268438027607104
553.0,0.6800000005762796,3.3939498430214337,0.19060809862739797
554.0,0.68000000045576,3.3961255517223288,0.1895084190804597
555.0,0.6800000006121658,3.3982508092551704,0.1915766223869351
556.0,0.6800000000025295,3.4004181071616015,0.19060989299226508
557.0,0.6800000000006432,3.4026087109801764,0.18997126004746315
558.0,0.6800000000009132,3.4047759008016643,0.19112544906945575
559.0,0.6800000005673923,3.4069754049252183,0.19030176379281263
560.0,0.6800000001038262,3.4090937597968036,0.19347376718505185
561.0,0.6800000002712003,3.411063915811014,0.1988510850245245
562.0,0.6800000000007402,3.4130704361508197,0.19805189523223424
563.0,0.6800000000015012,3.4152096397406724,0.19339834034795914
564.0,0.6800000000010209,3.4174157827698965,0.1915391641444669
565.0,0.6800000002634403,3.41957029643308,0.1936682597043875
566.0,0.6800000003292581,3.4215375388832863,0.2005054424336548
567.0,0.6800000000007387,3.423518405874219,0.20026794140775886
568.0,0.6800000000000979,3.4258717311326166,0.18723631178415992
569.0,0.6800000000014026,3.428339594841856,0.18347188766018596
570.0,0.6800000000005977,3.430876705655688,0.18142182801800688
571.0,0.6800000000027917,3.4332306394804957,0.18792257480352048
572.0,0.6800000000064752,3.4350516525229233,0.20700009072577052
573.0,0.6800000000011657,3.4364567940648882,0.22188028170528803
574.0,0.6800000000012183,3.4386983668869933,0.19276596801605864
575.0,0.6800000000064104,3.440893351318824,0.19459338317836702
576.0,0.6800000000066526,3.4422852006557134,0.22252078873407377
577.0,0.680000000000974,3.4435500152026446,0.22725747978619576
578.0,0.680000000010164,3.445584287067086,0.20064249035197534
579.0,0.6800000000008082,3.4482236589346735,0.1795320220715288
580.0,0.6800000000038748,3.450695623367535,0.18545336348578975
581.0,0.6800000000058026,3.452317487376755,0.21545206637982542
582.0,0.6800000000062731,3.4533412196757753,0.23648225133787296
583.0,0.680000000003181,3.454700494714615,0.22513662285943728
584.0,0.6800000000016022,3.456366533084786,0.21434056089538303
585.0,0.679999999999999,3.457264402136735,0.24107665801524863
586.0,0.6800000001023307,3.4580864878931843,0.2438795163843026
587.0,0.680000000000704,3.45982711012047,0.21214643074447326
588.0,0.680000000504813,3.4618925260045224,0.20069266094975202
589.0,0.6800000000004889,3.463736266172891,0.20882736861946627
590.0,0.6800000000035873,3.4657517474104154,0.20276610963331645
591.0,0.6800000001817328,3.4673056983918134,0.21908488585389668
592.0,0.6800000000016022,3.469936543309834,0.18136660941673918
593.0,0.680000000194628,3.4718715983526254,0.20595916073439086
594.0,0.6800000000000008,3.4735655052235295,0.21440828276109147
595.0,0.6800000000000013,3.4743119749719913,0.24743387577189443
596.0,0.6799999999999988,3.474852283917058,0.25366583280254834
597.0,0.6800000005928546,3.4755540042993873,0.24896786669041243
598.0,0.6800000000026045,3.477344126672106,0.21109794998773115
599.0,0.6800000001952997,3.478932872680886,0.2181809422087824
600.0,0.6800000000009296,3.4814935754428444,0.1841722381048566
601.0,0.6800000000008297,3.4845326719770933,0.16727615808170665
602.0,0.6800000000014284,3.487469341338371,0.1712022487643841
603.0,0.6800000000008508,3.4903632211799307,0.17252427127751577
604.0,0.680000000000766,3.4932420236277753,0.17357395360919073
605.0,0.6800000000008699,3.496092720956686,0.17454603924096576
606.0,0.6800000000013406,3.498951313379653,0.17427235257327878
607.0,0.6800000000006898,3.501786815739563,0.1752547583860085
608.0,0.6800000000010231,3.5046388917481606,0.1745855317892394
609.0,0.680000000000788,3.507478018399484,0.17523980993375293
610.0,0.6800000000011801,3.5103358120760064,0.17472424967668787
611.0,0.6800000000313053,3.5132071041479627,0.1745465662262623
612.0,0.6800000000007465,3.5155033713872905,0.19481813346764718
613.0,0.6800000000009889,3.518415284943176,0.17329447787472924
614.0,0.6800000000009525,3.5213052580615187,0.17385852298233104
615.0,0.6800000000009228,3.524210636100989,0.17370418368436197
616.0,0.6799999999999993,3.527088369240109,0.17500029565601924
617.0,0.680000000351882,3.527569565418011,0.25743002764659445
618.0,0.6800000000005695,3.5300100902603293,0.19040893910589476
619.0,0.6800000000052044,3.532694582240067,0.1815597387528473
620.0,0.6800000000000812,3.5332850902258923,0.25461930064150984
621.0,0.6800000000006723,3.5332729428743717,0.27008603360916345
622.0,0.6800000000067421,3.534979159057496,0.2161558601740664
623.0,0.6800000000006423,3.535598004724144,0.2533631836944033
624.0,0.6799999999999993,3.5375316477554866,0.20861509903631428
625.0,0.6800000000029232,3.537933100492314,0.2595114329935764
626.0,0.6800000000008433,3.539127904892915,0.23421799288921127
627.0,0.6800000000007893,3.5420063256983285,0.17516203386007154
628.0,0.6800000000001689,3.544848966117391,0.17641714374085823
629.0,0.6800000000000028,3.5446545747312097,0.2730071815329513
630.0,0.6800000003340845,3.544723873432475,0.2676356155346636
631.0,0.6800000000000288,3.5469604716555683,0.19762413121300929
632.0,0.6800000000010848,3.546852120104422,0.2711185496704222
633.0,0.6800000000000335,3.546424362751413,0.277830641360966
634.0,0.6800000000066819,3.5462801462133333,0.2711717727691053
635.0,0.6800000000055555,3.546815702790811,0.25590603293832526
636.0,0.6800000000063988,3.5476421369281628,0.24657417113822125
637.0,0.6800000000000119,3.5482906209452443,0.252604154149905
638.0,0.6800000000007098,3.5481444246165337,0.2708557962658747
639.0,0.6800000000055213,3.5506674571809334,0.18353165793820525
640.0,0.6800000000020263,3.5514591421029333,0.2463044989990592
641.0,0.6800000000031508,3.5508168392693458,0.27771131864938914
642.0,0.6800000000029387,3.551805798533553,0.23761612116358344
643.0,0.6800000000014459,3.5528161247403878,0.2360945858071417
644.0,0.6800000005202953,3.552207535566684,0.27345028988735776
645.0,0.6800000000813766,3.5545160160037996,0.18718258627243337
646.0,0.6799999999999986,3.5564646185105016,0.19966039464326749
647.0,0.6800000000064172,3.5565254808634457,0.2607864618746036
648.0,0.6800000000011464,3.557115325670627,0.24590743307204072
649.0,0.6800000000000004,3.5583701770829506,0.22262979375467443
650.0,0.6800000000001847,3.5582546220583753,0.25993983244520846
651.0,0.6800000000011328,3.5578212668610925,0.2624699193728397
652.0,0.6800000000024575,3.5603203110542516,0.17458068742663183
653.0,0.680000000001241,3.562096736232302,0.2005413930007548
654.0,0.680000000473449,3.5635790307301445,0.2106569014263281
655.0,0.6800000000010729,3.5657785846288954,0.18336180800323412
656.0,0.680000000001179,3.5683432631270895,0.16886788897687802
657.0,0.6800000002085176,3.5707385068483393,0.17453232042146957
658.0,0.6800000000015256,3.5726937505533414,0.1896715668816415
659.0,0.6800000000068569,3.5728286811726124,0.2447986100108007
660.0,0.6800000000011723,3.573113656589303,0.24130439652272248
661.0,0.6800000000062303,3.574321690540871,0.21450146892472194
662.0,0.6800000000771198,3.5749096588555602,0.23262637933934036
663.0,0.6800000000011495,3.5767391179401926,0.19022019651094932
664.0,0.6800000000005619,3.5782896846818018,0.1992577651840738
665.0,0.6800000005435098,3.580785078292622,0.16435603566967738
666.0,0.680000000000768,3.5829663996371175,0.1738795827883895
667.0,0.6800000000014796,3.585359237522746,0.1659554258373158
668.0,0.6800000000002051,3.5869307522734575,0.1948566901935745
669.0,0.6800000001072808,3.588371288370189,0.19877009747286303
670.0,0.6800000000022508,3.5874415186018567,0.2469660594661112
671.0,0.6800000000006092,3.5866246749154453,0.2457405255091412
672.0,0.6800000000012285,3.587831045952508,0.20433541095151742
673.0,0.6800000000004764,3.5890434789765893,0.2029965826627807
674.0,0.680000000001,3.590400138281738,0.19673332208291452
675.0,0.6800000000006132,3.591710107664489,0.19719415602565477
676.0,0.6800000000005024,3.594332828971649,0.1561161576968294
677.0,0.680000000001515,3.5964529640329905,0.16866340066220328
678.0,0.68000000000599,3.5976903504879605,0.19707245077098193
679.0,0.6800000000017015,3.598142910544638,0.21751721155033876
680.0,0.6800000005373863,3.599160058729539,0.2030910991365131
681.0,0.6800000000057511,3.6011786657615916,0.16963453193784453
682.0,0.6800000000062743,3.6016183065843452,0.21479986444133486
683.0,0.680000006437878,3.6018564463656437,0.21691281492059153
684.0,0.6800000000011039,3.600836182239675,0.2358539021056303
685.0,0.6800000000061555,3.601844991478051,0.19819192812393185
686.0,0.6800000000030089,3.602073743589405,0.21386953259971975
687.0,0.6800000000060544,3.602661371668585,0.20719074488104022
688.0,0.6800000000047091,3.602885313606513,0.2121853127159169
689.0,0.68000000021294,3.6032931021387107,0.20832831116530526
690.0,0.6836255957146162,3.603967655747997,0.2032697362906957
691.0,0.6800000000030164,3.6023924092884236,0.23521394732360218
692.0,0.6799999999999988,3.602287854751182,0.21348833971382064
693.0,0.6820237916705514,3.601922790439702,0.21659437547320248
694.0,0.6800000000056634,3.6005604784968064,0.23046801782933896
695.0,0.6800000000004665,3.6007815658954865,0.2050032820917374
696.0,0.6800000000022011,3.601772063494943,0.18775220545696622
697.0,0.6800000002644699,3.6030028152371107,0.1804068751986324
698.0,0.6800000000011037,3.604456254290188,0.17464170083446084
699.0,0.6800000000010562,3.6061619612377807,0.16897819496623342
700.0,0.6800000000009443,3.6081322842194083,0.1626314277403396
701.0,0.6800000000006503,3.6103267752167723,0.1568247677411968
702.0,0.6800000000005004,3.612278168105994,0.16251519156569136
703.0,0.680000000000504,3.614281203444114,0.1607398426334376
704.0,0.6800000000083384,3.615903708083469,0.16956246234916622
705.0,0.6800000003558082,3.6169727119886224,0.18127412699630968
706.0,0.6800000000718729,3.618252237638485,0.17619454684588157
707.0,0.6800000000020503,3.619296436472254,0.18116061729486568
708.0,0.6800000000015562,3.620244406338424,0.18235295040398444
709.0,0.6800000002806124,3.6207687173649648,0.1884183645859919
710.0,0.6800000000011197,3.621870875505747,0.17854900831699086
711.0,0.6800000000005093,3.6226152661920477,0.18437763456271805
712.0,0.6800000000011908,3.6240893677230774,0.16881269817027336
713.0,0.6800000000020359,3.625580285826346,0.1679007099062672
714.0,0.6800000000006152,3.626286512351547,0.18302190485808803
715.0,0.6800000000008235,3.6268091322561027,0.1845692042478413
716.0,0.680000000000615,3.6280875645762647,0.17090335682683958
717.0,0.6800000000010582,3.629204070542414,0.17434230995548136
718.0,0.6800000000000517,3.630475893730969,0.16944479952242839
719.0,0.6800000000000341,3.6296264368696773,0.1954021371583121
720.0,0.6800000000005291,3.6287979569734947,0.1935581643952927
721.0,0.6800000000003952,3.629321178058286,0.17820190147204332
722.0,0.6800000000008184,3.6314699717644636,0.1485950474445725
723.0,0.6800000001196171,3.6328741312926764,0.1616046435263856
724.0,0.6800000003829292,3.635407232337807,0.13990832154245136
725.0,0.680000000054404,3.6362806725246553,0.16810334873760682
726.0,0.6800000001270605,3.6386974860146823,0.14065418355036616
727.0,0.6800000000819026,3.641162324836905,0.13854337751177823
728.0,0.6800000000000241,3.6435617151932833,0.13910623634559086
729.0,0.6800000000000324,3.646041433047517,0.13641680194066924
730.0,0.6800000000002817,3.648486969261311,0.13668279694462176
731.0,0.6800000000002655,3.650407182605319,0.14577872979006956
732.0,0.680000000234134,3.652031223859617,0.14917960803553526
733.0,0.6800000000005253,3.6526394022689943,0.16106971799320144
734.0,0.6800000000035191,3.652738128189233,0.16597950794837438
735.0,0.680000000000528,3.6524687273117697,0.16801825790683073
736.0,0.6800000000005204,3.65508910211819,0.12891541137310364
737.0,0.6800000001565742,3.6563079521002964,0.14656814711818147
738.0,0.6800000000004178,3.6567334874247295,0.1567478736793978
739.0,0.6800000000001643,3.6579133591628787,0.14423876756114162
740.0,0.6800000000000159,3.65675447105476,0.17012845454685505
741.0,0.680000000001078,3.65894617757757,0.13373842164252064
742.0,0.6808388884169707,3.6596380730485434,0.14716545469614933
743.0,0.6800000000003201,3.658094699297333,0.1670820302904209
744.0,0.6800000000002635,3.6604017031024556,0.12858071879615035
745.0,0.6800000000005211,3.6641742787047304,0.10234144589644656
746.0,0.6800000000004596,3.6678840471375365,0.10312114147800781
747.0,0.680000000000331,3.6715682172584083,0.10253845778957053
748.0,0.6800000000001263,3.675218578543992,0.1022489277131629
749.0,0.680000000000307,3.6787882542881993,0.10221417206379037
750.0,0.6800000000002229,3.682306556151781,0.101718422777946
751.0,0.6800000000002875,3.6858494087511415,0.10003914402089448
752.0,0.680000000000383,3.689319521091589,0.09987415670864042
753.0,0.6800000000003352,3.692683038907491,0.1003577702558744
754.0,0.6800000000003075,3.6959077366633935,0.10129023274868693
755.0,0.6800000000003286,3.699222211119804,0.09886033375735123
756.0,0.6800000000001853,3.7026180697555473,0.09639385136198807
757.0,0.6800000000003672,3.7059227028180786,0.09687972667140793
758.0,0.6800000000002224,3.709386924600543,0.09319111121296958
759.0,0.6800000000001463,3.7129592348533764,0.09040280436481717
760.0,0.6800000000001558,3.7165989811529196,0.08865074245087239
761.0,0.6800000000002664,3.720163237475643,0.08877212082622964
762.0,0.6800000000003728,3.7238828493213445,0.08531588657030964
763.0,0.6800000000002662,3.7277526073686786,0.08260541537144482
764.0,0.6800000000002557,3.7317243966088727,0.08015888626406217
765.0,0.6800000000002844,3.7357978427007144,0.07788179974345404
766.0,0.6800000000001598,3.7398866564280606,0.07713509455451657
767.0,0.6800000000002868,3.743944507198651,0.07669918692590917
768.0,0.6800000000001598,3.7478052518887193,0.07909622056988551
769.0,0.6800000000004367,3.751829199432989,0.07612445754886539
770.0,0.6800000000003297,3.7558295894686724,0.07606719879533777
771.0,0.6800000000002928,3.7598303475965658,0.07582601589122932
772.0,0.6800000000002651,3.7638031938087377,0.07556747843516429
773.0,0.6800000000002515,3.767663763309862,0.07683520365480583
774.0,0.6800000000002866,3.7716139467332592,0.07515117906668446
775.0,0.6800000000002555,3.775372448270545,0.07759167350454342
776.0,0.6800000000002115,3.7792591539473146,0.07499590356625073
777.0,0.6800000000002144,3.7832832587103953,0.0723344749450938
778.0,0.6800000000001938,3.7872411199951683,0.07268691042563351
779.0,0.6800000000004167,3.791156190744324,0.07257319206170863
780.0,0.6800000000002417,3.7949995617602355,0.07254018738389387
781.0,0.6800000000002344,3.798894999642756,0.07094591484757382
782.0,0.6800000000002804,3.8028114546237273,0.06955550669654915
783.0,0.6800000000002608,3.806787242999685,0.06793501700011362
784.0,0.6800000000001969,3.8107000950922725,0.06811215920994873
785.0,0.6800000000002959,3.8146042378942218,0.06750892588317041
786.0,0.6800000000004551,3.81855991740561,0.06618579345964491
787.0,0.6800000000002737,3.8224678805437433,0.06620927051847092
788.0,0.6800000000003128,3.826344927880826,0.06543777866858007
789.0,0.6800000000002313,3.830186273160294,0.06545844022650875
790.0,0.6800000000002588,3.8339557680957914,0.0658968460028148
791.0,0.6800000000004169,3.837720722280148,0.06544863138789014
792.0,0.6800000000002828,3.8397088870121427,0.07647868792575728
793.0,0.6800000000001662,3.8434537952359253,0.0651712867080885
794.0,0.6800000000001283,3.8473607893123214,0.06277248472961805
795.0,0.6800000000001671,3.851331049786207,0.06127110907621107
796.0,0.6800000000003192,3.8552195986924422,0.06277673641747238
797.0,0.6800000000001878,3.8590929684240285,0.06304654492785061
798.0,0.6800000000002213,3.863027038214415,0.06219990913289972
799.0,0.6800000000001845,3.866907961162857,0.0630827281131559
800.0,0.6800000000004542,3.8708260172861193,0.06257670686707117
801.0,0.6800000000001929,3.8747879556930016,0.062229012902519205
802.0,0.6800000000004351,3.8785561292399326,0.06544766153280633
803.0,0.6800000000002147,3.8821245114833003,0.06753276178779807
804.0,0.6800000000004509,3.885574390579425,0.06843880410884624
805.0,0.6800000000002491,3.8882899628086336,0.07372729794953022
806.0,0.6800000000001898,3.8916147314235188,0.07015329533150368
807.0,0.6800000000002131,3.8953874209545383,0.06642131968260903
808.0,0.680000000000526,3.899070744831403,0.06747142418458699
809.0,0.6800000000001787,3.901273804468756,0.07888244988678225
810.0,0.6800000000002213,3.904546561110032,0.07188680851438901
811.0,0.6800000000002797,3.9082569564568583,0.06797663483447303
812.0,0.6800000000001656,3.911617607520538,0.07182101436614834
813.0,0.68000000000022,3.9150648419448904,0.07187837090042584
814.0,0.6800000000002491,3.918289878159207,0.07389886811609461
815.0,0.6800000000006114,3.921300989336019,0.07535560120390787
816.0,0.6800000000002637,3.9243680305327517,0.07549635871438166
817.0,0.6800000000001563,3.927696190207809,0.07362804778761993
818.0,0.6800000000001523,3.9308584139987115,0.07548841592479227
819.0,0.6800000000001956,3.934066700814159,0.07510524122833452
820.0,0.6800000000001558,3.937241465183246,0.07531889275321695
821.0,0.6800000000002464,3.940352147114759,0.07608600549634133
822.0,0.6800000000002022,3.9433734796312527,0.07695898250679929
823.0,0.6800000000001838,3.946293546596028,0.07740940299369674
824.0,0.6800000000001092,3.9490751745016066,0.07874205873560647
825.0,0.6800000000003692,3.9518898288004345,0.07799114848454261
826.0,0.6800000000002471,3.9548330875318305,0.07731809022987061
827.0,0.6800000000002404,3.95743939886819,0.07978635826261998
828.0,0.6800000000002586,3.9604425698921553,0.07694445086762432
829.0,0.6800000000002719,3.963466418615276,0.07684919529941299
830.0,0.680000000000293,3.9665920902965253,0.07594493235050374
831.0,0.6800000000001576,3.9697257114744264,0.07557560855957553
832.0,0.6800000000001378,3.9728697659764665,0.07524191359717171
833.0,0.6800000000002959,3.97606194199764,0.07447212358834256
834.0,0.6800000000001358,3.9791665313131483,0.07519756766743317
835.0,0.680000000000347,3.982028045084391,0.07630486935954615
836.0,0.680000000000228,3.984704849841191,0.07764792644038286
837.0,0.6800000000001976,3.9873226895191207,0.07795569625333473
838.0,0.6800000000001656,3.989923949219895,0.07758259073715625
839.0,0.680000000000323,3.9924078295531866,0.07751487603648971
840.0,0.680000000000256,3.994302011240313,0.07505619587537368
841.0,0.6800000000002049,3.9970317105001576,0.07641625534137506
842.0,0.6800000000002482,3.999853645771288,0.07537571671507343
843.0,0.6800000000001682,4.002762587842965,0.07490111733520409
844.0,0.6800000000002007,4.005675812283728,0.07440841083256623
845.0,0.6800000000002084,4.008543159294954,0.07491600698747482
846.0,0.6800000000002728,4.011331447853716,0.0743360333082243
847.0,0.6800000000003437,4.0140560643692975,0.07411051512952442
848.0,0.6800000000005844,4.016701559390391,0.07277876432887377
849.0,0.6800000000001871,4.019305543681863,0.07258626327582571
850.0,0.6800000000002613,4.021579091203901,0.07057088971400484
851.0,0.6800000000003203,4.023943690665908,0.0702416752368393
852.0,0.6800000000002044,4.0263811344456295,0.07029790094809633
853.0,0.680000000000379,4.028907371729421,0.0693012793448353
854.0,0.6800000000002284,4.030832518927074,0.06444186922696436
855.0,0.6800000000004258,4.0328860794059915,0.06458976112811243
856.0,0.6800000000003246,4.034812667057096,0.06213081766697688
857.0,0.6800000000001234,4.036839417860898,0.062006475570531815
858.0,0.6800000000002437,4.03877381676927,0.05985233890926043
859.0,0.6800000000001927,4.040802652966653,0.059939539730919374
860.0,0.6800000000003366,4.043239398082173,0.06288517874461973
861.0,0.6800000000003052,4.045193229324259,0.05691701835149238
862.0,0.6800000000002031,4.047448193349212,0.058769890767275894
863.0,0.680000000000373,4.04935274357963,0.054513271901921186
864.0,0.6800000000002153,4.050788485179988,0.048840703222078896
865.0,0.6800000000003585,4.052179607504924,0.04799223205168027
866.0,0.6800000000002742,4.053830422637624,0.04984567645596311
867.0,0.6800000000000941,4.055895451983256,0.0539483290014314
868.0,0.6800000000001922,4.058279694329029,0.0573257139307505
869.0,0.6800000000002135,4.060644599056354,0.05687017160508554
870.0,0.6800000000002044,4.062945237809559,0.05548811956803491
871.0,0.6800000000002435,4.065106054792791,0.05419203092663797
872.0,0.6800000000002142,4.067196072268555,0.05300342740721333
873.0,0.6800000000002004,4.069162000695682,0.051602667419932566
874.0,0.6800000000004092,4.070920416250875,0.04979770770696757
875.0,0.6800000000001916,4.07284647217452,0.05161460525897987
876.0,0.6800000000003914,4.074724482864134,0.05096026843578943
877.0,0.6800000000002127,4.076516592005394,0.04967762438568324
878.0,0.6800000000006778,4.07810452575607,0.047680441201793426
879.0,0.6800000000003232,4.0790813912578345,0.040587499332576646
880.0,0.6800000000004534,4.079913564796671,0.03913322532899856
881.0,0.680000000000357,4.080557424150127,0.03750396612640798
882.0,0.6800000000003656,4.081476256980084,0.04010232186481859
883.0,0.6800000000002036,4.08243607854482,0.04083233806226605
884.0,0.6800000000005773,4.083025558220295,0.03623840205675075
885.0,0.6800000000006337,4.084190677728653,0.042296100188218874
886.0,0.6800000000004396,4.08520258629493,0.04087688086089261
887.0,0.6800000000000106,4.085967786643352,0.037811262254442674
888.0,0.6800000000003315,4.0861397495783365,0.03103352830599832
889.0,0.6800000000003725,4.085874165961567,0.026122108648310237
890.0,0.6800000000009496,4.085339563817063,0.02889564187951584
891.0,0.6800000000004436,4.084435806970841,0.03263576545260596
892.0,0.6800000000002946,4.083811754891393,0.03075116236495382
893.0,0.6800000000004778,4.083317413107751,0.02983387812943134
894.0,0.6800000000016726,4.082116044163119,0.03688646193318562
895.0,0.6800000000011059,4.080671659493204,0.04024508666176797
896.0,0.680000000000694,4.07952725316372,0.037294102221706656
897.0,0.6800000000012232,4.078646169381079,0.034793100272265856
898.0,0.6800000000003934,4.077583009436766,0.03772803499305081
899.0,0.6800000000002784,4.076688358218679,0.036341738755562195
900.0,0.6800000000005684,4.075988476003604,0.03470447041543143
901.0,0.6800000000008228,4.075278390297924,0.03542110011752275
902.0,0.6800000000010282,4.074401679804482,0.038352766190653136
903.0,0.6800000000004225,4.073683198177046,0.0372408530855787
904.0,0.6800000000005852,4.073159462742369,0.03573180324454599
905.0,0.6800000000004913,4.072762163372242,0.035102450554784045
906.0,0.6800000000003847,4.0727029031781266,0.03205854179946316
907.0,0.6800000000006754,4.072649598299286,0.03264574893013551
908.0,0.6800000000006852,4.072098225584899,0.03903283271155678
909.0,0.6800000000007682,4.071691949169737,0.03857175058420458
910.0,0.6800000000008248,4.0712568887683265,0.039628659425285984
911.0,0.6800000000006734,4.071312911706846,0.034632185835912835
912.0,0.6800000000004847,4.071376199457438,0.035303999051769265
913.0,0.6800000000006738,4.071384125816154,0.03668895886926865
914.0,0.6800000000006639,4.071282354483063,0.03868362453264172
915.0,0.6800000000010533,4.0710098662398115,0.04156528336014276
916.0,0.6800000000007662,4.070765032680243,0.041985614132739775
917.0,0.6800000000005726,4.070439972223622,0.043644834246597146
918.0,0.6800000000008477,4.070115891401479,0.04437050228981639
919.0,0.6800000000010757,4.0697670743620336,0.045266684907079344
920.0,0.6800000000008313,4.069315338767202,0.0472719500483849
921.0,0.6800000000011313,4.068855151802953,0.04794539028254159
922.0,0.6800000000006008,4.06829884854477,0.050141922158745085
923.0,0.6800000000007211,4.067874260367762,0.04892485492338343
924.0,0.6800000000005377,4.067396989331629,0.05065199151754323
925.0,0.680000000893147,4.066958638437919,0.05101630121552953
926.0,0.6800000002004725,4.065908200664871,0.05858588818750375
927.0,0.6800000000012145,4.064015748151789,0.07208523507572477
928.0,0.6800000000004958,4.063281634470387,0.05630291273541605
929.0,0.6800000001205457,4.062695841624526,0.05426437074487297
930.0,0.680000000396322,4.061715037074383,0.059887396015946455
931.0,0.6800000004314717,4.060420023988693,0.0645553109475056
932.0,0.6800000004279547,4.059475283531825,0.06025081463518038
933.0,0.6800000003944608,4.0587621494451005,0.05738967533413167
934.0,0.6800000106569668,4.058014185387346,0.058097171890004295
935.0,0.6800000021328378,4.057297992512704,0.05798971703696022
936.0,0.6800000006413112,4.0564711075796565,0.05988718425031942
937.0,0.680000000492488,4.055465414289591,0.062629414893164
938.0,0.6800000001679902,4.054616369681576,0.0606541355628941
939.0,0.680000000022134,4.053683706397198,0.0621606940318877
940.0,0.6800000000990036,4.052646225849067,0.06394014864436462
941.0,0.680000000048073,4.051495283743282,0.06676367783282261
942.0,0.6800000007758302,4.050224004739275,0.06948052364217151
943.0,0.6800000263749435,4.048563269893222,0.07742204118385611
944.0,0.6800000000008208,4.043955705715548,0.09456645409883865
945.0,0.6829793536379016,4.037687750411985,0.08406217817482022
946.0,0.6831071098841275,4.03094894117541,0.08316995085903647
947.0,0.680812381477311,4.0242056036464415,0.08309585858418757
948.0,0.6807737797215394,4.017806848701788,0.08455086155965016
949.0,0.6810381324256962,4.011451915213841,0.08509774054131035
950.0,0.6812863438124377,4.005089639868412,0.08573968394375112
951.0,0.6841576347196341,3.998727765694502,0.08626160533602233
952.0,0.6865146160494211,3.991984169104676,0.08607841021558588
953.0,0.6875419486450365,3.9849452322340078,0.08590109721181025
954.0,0.688487581127335,3.9777946451858535,0.0862543268389838
955.0,0.6891984011922245,3.9705436638708513,0.08641197029859253
956.0,0.6898068712260244,3.963227878958426,0.08703509941116212
957.0,0.6903322451684788,3.9558536235977746,0.08750570886298008
958.0,0.691059348653462,3.9484403947470796,0.08766963611251093
959.0,0.691666107898455,3.9409568966566044,0.08815823416814447
960.0,0.6923316268464341,3.9334236056948675,0.08852755564864764
961.0,0.693073012818928,3.9258306072186206,0.08905681406490087
962.0,0.693751856753867,3.918164702417828,0.08929874122235615
963.0,0.6945106427271726,3.9104348116968435,0.08946123441837733
964.0,0.6951986194023716,3.9026299894598164,0.08967400087354836
965.0,0.6959014112751021,3.8947599217844178,0.09009128379085685
966.0,0.6962843245629466,3.8868296779624645,0.09029357055387123
967.0,0.6968211272673726,3.8788756069619064,0.09061728546096258
968.0,0.697246284120439,3.8708756877529154,0.09119229767647156
969.0,0.6976417602736831,3.8628462145523885,0.09137167255417902
970.0,0.6982693765721417,3.8547939734655134,0.09205759530758004
971.0,0.6986408417596137,3.846680958977533,0.09239803312066228
972.0,0.7053265224556418,3.8385530466866564,0.09280028061251518
973.0,0.7151527154334261,3.8304136111110676,0.09314993503766193
974.0,0.7251441296480214,3.8222667284746485,0.09356256074238412
975.0,0.7347702672104997,3.814092711722469,0.0934828433763487
976.0,0.7446623586304613,3.8059543663757474,0.09422709650285258
977.0,0.7545951791683345,3.7978102100454834,0.09467273653804224
978.0,0.7646495270824962,3.7896556891806794,0.09530131839033651
979.0,0.774634277161506,3.7814775132189644,0.09566803481168881
980.0,0.7847832580656755,3.7732865804571203,0.09573299352160505
981.0,0.7948976033623261,3.7650615999394037,0.0959987484744091
982.0,0.8052124183653149,3.7568029699736942,0.09657971597016778
983.0,0.8153178601815929,3.7484932257208112,0.09662642646806932
984.0,0.8254565467497184,3.740154280099704,0.09704624892312631
985.0,0.8356386306242012,3.731780948512049,0.09723790481849003
986.0,0.8455435926072017,3.723370947345029,0.097579643693336
987.0,0.8550864945652004,3.714954815043094,0.09822759472066875
988.0,0.864483154545721,3.706589104599455,0.09982062160646663
989.0,0.873992767589046,3.6982899622174887,0.10135020881996162
990.0,0.8838502038691507,3.6900358853257265,0.10279566667900555
991.0,0.8940465085071239,3.6817823091143356,0.10353647786713704
992.0,0.9039677597404641,3.673472857355881,0.10358836413629523
993.0,0.9138317253425905,3.66514515582168,0.10429918653229032
994.0,0.9240409075864555,3.656809547048285,0.10465781628333057
995.0,0.9345550137905372,3.6484145929913456,0.10471389756799199
996.0,0.9448681331658939,3.6399228736684144,0.10411031862777088
997.0,0.9552885408932346,3.631334921351761,0.10388617286334091
998.0,0.965473666584062,3.6226428486198854,0.10298153165813925
999.0,0.9755858236191939,3.6138861358127934,0.10297146077064806
1000.0,0.9854652788340665,3.6050746746939106,0.10256098964311271
1001.0,0.9954663148860217,3.596209243201853,0.10268642304441924
1002.0,1.0055843551283292,3.587259668773394,0.1022432224793434
1003.0,1.015675054305082,3.578221574132546,0.10157673065292473
1004.0,1.0257688876268416,3.56908529269118,0.10093945498110696
1005.0,1.0355324634875496,3.559841494480989,0.1000212428710511
1006.0,1.0451233181874775,3.550523070108972,0.09944177782769822
1007.0,1.0544594781845689,3.5411371830650764,0.09896524786004446
1008.0,1.0637427753343722,3.5317162619796267,0.09882709523451469
1009.0,1.072799861248364,3.5222481202547744,0.0985143583480752
1010.0,1.0817163753165797,3.5127547136859647,0.09832819218195094
1011.0,1.0903909394820452,3.5032355249652545,0.09815545972565988
1012.0,1.099004200639456,3.4937023069548845,0.0980622002692058
1013.0,1.1076177548286203,3.4841443329443007,0.0974922291781207
1014.0,1.1160548156772876,3.474543133901916,0.0968407593204965
1015.0,1.1242372047251683,3.464921821408355,0.09643891848777242
1016.0,1.1322737623123436,3.4552624779653143,0.095876769179478
1017.0,1.1406282831039842,3.4455554948336626,0.09542586537190621
1018.0,1.148591542584187,3.435787893416169,0.09442660060503606
1019.0,1.1567860155098124,3.4259789433866192,0.09416681621909383
1020.0,1.165072371243605,3.41611853165193,0.09374814051460509
1021.0,1.1735208197524232,3.4061989606366003,0.09335121589833986
1022.0,1.1816823117200315,3.3961788525264227,0.09207256342944889
1023.0,1.1897585456845983,3.386094960189154,0.0917520748391116
1024.0,1.1976845769529172,3.375938176630825,0.09128192040396048
1025.0,1.2056019413074068,3.3657150945024945,0.09077903997509507
1026.0,1.2134690673691848,3.355410596034286,0.0903993816644137
1027.0,1.2212598650764894,3.345021460600675,0.08979469741898466
1028.0,1.2288417383819619,3.3345517958390354,0.08911659532075557
1029.0,1.2361579570273946,3.3240079917497187,0.0887532325801022
1030.0,1.2436338717810491,3.313394273309581,0.08835407999521355
1031.0,1.2509678430146378,3.302704340021923,0.08751390246323298
1032.0,1.2581782153348975,3.291941723637227,0.08699487799790671
1033.0,1.2649427082189169,3.2811280992364766,0.08645494250270548
1034.0,1.2713233133932214,3.2702931141644775,0.08624346986188539
1035.0,1.2774394213085696,3.2594158644317277,0.08637280644788899
1036.0,1.283239598004151,3.2485179881990893,0.08608078436482815
1037.0,1.2886984802337773,3.237590004127367,0.08583985431354203
1038.0,1.2943429894877152,3.2266442236052333,0.08574490649179481
1039.0,1.2994541885102562,3.215666840216326,0.08508516053864822
1040.0,1.3045374977782132,3.204670518640329,0.08511156969747373
1041.0,1.3092504285878768,3.193662126811419,0.08510435956420394
1042.0,1.3140009213257136,3.1826546672081157,0.08484003102702317
1043.0,1.3186639211310371,3.171629738815761,0.08449183352690173
1044.0,1.3225885207471126,3.160572871283554,0.08415647380977766
1045.0,1.3263643803562104,3.1494970320336875,0.08415983554771975
1046.0,1.3303720039564206,3.1383972246757477,0.08393555024832727
1047.0,1.3343248052122734,3.1272690682586894,0.08368450886292303
1048.0,1.3387045417858987,3.1161069211141488,0.0835161891213678
1049.0,1.3434966269697384,3.104914452062612,0.08343232351924182
1050.0,1.3488662320424174,3.0936841769957963,0.08314245859427076
1051.0,1.3546980218195213,3.08242573726704,0.0828103891489046
1052.0,1.3602633885728217,3.0711426475114934,0.08283312026435469
1053.0,1.3654801842044293,3.059831470560699,0.08266069587393657
1054.0,1.3714152640599115,3.0484769786667303,0.08264730524337212
1055.0,1.376957717871802,3.0370808293600136,0.08179147665237638
1056.0,1.3815377172723355,3.0256485654241043,0.08132764114485277
1057.0,1.38594334323302,3.0141775874834775,0.08203912357235532
1058.0,1.3899835718960487,3.0026542015470987,0.08235346524522874
1059.0,1.3938006765482953,2.991096527127808,0.08326832609175693
1060.0,1.3982800066611851,2.979499273608552,0.08353003183004441
1061.0,1.4034589191017766,2.967849231975366,0.08390940365898314
1062.0,1.4086576398697765,2.9561694927785647,0.08431447305649042
1063.0,1.4137315864121387,2.9444417534969034,0.0847761132617418
1064.0,1.418622483803551,2.9326680338324023,0.08539740674708234
1065.0,1.4234059070816407,2.9208585875841537,0.08585828775421267
1066.0,1.428137447593003,2.9090133538791827,0.08634629978287112
1067.0,1.4327583923681937,2.8971244802613385,0.08677912508141815
1068.0,1.4371345861604716,2.88519027585913,0.08718260001727801
1069.0,1.4414870464663219,2.873229391442867,0.08782296566215238
1070.0,1.4456071131761217,2.8612304326789935,0.08805467692455703
1071.0,1.4497693871372581,2.8492091272985958,0.08884831607549104
1072.0,1.453722006860926,2.8371392949310956,0.08893055847890627
1073.0,1.4575991956631054,2.825041946953226,0.08979177404038267
1074.0,1.4613407498100672,2.81290683458872,0.08986340585221947
1075.0,1.4649593833481855,2.800741947420585,0.09038461968933131
1076.0,1.4685123884048208,2.7885499120417965,0.09074401991222288
1077.0,1.4719235260815378,2.7763296395842976,0.09132072831230256
1078.0,1.4753374892335263,2.7640823090225135,0.09171011474000229
1079.0,1.4786621504846549,2.7517927646114493,0.09204415502942896
1080.0,1.481782212029037,2.739461737517368,0.09241088161724063
1081.0,1.484827366099129,2.7271040220145615,0.09293593395595948
1082.0,1.4877451441313898,2.714714539583949,0.093343516043637
1083.0,1.4906177869835444,2.702294393083962,0.09375490426531756
1084.0,1.4932838519797489,2.6898371959565033,0.09430923640689437
1085.0,1.495889711256842,2.6773574141992214,0.09485130443820976
1086.0,1.4983045031247215,2.6648492116098677,0.09502795072828528
1087.0,1.5005558858517878,2.6523221150928773,0.09524773130274844
1088.0,1.5027853338626658,2.639788506454143,0.09589411874937785
1089.0,1.5047595501735884,2.6272369278050025,0.09559617902465006
1090.0,1.5067644871080823,2.614692037603047,0.09592275508335572
1091.0,1.5084399724896373,2.6021359713189343,0.09582205278106307
1092.0,1.510086312114339,2.5896076333234763,0.09593192269547231
1093.0,1.5116129215076803,2.5771015961163535,0.09574833832985587
1094.0,1.5130058695253705,2.5646173645472636,0.09543278659480456
1095.0,1.5142545466179351,2.552165412486053,0.09506430121568979
1096.0,1.51544930913128,2.5397534585390935,0.09460941372517752
1097.0,1.5166009798207192,2.5273848987603014,0.09431175942339758
1098.0,1.5176467081030918,2.515051571778514,0.09347468235378265
1099.0,1.5185835052761298,2.502762411228083,0.09301571949046522
1100.0,1.5194221146858435,2.490519094796608,0.09269668625430695
1101.0,1.5203106597183123,2.4783273951849685,0.09239896507802273
1102.0,1.5210805991975667,2.4661657432950923,0.09190872002030583
1103.0,1.521821868571216,2.45404080452729,0.09152131781607986
1104.0,1.522509936155064,2.4419443016400795,0.09131111482713468
1105.0,1.523241237961594,2.429872213368509,0.0911389548158157
1106.0,1.523762160639956,2.417808173941552,0.09094535136521593
1107.0,1.5243239637745525,2.4057679217314814,0.09101497017682529
1108.0,1.5248211446265305,2.3937366625296486,0.0910586431746898
1109.0,1.5252293280023563,2.3817079050861487,0.09124781609932685
1110.0,1.5255439429134388,2.369680717276492,0.09150956475529551
1111.0,1.525818613264379,2.357651684853087,0.09165979525252166
1112.0,1.5260167633123647,2.3456164406009834,0.09179137822329825
1113.0,1.526095837506099,2.333575739602165,0.09251241428337663
1114.0,1.5261341712189491,2.321535188034164,0.09333646050102465
1115.0,1.5257548679135686,2.3094776492304225,0.09467309686129127
1116.0,1.5253076308613416,2.297436396535569,0.09526066532690115
1117.0,1.5245846232807656,2.285388938158539,0.09623017387025226
1118.0,1.5238753171331014,2.273363461594636,0.09675797432806556
1119.0,1.5229857347538704,2.261336997433556,0.09775107900839389
1120.0,1.5219737472697341,2.249325638712936,0.0986071011162286
1121.0,1.520794972369342,2.2373364205812956,0.09917479968794111
1122.0,1.5195963678996236,2.225386358334622,0.09944520943379712
1123.0,1.518245038983034,2.213462989772327,0.09981638240133689
1124.0,1.5169053289917898,2.2015840138222167,0.10004120147538963
1125.0,1.515549610830556,2.1897314336693805,0.10034999092979728
1126.0,1.5143434712572912,2.177903060504675,0.10120865274524116
1127.0,1.51328239073107,2.166061746256618,0.10213130913501639
1128.0,1.5124312808962381,2.154175850984698,0.10371930337078951
1129.0,1.5115101262587158,2.142203961614726,0.10623743217046977
1130.0,1.5105256775676557,2.130150909469155,0.10859593798304998
1131.0,1.5096201924493355,2.118021784710006,0.11084958943346065
1132.0,1.508556464069942,2.105795531903787,0.11338614991682272
1133.0,1.5072852249091335,2.093492737214395,0.11568219588519088
1134.0,1.505798060191414,2.0811470561718113,0.11770884667821135
1135.0,1.5041985658430947,2.0687863315834814,0.1190315233553671
1136.0,1.502581818129583,2.0564268999537987,0.12036581442051526
1137.0,1.5008972455816743,2.044068602881663,0.12243735297137417
1138.0,1.4992298192412612,2.03172041914652,0.12458643417769556
1139.0,1.497627940588874,2.0193697380346887,0.1266799107328541
1140.0,1.4961048615293624,2.0070043106775355,0.1295338503611307
1141.0,1.4951587634576295,1.994602322959703,0.13245728758416558
1142.0,1.4941118290513948,1.9820532368480706,0.13743547377143397
1143.0,1.492243979969051,1.9693613890469488,0.14178536085748952
1144.0,1.4897726502887263,1.9566731245749085,0.1438915937591984
1145.0,1.487272072723683,1.9440931587250825,0.14423515573433837
1146.0,1.4845830068909942,1.931622162232489,0.14463169261637834
1147.0,1.482172253439943,1.9192855011999215,0.144424257587125
1148.0,1.4800798344551351,1.9070302395104108,0.14524488171763364
1149.0,1.47817664636956,1.8947867435615473,0.14675960951725334
1150.0,1.4764197752056845,1.8825202177307785,0.14924761010926582
1151.0,1.4745536144234244,1.8701961297299974,0.1519919723115813
1152.0,1.4724947820331398,1.857829816882869,0.1544567856655535
1153.0,1.4702890856975737,1.8454525772070918,0.15650435906568663
1154.0,1.4678547771682817,1.833088730262305,0.15806979504285135
1155.0,1.4652604235526212,1.8207755885137993,0.1591087822548057
1156.0,1.4626775080835737,1.8085387557981396,0.15956430821732134
1157.0,1.4601948648830678,1.7963742761593235,0.16025365575766032
1158.0,1.4576876143222908,1.7842577354734985,0.16094471396953114
1159.0,1.4551585705324204,1.7721924078640554,0.1617902582136712
1160.0,1.4526955872426415,1.760181055882044,0.16263116709624256
1161.0,1.4502143099357703,1.7482064549705747,0.16355006958587992
1162.0,1.4476338107013245,1.7362699254308511,0.16444860943476222
1163.0,1.4449981473383726,1.7243871421823291,0.16522150931222512
1164.0,1.4423297942021032,1.712567923254686,0.16588571543836297
1165.0,1.4396074019926717,1.7008127625711849,0.16594184411255208
1166.0,1.4368733255431865,1.6891280903150057,0.1657321204853717
1167.0,1.4341700226737215,1.67751477495008,0.16561747170421795
1168.0,1.4313698753836972,1.6659631066404779,0.1655340132622154
1169.0,1.428430781014506,1.6544869000731848,0.1653044526827925
1170.0,1.4254158732595847,1.643110291805188,0.1647506731152667
1171.0,1.4224730379267712,1.6318453418312426,0.16379724713549013
1172.0,1.4197285105765536,1.620685177381391,0.16268392556047453
1173.0,1.4170753606865656,1.6095943484410178,0.1623714778387497
1174.0,1.4144303604707957,1.5985486211304825,0.16245629839441872
1175.0,1.4118131837798096,1.587544760787613,0.162467256954735
1176.0,1.4091618330591,1.5765755412464095,0.1629120442678552
1177.0,1.4064968395833235,1.5656427136094648,0.1630820798034163
1178.0,1.403776269963081,1.5547444220038105,0.16342994399311447
1179.0,1.4010838707424833,1.5438897801009936,0.163674102888965
1180.0,1.3983993910008072,1.5330674604560102,0.16385825987159805
1181.0,1.3957004953931271,1.522274294606349,0.1644081061508987
1182.0,1.3930107504075977,1.511509621507388,0.16472664030026898
1183.0,1.3902872667939299,1.5007693411898746,0.16531122912087806
1184.0,1.3875519859927063,1.4900557297646824,0.16569704346036265
1185.0,1.3848052229014094,1.47936607066099,0.16616441661157838
1186.0,1.3820266518352442,1.4687017663041928,0.166622314418911
1187.0,1.3792386766608056,1.4580656140276973,0.16707323343565222
1188.0,1.3764414499145587,1.4474597562650056,0.16761314045235873
1189.0,1.3736139715416629,1.4368822494289137,0.1680331828528263
1190.0,1.3707151500078085,1.4263358005468434,0.16846871185860218
1191.0,1.3678261759985357,1.4158312912998694,0.16852614665800933
1192.0,1.3648337719365244,1.4053635981555814,0.1687305974851663
1193.0,1.3619477485226072,1.3949543712091566,0.16878259949161997
1194.0,1.3590973722186517,1.384581800056639,0.16910989266010548
1195.0,1.3562407746781524,1.3742355761634237,0.16948210978497244
1196.0,1.35332309948837,1.363916733281435,0.16989695651438622
1197.0,1.3504215067101466,1.353634060874858,0.17001970222431462
1198.0,1.3475140925150928,1.3433856754524505,0.17456395636198516
1199.0,1.3445599381924298,1.333172082223615,0.18226588890260695
1200.0,1.341600947664169,1.3230199403979142,0.18967371463333507
1201.0,1.3386770354941415,1.3129476198412564,0.1969976345248855
1202.0,1.3356999720094418,1.3029479786680747,0.20466593074484749
1203.0,1.3327946409132316,1.2930329362308626,0.2121608781688081
1204.0,1.3299160728660802,1.2831856758694324,0.2196417152476002
1205.0,1.3269992057840465,1.2734013437385148,0.2270649485306314
1206.0,1.3241270273726817,1.2636864486150934,0.23442748649365655
1207.0,1.3211705833635774,1.2540356221945834,0.24173674242961987
1208.0,1.3181707899949329,1.2444608224473521,0.24870897697341487
1209.0,1.3150629861573435,1.2349732591467424,0.2551301583536747
1210.0,1.311994446805146,1.225596657358486,0.26130568318478065
1211.0,1.3088162160443346,1.2163196804102858,0.26710222388100063
1212.0,1.3056140497002495,1.2071669366108906,0.27239841570584034
1213.0,1.3023955168914556,1.1981433962987271,0.27752532657041185
1214.0,1.2991695087469157,1.1892559013754234,0.2820605771821011
1215.0,1.2959442392984348,1.1805116633445318,0.2864886352342221
1216.0,1.2927274466126981,1.1719089094102566,0.29063649425514865
1217.0,1.2895261896517427,1.1634495891787069,0.29455315014812866
1218.0,1.286368384139048,1.155128814327535,0.29822540863386526
1219.0,1.28330266702151,1.1469432095555132,0.3018175338989295
1220.0,1.280249647323319,1.1388823642391799,0.30559955980377884
1221.0,1.2771721074767157,1.1309456901522124,0.30920273658048514
1222.0,1.2742020494299169,1.123146031747324,0.31260018598136896
1223.0,1.2712588300579375,1.115465991293767,0.3161177409568581
1224.0,1.2683874240538682,1.1079101939728724,0.3197156773845615
1225.0,1.2655214391327059,1.1004680240093063,0.32309836312159135
1226.0,1.2627419460517686,1.0931402355832707,0.32661429577158685
1227.0,1.259960164647537,1.0859183115110411,0.33021616753435623
1228.0,1.2572575812202187,1.078804082289146,0.33371168057393685
1229.0,1.2545245948466706,1.0717840562450136,0.3371789617196024
1230.0,1.2518217145155948,1.0648677097773587,0.34043333184858376
1231.0,1.249145859147954,1.05805177521701,0.34385618007955754
1232.0,1.2464941277419817,1.051333985847449,0.3470439896828294
1233.0,1.2438637677251796,1.044711545638399,0.35028875742451077
1234.0,1.2412309322373094,1.038181542632672,0.3536211267830103
1235.0,1.2386569748578244,1.0317454722342443,0.35660984302440335
1236.0,1.236076057599412,1.025391647968608,0.35979028989938894
1237.0,1.2334447066062486,1.0191222725746814,0.36288006216320945
1238.0,1.2308898364665959,1.0129479515639233,0.36578669011414217
1239.0,1.2283895578613135,1.0068550224427102,0.3687863194261723
1240.0,1.225794416536849,1.0008338714635223,0.37178985588828195
1241.0,1.2232739645358155,0.9948988431243591,0.37448025255321093
1242.0,1.220763862496181,0.989037684367222,0.3773404906947033
1243.0,1.2182635850275831,0.9832393462747994,0.37984619785435014
1244.0,1.2157726163718499,0.9774945421658634,0.382119951396115
1245.0,1.2132904816183183,0.9718036216372186,0.38442589754285766
1246.0,1.2108166806126812,0.966162871593796,0.3868165574298128
1247.0,1.2083507622220697,0.9605715559083443,0.38909027068829244
1248.0,1.205891994892811,0.9550287968838799,0.39146614171227745
1249.0,1.203438660352604,0.9495326457820055,0.3938155502262197
1250.0,1.2009888842785763,0.9440836716357458,0.3961552185290618
1251.0,1.198540890140344,0.9386700340082295,0.39840263752992355
1252.0,1.1960930255865625,0.9332934935173737,0.40049372165442426
1253.0,1.1936437582951251,0.9279502176050725,0.4027220632795715
1254.0,1.1911916494953303,0.9226393956307116,0.4048024495498467
1255.0,1.1887353853430396,0.9173622873627976,0.4070885457142428
1256.0,1.1862737307345297,0.9121209552065922,0.40904846446792986
1257.0,1.1838055474064166,0.906912590488079,0.4111592880762116
1258.0,1.1813298117453508,0.901837722894917,0.4137503363085967
1259.0,1.1788455851416089,0.8980251566342812,0.5140153674183886
1260.0,1.1763522644214408,0.8942445784424553,0.5142524107250874
1261.0,1.1738503835393743,0.8904983547293008,0.5144381519712553
1262.0,1.1713407155937379,0.8867862477272492,0.5145211129885129
1263.0,1.1688240022843441,0.8831065228139464,0.5144415917512808
1264.0,1.1663009245801472,0.8794563503654331,0.5147057218358204
1265.0,1.163772129385519,0.8758369387249368,0.5147097913051251
1266.0,1.1612382272613777,0.8722485998610341,0.5148258331349737
1267.0,1.1586997902140146,0.8686891650034384,0.5147606809746258
1268.0,1.1561573484242542,0.8651604323445156,0.5146799758401739
1269.0,1.1536113867835338,0.8616625708175167,0.5144234722058947
1270.0,1.1510623676569383,0.8581967229012033,0.5142413716431816
1271.0,1.148510711976109,0.8547622866278908,0.5139243879882402
1272.0,1.1459569336111617,0.8513623481134847,0.5134106022197295
1273.0,1.1434019973354888,0.8479937436094462,0.513012691192596
1274.0,1.1408468880478742,0.8446584675004478,0.512465409144913
1275.0,1.1382925379612034,0.8413550462760337,0.5117853051176426
1276.0,1.1357398075117313,0.8380862900473258,0.5110903651984179
1277.0,1.1331894961403055,0.8348505314811774,0.5103898422293198
1278.0,1.130642381895397,0.8316467941650068,0.5097433781700242
1279.0,1.1280991801886264,0.8284774364906875,0.5088717754495304
1280.0,1.1255608387986769,0.8253409517437275,0.5080356875258616
1281.0,1.1230279398057235,0.8222389438767335,0.5071545972492711
1282.0,1.1205010726131555,0.8191709408522098,0.5063192362698401
1283.0,1.1179808225787422,0.8161342861126801,0.5053728571907108
1284.0,1.115446378470545,0.8131296641480836,0.5045349376892874
1285.0,1.1129408798834115,0.8101594473775782,0.5034006660700655
1286.0,1.11046443670305,0.807222631479547,0.5024995136423426
1287.0,1.1079745413490736,0.8043190636800173,0.5016032454628517
1288.0,1.1054927651972148,0.8014556832154851,0.5004645488531393
1289.0,1.1030194002038556,0.798632381684927,0.4992612325112794
1290.0,1.100555006737828,0.7958474918871801,0.4980646867454296
1291.0,1.098099833057673,0.7931031937984674,0.4968552348010307
1292.0,1.0956541610172623,0.7903978664379108,0.4956570119595519
1293.0,1.0932182829279036,0.7877321932516909,0.4944063903669282
1294.0,1.0907925165968546,0.7851055603407084,0.49317009744600854
1295.0,1.0883774625340044,0.7825176368372971,0.4920058192873158
1296.0,1.085973226282765,0.7799674602379938,0.49080264132656615
1297.0,1.0835796369180297,0.7774545073438692,0.48964193436071324
1298.0,1.0811964332756627,0.7749798312845001,0.4884531418465813
1299.0,1.0788233730209438,0.7725414431003843,0.48725802852347466
1300.0,1.076460543528377,0.7701395414058843,0.4861005149690568
1301.0,1.0741076523613522,0.767774732171329,0.484938910551048
1302.0,1.0717644348196966,0.7654459928761084,0.48381259273510246
1303.0,1.0694306387509176,0.7631515983916155,0.48276409717017743
1304.0,1.0671060604075215,0.7608936098015651,0.4816058356982543
1305.0,1.0647908171519713,0.7586688285722109,0.4805307407354895
1306.0,1.062484640074599,0.7564777493139192,0.4793179750638035
1307.0,1.0601872961960064,0.7543172822405126,0.47818557763054903
1308.0,1.0578981687117492,0.7521890287530592,0.47705229296041546
1309.0,1.0556151484178393,0.7500922332775419,0.4759283647888771
1310.0,1.053293499160885,0.7480243850073653,0.4747613346264496
1311.0,1.0509950470567588,0.745992129383763,0.4732918211242888
1312.0,1.0486964335887947,0.7439930480764911,0.4719118956273304
1313.0,1.0464171926416652,0.742026322216069,0.4705370514695304
1314.0,1.0441343700905907,0.7400922563141616,0.4691664841431178
1315.0,1.041846896627563,0.7381914898801356,0.4677147325529887
1316.0,1.0395534427372342,0.7363264706557081,0.46616272336061837
1317.0,1.0372528855623893,0.7344962969045575,0.4645096160734251
1318.0,1.0349442919109881,0.7327022280481184,0.4626657950395559
1319.0,1.0326269164666408,0.7309375299430226,0.460594968125658
1320.0,1.0303014283189267,0.7292021250939986,0.45849084719433353
1321.0,1.0279715987021465,0.7274981838191457,0.45609959080033824
1322.0,1.0256419115524649,0.7258279676573365,0.4537395890909254
1323.0,1.0233166282138946,0.7241933501756711,0.4513445884556807
1324.0,1.0209998055119414,0.7225934055447588,0.4488736660302727
1325.0,1.0186956472134518,0.7210307917913559,0.44632861461237633
1326.0,1.0164076063255267,0.719505383158374,0.443691891261804
1327.0,1.0141389378211336,0.718017783913674,0.4410441495103772
1328.0,1.011892698289575,0.7165695791196749,0.43834876111360954
1329.0,1.0096717497416394,0.7151574104203176,0.43571073558952667
1330.0,1.0074791413197408,0.7137582389158382,0.43287713827923047
1331.0,1.0053171677870845,0.7123716053260043,0.43012629687456405
1332.0,1.003187417005063,0.7109971233408177,0.4274681293981606
1333.0,1.0010892576255683,0.7096333998055839,0.4248597855408136
1334.0,0.9990215638495554,0.7082807576238327,0.4223149999833383
1335.0,0.9969832605303539,0.7069384547250381,0.4198944909759321
1336.0,0.9949733160072727,0.7056043969589585,0.4175726825913388
1337.0,0.9929907815345489,0.7042798244079298,0.4152685225520325
1338.0,0.991034745187843,0.7029630895951279,0.4130616220125873
1339.0,0.9891043581653287,0.7016521290005293,0.4109833510633063
1340.0,0.9871988446454285,0.7003493707334845,0.40886901864690894
1341.0,0.9853174776323383,0.6990524720743879,0.4069214867430004
1342.0,0.9834595928568426,0.6977612843701231,0.4049921598689729
1343.0,0.9816245937614694,0.6964746904462512,0.40321679453874215
1344.0,0.9798119443112867,0.695194010458199,0.40141736914003906
1345.0,0.978085356711837,0.6939168213271658,0.39982260249070717
1346.0,0.9763373693933151,0.6926413387866983,0.3985700016527053
1347.0,0.9745461897634886,0.69136745218113,0.39711661810397925
1348.0,0.9727970994340742,0.6901000927638902,0.395314357204933
1349.0,0.9710897890074257,0.688838929226079,0.3935956143146596
1350.0,0.9694240072825799,0.6875814023918944,0.39203816292035915
1351.0,0.9677138781842283,0.6863241855455271,0.3907499656453632
1352.0,0.9660659534046037,0.6850690019559947,0.38931850366847437
1353.0,0.9644372867509645,0.6838133185593586,0.3882007639291763
1354.0,0.9628491272082371,0.6825561931982111,0.3872291528748482
1355.0,0.9612370774453476,0.6812956979733615,0.38639964545378575
1356.0,0.9596652393792349,0.6800352261704643,0.38530669313614235
1357.0,0.9581120704642698,0.6799999999999999,0.42468013181735664
1358.0,0.956577777062023,0.6799999999999995,0.4252699702686921
1359.0,0.955062464656196,0.6800000000000004,0.4237365555017277
1360.0,0.9535662121266792,0.6799999999999996,0.4223900194269571
1361.0,0.9520890012999583,0.6799999999999997,0.4210724871203692
1362.0,0.9506305091941352,0.6799999999999997,0.41954880253460913
1363.0,0.9491907364841747,0.679999999999999,0.4183197217125682
1364.0,0.9477696503317468,0.6799999999999995,0.41719273536656293
1365.0,0.9463671744938438,0.6799999999999997,0.4160079135637567
1366.0,0.944983217741413,0.6799999999999999,0.4148394500761687
1367.0,0.9436174138459927,0.68,0.41284993530470643
1368.0,0.9422696163341362,0.6800000000000003,0.41097242958611824
1369.0,0.940939168512525,0.68,0.4092627924793274
1370.0,0.9396253593311368,0.6799999999999989,0.407617228278713
1371.0,0.9384132674317796,0.6799999999999995,0.4059414158480016
1372.0,0.9371305891630097,0.679999999999999,0.4049508100567052
1373.0,0.935862632653591,0.6799999999999997,0.4031059158417999
1374.0,0.9346090367445932,0.6800000000000003,0.40130783711490653
1375.0,0.9333694870767957,0.6799999999999993,0.39961524042639973
1376.0,0.9321437425144588,0.6799999999999994,0.3976271993161674
1377.0,0.9309312931663971,0.6799999999999992,0.3958587432443989
1378.0,0.9297320839799905,0.6799999999999995,0.39390969009918586
1379.0,0.9285461301584919,0.6799999999999993,0.3918542162339287
1380.0,0.9273741025632258,0.6799999999999996,0.38975388844198844
1381.0,0.9262191063634289,0.6799999999999997,0.3876169728538753
1382.0,0.9250844039511552,0.6799999999999999,0.3855023906537798
1383.0,0.9239305517678336,0.6799999999999995,0.3831517947585856
1384.0,0.9228678500651171,0.679999999999999,0.3808413928317598
1385.0,0.9217706464861957,0.6800000000000002,0.37863848480375994
1386.0,0.9207272740677643,0.6800000000000002,0.3762096193380581
1387.0,0.9197397591865313,0.6799999999999997,0.3740693347039521
1388.0,0.9187889302426377,0.6800000000000002,0.372242415173457
1389.0,0.9178767351928778,0.6799999999999993,0.3706421281848521
1390.0,0.9170048219886731,0.6800000000000002,0.3691377252473975
1391.0,0.9161745589892663,0.680000000000002,0.3678462972004511
1392.0,0.9153858401026103,0.6799999999999995,0.36687220526890574
1393.0,0.9146353077438638,0.6799999999999999,0.365885111720413
1394.0,0.9139187636184056,0.6799999999999995,0.36533390515216646
1395.0,0.9132321095009646,0.6799999999999986,0.36507205245776836
1396.0,0.9125713231705221,0.68,0.36514397314737324
1397.0,0.9119321094678439,0.6799999999999997,0.3653906516767662
1398.0,0.9113535843111844,0.6800000000000002,0.3644565417114757
1399.0,0.910789193582314,0.6800000000000004,0.3632320720505334
1400.0,0.9101924240842765,0.6799999999999999,0.36220774903967756
1401.0,0.9096024675930527,0.68,0.36091836453047654
1402.0,0.9090152617835541,0.6800000000000002,0.35958007644029016
1403.0,0.9084272928231609,0.6799999999999993,0.3582091574452869
1404.0,0.9078354632629155,0.6799999999999999,0.35686000575558263
1405.0,0.9072384663822834,0.6799999999999995,0.35546632290053426
1406.0,0.9066287465954366,0.6799999999999997,0.35398148512556027
1407.0,0.9060078296920242,0.6800000000000006,0.35255218732952887
1408.0,0.9053771577357743,0.6799999999999996,0.3509231561699419
1409.0,0.9047380869713049,0.6799999999999999,0.3493993078279174
1410.0,0.9040918861442231,0.6800000000000002,0.3477900126903579
1411.0,0.9034397595041659,0.6799999999999994,0.3461344562830291
1412.0,0.9027828067049564,0.6799999999999999,0.3446828822348451
1413.0,0.9021220682621554,0.6800000000000002,0.34333609185959746
1414.0,0.9014585055853122,0.6799999999999992,0.3420268702991984
1415.0,0.900793012017469,0.6799999999999995,0.3407785118925753
1416.0,0.9001267769007804,0.6799999999999993,0.3395130094668723
1417.0,0.8994624124286315,0.6799999999999999,0.338253287248404
1418.0,0.8988026545874677,0.68,0.33703745381293926
1419.0,0.8981500319901805,0.6800000000000002,0.3360525826536191
1420.0,0.8975068289291483,0.6799999999999997,0.33503342230396427
1421.0,0.8968751208715169,0.6799999999999999,0.33418629587846405
1422.0,0.8962567281167564,0.68,0.33343468747763794
1423.0,0.8956532791506611,0.6800059718984225,0.3328541018704913
1424.0,0.8950662198071653,0.6800334752539161,0.33237033458615006
1425.0,0.8944967354492315,0.6800781592028442,0.33202473500424795
1426.0,0.8939458637577227,0.6801388986712129,0.33179111106416237
1427.0,0.8934144306552252,0.6802127099303542,0.33173016286949697
1428.0,0.8929030812046035,0.6802958142648672,0.33185083975663543
1429.0,0.8924122817302242,0.6803847307505687,0.3320889400771766
1430.0,0.8919423294455591,0.6804761443940082,0.3325884330912886
1431.0,0.8914933586342135,0.6805641149476173,0.33332262382486727
1432.0,0.8910653295818749,0.6806444251487898,0.3343391426571478
1433.0,0.8906580430625324,0.6807140573476285,0.3355684708881098
1434.0,0.890271171684363,0.680762289054508,0.33800040131876874
1435.0,0.8898184742657662,0.6807829291996829,0.34110787136346116
1436.0,0.8894708268221025,0.6807739566964379,0.3439833853565356
1437.0,0.8891417395272203,0.6807251512974937,0.34788122873699195
1438.0,0.8889880635356775,0.680629847323237,0.3520961462771579
1439.0,0.8888497203163377,0.6804720855243381,0.3575583042681373


==> Safe_RL_for_Economic_Dispatch/graphics/data/EvaluationSummarySafeAgent.csv <==
time,scs_min_sum,soc_sum,penalty
1.0,0.8889675982057588,5.308163587954566,0.1002396015344189
2.0,0.8876122876983246,5.27784647217066,0.09395004834410076
3.0,0.8862969257942419,5.247966653461752,0.08774735405217561
4.0,0.8850193183679291,5.2185445081041815,0.08148895076337988
5.0,0.8837773679507528,5.189607552531916,0.07497896770805738
6.0,0.8825690511287068,5.161073538648777,0.06919465517991454
7.0,0.8813924386906322,5.132994097644885,0.06319695894863363
8.0,0.8802456837890444,5.105371011539692,0.05594512449913708
9.0,0.8791270210508024,5.0781420822645025,0.05056948272140273
10.0,0.8780347832428834,5.051352784386383,0.04390355268136981
11.0,0.8769673670462472,5.024977737788172,0.037768191751678934
12.0,0.8759232840745605,4.998993758198235,0.03252304298569168
13.0,0.8749011055568969,4.97342903687855,0.025947007586197193
14.0,0.8738995128065108,4.94828328646156,0.01969353951278499
15.0,0.872917238639821,4.92353413611935,0.013531039352506219
16.0,0.8719531059716417,4.899270177403801,0.005423383435569965
17.0,0.8710059982843488,4.87576877290277,0.006740381878802631
18.0,0.8700748853582487,4.853010857954876,0.018834563064204838
19.0,0.8691587978326938,4.830993595498224,0.03278733594410132
20.0,0.868256831402995,4.809684307917574,0.045502283401235195
21.0,0.8673681254282499,4.789158834342036,0.058980949258506526
22.0,0.8664918798043679,4.769395783090676,0.07156093869171005
23.0,0.8656273462129072,4.750259693067407,0.07661861725220877
24.0,0.8647738149905075,4.731628387486301,0.07571788666757591
25.0,0.863930614579326,4.713486939230582,0.07440094718111544
26.0,0.8630971162754957,4.695870013185259,0.07335347924769378
27.0,0.8622727051327717,4.678719212995799,0.07247717221262372
28.0,0.8614568243875347,4.662015989680769,0.07142717405596904
29.0,0.8606489518384732,4.645750600025565,0.07053063625293456
30.0,0.8598486017543481,4.629957022001937,0.06942224261973766
31.0,0.8590553268962804,4.614586458265472,0.0686210212288665
32.0,0.8582687291609199,4.599646075929116,0.06756177550929074
33.0,0.8574884403978684,4.585102511854256,0.06669125598832744
34.0,0.8567141756136385,4.570938226076118,0.06596569522275043
35.0,0.8559456882966918,4.557183236936729,0.06508081178551113
36.0,0.8551828627182498,4.5437888840865455,0.06428545828120219
37.0,0.8544259325479358,4.530785735374294,0.0633738633164125
38.0,0.8536753805039741,4.518113664801231,0.06283389680237476
39.0,0.8529315672907654,4.5058025497891,0.062138142156939156
40.0,0.8521949120625232,4.493850417400336,0.06139207370667084
41.0,0.8514658448514059,4.482214430770641,0.06083617653695191
42.0,0.850744799942194,4.470916239476346,0.06004961931594118
43.0,0.8500322175621546,4.45993834409261,0.059779467488369535
44.0,0.8493285540169486,4.449628214187257,0.08049531543633845
45.0,0.8486342536068125,4.441106599943162,0.2758046174230714
46.0,0.8479672423456526,4.432672804594099,0.2581236443320689
47.0,0.8471926488333992,4.424326134904247,0.24062180902119157
48.0,0.8465293137378787,4.41608788706354,0.2206775358077277
49.0,0.8458782903287956,4.407952510209215,0.20119883228204188
50.0,0.8452411066475802,4.399911319581107,0.18339921201166537
51.0,0.8446192054885229,4.391957615611993,0.16602236467189388
52.0,0.8440138950424076,4.384098579326817,0.14849280637055967
53.0,0.8434263972986908,4.376331300954065,0.13175121910170864
54.0,0.8428578326400995,4.36866231516468,0.1153821468468284
55.0,0.8422885292019799,4.361093822671724,0.09973125698788973
56.0,0.8417194012091516,4.353627236512475,0.0848039503017888
57.0,0.8411926560606515,4.346231644714242,0.0773850894857452
58.0,0.8407504323941648,4.3388884366545355,0.07355384320721593
59.0,0.8402484547809008,4.331598214797851,0.06975825199497193
60.0,0.839811107148889,4.3243606289173755,0.06647563900414184
61.0,0.8393957433345927,4.317180658790551,0.06372255980935025
62.0,0.8390007813678766,4.310047739939175,0.06175589504697881
63.0,0.838624745924796,4.302943064085768,0.06219480012324949
64.0,0.8382662240488212,4.295868654078281,0.06303362446512262
65.0,0.8379238721100286,4.288825078638238,0.0636462990039921
66.0,0.837596431346534,4.281807541894347,0.06443731367179767
67.0,0.8372826922013417,4.274818466000913,0.06523945843272887
68.0,0.836981530798858,4.267853991250541,0.06613257858607209
69.0,0.8366918943817021,4.2609216875129725,0.06690274440440878
70.0,0.8364127784200779,4.2540203784699395,0.06798876260392055
71.0,0.8361432591183053,4.247142128335003,0.06905407712345168
72.0,0.8358827509414146,4.240297384202114,0.07020018694351476
73.0,0.8356940753191866,4.233476979143368,0.07129189512635273
74.0,0.8354744123637454,4.226678889643315,0.07230659511464266
75.0,0.8352452655813964,4.219909566563834,0.07358679151499305
76.0,0.8350280773222556,4.213179727306451,0.07487048772366309
77.0,0.8348234767016889,4.206488178924357,0.07527217689734811
78.0,0.8346320314778222,4.199838402016151,0.07588133235127592
79.0,0.8344542735731668,4.193225373620651,0.07635340288916591
80.0,0.8342906567688875,4.1866476836602535,0.07698546294802586
81.0,0.8341415952376616,4.1801067165940795,0.07730109873473588
82.0,0.834007476458118,4.173600614665871,0.07789440348240764
83.0,0.8338886314545384,4.167136806741903,0.0784623237825161
84.0,0.833785231673378,4.160706424536322,0.07879483076540202
85.0,0.8336968963354847,4.154307360071345,0.07935510586295919
86.0,0.8336231284785081,4.147949338475598,0.07962339262317585
87.0,0.8335634729225241,4.14162453848608,0.08022706005303958
88.0,0.8335174865511936,4.135331745342088,0.0806377943916938
89.0,0.8334847767199003,4.129072433442466,0.08102799404654158
90.0,0.8334649461393653,4.122836059139659,0.0818420643991879
91.0,0.8334576226487052,4.116626997606354,0.08256973593674495
92.0,0.8334624547601637,4.110441879175878,0.0832374053638584
93.0,0.8334790945902437,4.104276893248792,0.08392894440403274
94.0,0.8335072149203855,4.09814171136834,0.08466426312533494
95.0,0.8335464369759373,4.092025901431853,0.0853498316884536
96.0,0.8335964308409007,4.0859310345440365,0.08592540074876406
97.0,0.8336569051872296,4.079858123409449,0.0865497174015645
98.0,0.8337275456310884,4.07380914288001,0.08722466816444349
99.0,0.8338080294901893,4.0677802993782635,0.08793905077523466
100.0,0.8338980281860264,4.0617692824805,0.08856358238259626
101.0,0.8339971882035373,4.05578234183043,0.0891764130473489
102.0,0.8341930443193517,4.049815075880337,0.08980463562251315
103.0,0.8343621518674835,4.043852404274474,0.09027748170546132
104.0,0.8344865580454579,4.037899987995101,0.09068913144575744
105.0,0.8346186203615664,4.031969742523647,0.09130103055871278
106.0,0.8347579776678504,4.026056539276176,0.09198634000423538
107.0,0.8349042453287714,4.0201576935902,0.09261754431576688
108.0,0.8350568825475824,4.014273459326669,0.09316627769998158
109.0,0.8352147130421903,4.008404855676645,0.09377873074605379
110.0,0.8353764608791732,4.00255579804517,0.09410816985332122
111.0,0.8355409439700416,3.9967216924273377,0.0947666378048384
112.0,0.835707042059143,3.9909017098151476,0.09538057590689054
113.0,0.8358737288699389,3.9850949019335946,0.09580596954779139
114.0,0.836040066026766,3.979302930603511,0.09642587902082038
115.0,0.8361699220058885,3.9735301246526045,0.09684864774790729
116.0,0.8362448478381577,3.9677766116757924,0.09748738785381314
117.0,0.8364229538772836,3.9620516730342636,0.09817410783242549
118.0,0.8365447998093218,3.956339753433708,0.09860710162468647
119.0,0.8366980794108327,3.9506533491009717,0.09916406934248596
120.0,0.8368473850060196,3.9449843955743775,0.09967500575875748
121.0,0.8369942220473332,3.9393406455509097,0.10014753450144814
122.0,0.8371403980372678,3.9337142964447485,0.10078187185591012
123.0,0.8372875978729919,3.9281097279877226,0.10126232796715769
124.0,0.8374373609242136,3.92252574773105,0.1018469951712104
125.0,0.8375911130887648,3.916959966041394,0.10245747308584002
126.0,0.8377501645272014,3.911417742469009,0.10289369411680374
127.0,0.8379157245569635,3.9058974186147086,0.10336215912037301
128.0,0.8380888999314422,3.9003968012310577,0.10387558422884052
129.0,0.8382706889191303,3.894917499098563,0.10450074297636305
130.0,0.8384619835344056,3.8894585917316573,0.10492399360473646
131.0,0.8386635672237244,3.884016854137515,0.10547475803121478
132.0,0.838875778688073,3.878596273861229,0.10588124454431205
133.0,0.839055729472209,3.8731932573037158,0.10638051466512055
134.0,0.8392437009563034,3.867815232006036,0.10685314640725956
135.0,0.8394800713963244,3.862458747667478,0.10737366367823163
136.0,0.839721753003924,3.857118607871206,0.1077721233325566
137.0,0.839967490285785,3.851791804065893,0.10832677857252129
138.0,0.840216082747439,3.8464789794873715,0.10855610745871086
139.0,0.8404664053930109,3.84118010189384,0.10899565730690854
140.0,0.8407173650109732,3.835894002314993,0.109271887127243
141.0,0.8409679499172285,3.830622851292966,0.10960925438362969
142.0,0.8412172075292714,3.825363242666329,0.10983188247915884
143.0,0.8414642522037594,3.820109777753054,0.11031204864432717
144.0,0.8417501391398918,3.8148705169355948,0.1106180882037965
145.0,0.8420122257540328,3.8096407056197394,0.11081632088525897
146.0,0.8422297481996734,3.804417895876985,0.11114546129290459
147.0,0.842507226935604,3.7992104562752647,0.11148482156580075
148.0,0.8427403501562818,3.794008281387997,0.1117643690717647
149.0,0.8429709561257352,3.7888190390742413,0.11207612603255118
150.0,0.8431991423386114,3.7836397821599554,0.11241949527421309
151.0,0.843424953584063,3.7784737857348145,0.11267415168598627
152.0,0.8436484554360062,3.7733218578519296,0.1129449158238402
153.0,0.8438696846080758,3.7681765833736423,0.11249443541189898
154.0,0.8440886759374724,3.763037730102335,0.11197597283918745
155.0,0.844305463428026,3.757905284449411,0.11143293045941031
156.0,0.8445200209584094,3.7527882980745693,0.11048976208557199
157.0,0.8447321294500885,3.747686895083162,0.10950529751612895
158.0,0.8449415363118851,3.7426028240016835,0.10842097326458452
159.0,0.845147997896956,3.7375306473880197,0.10753111802835383
160.0,0.8453512828413787,3.7324784296037916,0.10632162205358003
161.0,0.8455512093544693,3.72744390822554,0.10519762792207751
162.0,0.8457475805212624,3.72242693606327,0.10399356854102808
163.0,0.8459402305379911,3.7174270531786253,0.1028743336560723
164.0,0.8461290156549177,3.7124442090647034,0.10174068215972262
165.0,0.846313817595167,3.707476660007288,0.10065955205085718
166.0,0.8464945425492871,3.7025264591945737,0.09947044613607404
167.0,0.8466710947975242,3.697587231906819,0.09835895988892374
168.0,0.8468433962292785,3.6926616827337764,0.09702279370978333
169.0,0.8470114827670265,3.687750605442448,0.09568386482377057
170.0,0.8471753945676959,3.6828533661447436,0.09431740436435833
171.0,0.847335196451616,3.6779642198977123,0.09325887660980212
172.0,0.8474909647687614,3.6730883630792306,0.09198765701110813
173.0,0.8476427659911758,3.668225845889772,0.09063458765882254
174.0,0.8477906693613555,3.663364076852661,0.09026823143895765
175.0,0.8479347379120696,3.658502010855066,0.08990670524626954
176.0,0.8480750533302004,3.653642512457866,0.08951664206001181
177.0,0.8482116899519756,3.648785512284838,0.08912300139286139
178.0,0.848344714592363,3.64393387209753,0.08870070734668567
179.0,0.8484742034045736,3.639086544714165,0.08828318376185482
180.0,0.8486001625092356,3.634246391515752,0.08783700588259638
181.0,0.8487223849648684,3.6294162819285036,0.08736262139485526
182.0,0.8488405869770732,3.6245932584382743,0.08691204616234868
183.0,0.8489545209683618,3.6197783231221683,0.08645448655615544
184.0,0.8490639793918753,3.6149705723685335,0.0860091843581619
185.0,0.8491687812009285,3.6101720817383844,0.08555355045951943
186.0,0.8492687709368507,3.6053810647633635,0.08512343775485204
187.0,0.8493638138606201,3.600599691553806,0.08468790827767032
188.0,0.8494538170038242,3.5958282251863483,0.08426614607483729
189.0,0.8495386863601757,3.591066974321576,0.0838605220078768
190.0,0.8496183645941011,3.5863153192994592,0.08348192900103808
191.0,0.8496928132670609,3.581576596805304,0.08309942908783541
192.0,0.8497621046339425,3.5768473501101106,0.08277395060331953
193.0,0.8498267457111499,3.572132954614719,0.08243224345891101
194.0,0.8498873144310188,3.5674319255778806,0.08213179060238805
195.0,0.8499444399270324,3.562743725838083,0.08186268741900604
196.0,0.8499985397556395,3.5580687622900213,0.08161485608893637
197.0,0.8500501799244438,3.553410344044385,0.08136172314967001
198.0,0.8500998336978176,3.5487658840039464,0.08115171051988047
199.0,0.8501479454501037,3.5441386284633087,0.08093314042911415
200.0,0.8501949380851448,3.5395301776969923,0.08036860302233471
201.0,0.8502411862057544,3.534940634313952,0.07896573572806383
202.0,0.8502870576279209,3.5303710928795518,0.07767497325180453
203.0,0.850332878618552,3.5258206614394663,0.07651044032649469
204.0,0.8503372484821075,3.521290475005066,0.0753459540158023
205.0,0.8504044374126831,3.516780812424567,0.07493268133476351
206.0,0.8504720170460072,3.5122863929470705,0.07425347306468703
207.0,0.8505192051048942,3.5078051674354978,0.07380788167095288
208.0,0.8505668655961616,3.5033402509064504,0.07320137147863048
209.0,0.8506150102826942,3.4988926073868516,0.07269683569834504
210.0,0.8506636611423248,3.4944633158555134,0.07216533994853369
211.0,0.8507128288356016,3.4900514679734997,0.07164593962357738
212.0,0.8507625128846872,3.485657140622321,0.07111144414736859
213.0,0.8508127320403869,3.48127940762667,0.07058815492010875
214.0,0.8508622552606102,3.476922241927886,0.07001084612753855
215.0,0.850891612309586,3.47258165024253,0.06958806765687431
216.0,0.8509206003880214,3.4682607033424295,0.06901750713494324
217.0,0.8509492025179659,3.4639573373522543,0.06859312649124329
218.0,0.8509774141479864,3.4596745681610157,0.06807112832808956
219.0,0.8510052526138505,3.4554104470043687,0.06757599599212814
220.0,0.8510289490036147,3.45116606476956,0.06697260261642304
221.0,0.8510321897380981,3.4469413255251977,0.06648968859273902
222.0,0.851034621317476,3.4427353178415006,0.06597059276625154
223.0,0.8510352450230787,3.43855103131762,0.06539106651185565
224.0,0.851034616857369,3.4343854523226,0.06494822435928353
225.0,0.851032789504452,3.4302406508810703,0.0643985303151332
226.0,0.851029813491901,3.4261176338196324,0.06384221785530757
227.0,0.8510049139814608,3.422013837313911,0.06346457575442194
228.0,0.8509722303231086,3.417930963134125,0.06286518724678748
229.0,0.8509375367132845,3.41386939044798,0.062400730347089955
230.0,0.8509011563199405,3.409829170636252,0.06185242394620252
231.0,0.8508634801550263,3.405809160911109,0.061390827459343864
232.0,0.8508248113533865,3.401810225743391,0.060876693268700384
233.0,0.8507850812280306,3.397832195642491,0.06031540889458649
234.0,0.8507148929586608,3.393875798313819,0.059713759407310836
235.0,0.8506426696379581,3.389941088437298,0.059201262741639726
236.0,0.8505684221200118,3.3860257489349603,0.058657945044915165
237.0,0.8504920731831378,3.3821314075928024,0.05794624368080543
238.0,0.8504135130869663,3.378257875100046,0.05737845961012583
239.0,0.8503325858980961,3.374403655331375,0.05673447210885688
240.0,0.8502465850910736,3.3705666934637675,0.056024411375493605
241.0,0.8501243465284176,3.3667492164378516,0.05531070550425663
242.0,0.8499941323068683,3.3629512708625318,0.054492960168499194
243.0,0.8498748383226786,3.3591709907842344,0.05374425987970884
244.0,0.8497856818510687,3.355405487781554,0.0528456869835449
245.0,0.8496200427593106,3.3516521208001917,0.05176765122507806
246.0,0.8494369682229692,3.347916154917739,0.05091959100964766
247.0,0.8492053349274507,3.3441999160398734,0.050112851799855515
248.0,0.8489565033802293,3.340502298679276,0.04958814680446668
249.0,0.848731188214483,3.3368272906691954,0.048785036910592515
250.0,0.8484864223230195,3.3331680463792637,0.047894477282053025
251.0,0.8481798130793132,3.3295261799752254,0.047077650884850976
252.0,0.8478549055354341,3.3259084973138275,0.04661457558014348
253.0,0.8474592027292376,3.3223162079698834,0.04621012186323954
254.0,0.8469932129628681,3.3187531258578886,0.04596099011241115
255.0,0.8465733868459688,3.315224547617705,0.04604195273136031
256.0,0.846137640287628,3.3117253887149416,0.04580771086580278
257.0,0.8456899577045958,3.3082550722906747,0.04550205656071961
258.0,0.8451682991482379,3.30481434925627,0.04524469497612351
259.0,0.8446368699638152,3.301410384238769,0.045318100093918574
260.0,0.8440908811103389,3.298039824152056,0.04520481540104808
261.0,0.8434936904463886,3.2947013647761887,0.04509514377870886
262.0,0.8429094473768517,3.2913992179488916,0.04509474102729726
263.0,0.8423174565586384,3.2881293801404605,0.045017154895968706
264.0,0.8416724392147517,3.2848938007360893,0.044798613139805134
265.0,0.8410331389137511,3.2816897799310825,0.04476113109639638
266.0,0.8403277225056893,3.2785123676110617,0.0443403888206837
267.0,0.8396902108638349,3.2753722761540134,0.0441657562560001
268.0,0.8389711036562302,3.2722540025192166,0.04354539426920456
269.0,0.8382095406405154,3.269167377229507,0.04315693254817986
270.0,0.837392256422091,3.266111086895806,0.042862915529058195
271.0,0.8365274589422196,3.2630767025190317,0.04269416622300245
272.0,0.8356332190852838,3.2600503841472386,0.042522670209617225
273.0,0.8347077236460647,3.2570317153979382,0.04240673142597906
274.0,0.8337473966995832,3.254020505794334,0.04216530784337273
275.0,0.8327517108805687,3.251016667380332,0.04197722677983538
276.0,0.831708674502349,3.2480200658367093,0.04187861963285358
277.0,0.8306185417081817,3.2450282196076747,0.04149697033333755
278.0,0.8294722182698004,3.2420384504564654,0.041091879368492026
279.0,0.8282835762497678,3.2390508908504563,0.0407900786428168
280.0,0.8270941827586462,3.2360657041197807,0.04047751556646275
281.0,0.8257787676456996,3.2330774827064537,0.03994187241927845
282.0,0.8244616664981033,3.2300974048423114,0.03981343697877969
283.0,0.82310086775259,3.227120216404685,0.03945067055284296
284.0,0.8216748145620976,3.2241460224299456,0.03915122530231668
285.0,0.8202243945799985,3.2211776280355173,0.038997539601314135
286.0,0.8186870096097083,3.218212529083923,0.03867526946992164
287.0,0.8170852578763013,3.2152563969466508,0.03864766655659457
288.0,0.8154166832586043,3.21231217401425,0.03858025452040239
289.0,0.8137020202064651,3.2093826485891648,0.038850583297519496
290.0,0.8119206350720196,3.2064680735456825,0.03897999277491916
291.0,0.8101083145716972,3.203571200389854,0.039291052612658854
292.0,0.8082683078237913,3.2006921144456317,0.03952962415760417
293.0,0.806333193773737,3.19782799339301,0.03969886326519272
294.0,0.8043479410031074,3.194984238576999,0.040187415152318995
295.0,0.8022964871772098,3.1921608644376955,0.040561271509835614
296.0,0.8002827844091636,3.1893604194139695,0.04099062849859304
297.0,0.7982465738647395,3.186571547034205,0.041215768937237794
298.0,0.796206048296888,3.1837912808853495,0.04113271197141835
299.0,0.7940781269136803,3.181013784825206,0.04097786608778075
300.0,0.7918831174597001,3.1782443222564574,0.04090372541652935
301.0,0.7896413960306106,3.1754853257112883,0.04091748806617225
302.0,0.7873715781594104,3.1727365137370716,0.04083963285959418
303.0,0.7851329677162386,3.169994757452677,0.040792097404671435
304.0,0.7827989687510364,3.1672489957215686,0.040324208771541054
305.0,0.7802963790314728,3.1645047883397996,0.04002945773723398
306.0,0.7777142518738058,3.1617758047790794,0.04036775963476693
307.0,0.775056945599351,3.1590650981514368,0.040710621942206135
308.0,0.7723636389643769,3.1563755806178886,0.04108930628520941
309.0,0.7696757883375209,3.1537048592645407,0.04142100158037244
310.0,0.7669314241441683,3.1510449389670487,0.04164595759670925
311.0,0.7641382562896624,3.148396448930189,0.04163384653800311
312.0,0.761325947684858,3.145757162129709,0.04177602534685701
313.0,0.7584565548776441,3.143122108730611,0.0417757695837077
314.0,0.7555447841007723,3.1404920371829603,0.04166023072399423
315.0,0.7525354174739469,3.1378674633947443,0.041610097960640954
316.0,0.7493477256756336,3.1352543301918363,0.041868757603346005
317.0,0.7461210179819107,3.1326695887660807,0.0426997466546096
318.0,0.7428493293735299,3.1301134415899625,0.0436186542105315
319.0,0.7398060734779159,3.1275862392616602,0.04459462520295171
320.0,0.7367767166785377,3.125091100021798,0.04554013022149777
321.0,0.7336989771040683,3.122625430396938,0.04638978748351228
322.0,0.7308100256554768,3.120189239507186,0.047471539368071414
323.0,0.7279661950011178,3.117782761565363,0.048373002922550125
324.0,0.7251300062549646,3.115408614471728,0.04952643484713201
325.0,0.7223990536865532,3.1130613979987434,0.050361103457265605
326.0,0.719877896447846,3.110740889511135,0.05130014308876109
327.0,0.7173653428186246,3.108438966515934,0.05193314653745792
328.0,0.7146673123095169,3.10615019850168,0.05224567057718459
329.0,0.712250627431029,3.1039016420842858,0.053694080374215566
330.0,0.7098183199624839,3.101687772890061,0.05489446410875718
331.0,0.7074376589655116,3.0995086615377208,0.05590611476570244
332.0,0.705376330328257,3.0973528269369908,0.05689995991259217
333.0,0.7033629648330542,3.095215101005324,0.057432798064322506
334.0,0.7013241696343413,3.093089786382604,0.05786260344906981
335.0,0.6995025911832244,3.0909770529761738,0.05814715487941949
336.0,0.6977774033695181,3.088878930835963,0.058768614626449785
337.0,0.6960752961511973,3.0867904455478627,0.059054695911226
338.0,0.6943128180558427,3.0847060306171,0.05912879766553125
339.0,0.6926942373229381,3.0826581045383117,0.06050158801453263
340.0,0.6911036367694487,3.080643803511843,0.06168742801867642
341.0,0.6896762157131482,3.0786574148815493,0.06273104939281784
342.0,0.6886574708539976,3.0766982137962513,0.06366019921815176
343.0,0.6878720726607757,3.074731171685638,0.06364919002092469
344.0,0.6861498468215332,3.0727207834202637,0.06253023637590882
345.0,0.6846890660714442,3.07081416444014,0.06680950395147532
346.0,0.6837306484370538,3.069000375594643,0.0706590671546591
347.0,0.6828746126102385,3.067211276909654,0.0722006779633932
348.0,0.6824314538615184,3.0654536407720796,0.073841189044159
349.0,0.6819762716847373,3.063699857971815,0.07439387356238988
350.0,0.6815884346850782,3.06195448518915,0.07475817975254431
351.0,0.6815439247772341,3.0602252635303357,0.07541733213357431
352.0,0.6815612901716686,3.0584991084453623,0.07542450926353009
353.0,0.6814577875847627,3.0567680476573735,0.07521587776323656
354.0,0.6812958251550871,3.055046900195557,0.07552762011398714
355.0,0.6811369385885548,3.0533444183280087,0.0762131018003875
356.0,0.6809869275841469,3.0516604006515022,0.07690213730847593
357.0,0.6808609506891712,3.049992833294775,0.07747006036708284
358.0,0.6805771295780945,3.0483396611735287,0.07788890271873139
359.0,0.6804605536399997,3.0467215371415057,0.07918930883992098
360.0,0.680677055846939,3.045115970953505,0.07970990859451069
361.0,0.6805078579105004,3.0434777030400415,0.07836547959733628
362.0,0.6800000000000377,3.041860094724716,0.07910448982268442
363.0,0.6800000000012703,3.0403986684927924,0.08488526977419361
364.0,0.6810756505022941,3.0388548305007266,0.08184638605255136
365.0,0.6813037811665454,3.03715106286652,0.07571837971055653
366.0,0.6808856997073485,3.0354126030757094,0.07458043987204593
367.0,0.6800000000522224,3.0337274605217432,0.07641754040839384
368.0,0.6800000000007813,3.0323227750424953,0.08676245420500339
369.0,0.6800000000638711,3.0310037150721243,0.09001985868710534
370.0,0.6800000000016515,3.029736072085262,0.09192773625121718
371.0,0.6800000000015052,3.028503480236618,0.09319251245275693
372.0,0.6800000000010509,3.0272902275798637,0.09389458798523816
373.0,0.6800000000004938,3.0260970593815664,0.0948668848509559
374.0,0.680000000000101,3.024933018608262,0.09601189023828852
375.0,0.6800000000004602,3.023816762999149,0.09791166438347738
376.0,0.6800000000238333,3.0227452164718356,0.09953378984555891
377.0,0.6800000000003008,3.021689240221676,0.10018769130933707
378.0,0.6800000000001498,3.0206757054866085,0.10195694352320633
379.0,0.6800000000634547,3.019690674760114,0.10318977966074494
380.0,0.6800000000009256,3.018583431671785,0.09871860740983314
381.0,0.6800000000000785,3.0171686327232567,0.08727157785439857
382.0,0.6800000000000532,3.0158532225353856,0.0910236936234835
383.0,0.6800000000000428,3.014856332283989,0.10305235980888973
384.0,0.6800000000000188,3.0137252689964007,0.0982075048993827
385.0,0.6800000000000208,3.012664617504135,0.10088107765776504
386.0,0.6800000000000392,3.0116164724802483,0.10126046666938583
387.0,0.6800000000000195,3.0108247728471587,0.11082699977711721
388.0,0.6800000000000401,3.0100429897682295,0.11126719765616987
389.0,0.6800000387884508,3.0092005173542775,0.10906369153617615
390.0,0.6800000389277514,3.008467342703248,0.1131245969525183
391.0,0.6800000181994457,3.0076558208789392,0.11028506303900523
392.0,0.6800000131745119,3.006934811097869,0.11368413918315574
393.0,0.6800000103822101,3.0062071171365807,0.11349396271587706
394.0,0.6800000177022845,3.0054532023602376,0.1123934983754616
395.0,0.6800000112758813,3.0045113818813363,0.10552501447185465
396.0,0.6800000030406157,3.003585098453966,0.1061785377114595
397.0,0.6800000018835501,3.0028684819013174,0.11391649496234081
398.0,0.6800000011698477,3.002183499327471,0.11498473085580722
399.0,0.6800000007555762,3.0015298452523735,0.11616401232251354
400.0,0.6800000005724636,3.000896855160361,0.1169161747374661
401.0,0.6800000004151796,3.000240607747015,0.1160147675060495
402.0,0.6800000002875477,2.999570589478693,0.11545710464416743
403.0,0.6800000002092232,2.9988972453002405,0.11523823147812796
404.0,0.6800000001443947,2.998205164679557,0.11446654102878626
405.0,0.6800000000001105,2.997504051006558,0.11417113306440863
406.0,0.6800000000001711,2.9961326734443188,0.08931487324940236
407.0,0.6800000000001358,2.995442723573069,0.11460183239820074
408.0,0.6800000000001067,2.994740317396341,0.11404613544119234
409.0,0.6800000046767085,2.9940041653489673,0.11282466798564451
410.0,0.6800000000000481,2.99330110981743,0.1140457859257947
411.0,0.6800000000002517,2.9926285796540446,0.11519428513398447
412.0,0.6800000142245868,2.991955817737395,0.11510314218146377
413.0,0.680000020551079,2.9912820871574013,0.11502319564703414
414.0,0.6800000000022997,2.990617095196801,0.11526034359360049
415.0,0.6799999999999995,2.989974353357634,0.116166517815458
416.0,0.6800000000001276,2.9893357967646756,0.11628865756946434
417.0,0.6799999999999984,2.9887078636659465,0.11657997507861871
418.0,0.6799999999999986,2.9880706701783812,0.1162020706815229
419.0,0.679999999999999,2.9874167618371255,0.11558527273701034
420.0,0.6800000000003872,2.9867547947120747,0.11506583120473496
421.0,0.6800000019374477,2.9860685337106103,0.1141267668992331
422.0,0.6800000018434396,2.9852877959215496,0.11058209971407539
423.0,0.6800000000001578,2.984506041603023,0.11048205060652262
424.0,0.6800000312575247,2.983766989115098,0.1118219391065795
425.0,0.6800000000000039,2.9830316246177335,0.11206032614129377
426.0,0.6800000000000004,2.982297123922374,0.11202006881818202
427.0,0.6800000000000141,2.981569045274805,0.11221334219803979
428.0,0.6800000000416737,2.980856063799578,0.11283549241170834
429.0,0.68000000001051,2.9801608790638756,0.11349332824258831
430.0,0.6800000000089168,2.979525979135616,0.11576941564663377
431.0,0.680000000010319,2.9789199844750835,0.11692267954799826
432.0,0.680000000010861,2.9783507832684277,0.11849141894048709
433.0,0.680000000010798,2.977806551723587,0.11964997546194867
434.0,0.6800000000097983,2.9772752284371657,0.12036402304167013
435.0,0.6800000000099433,2.976760829509669,0.12135282084346846
436.0,0.6800000000074014,2.976222259042947,0.12085665169579142
437.0,0.6800000000051398,2.9757198079438916,0.1227324797339127
438.0,0.6800000000034194,2.9752494532744094,0.12419598445862685
439.0,0.6800000000022963,2.97480252605315,0.12553975121519056
440.0,0.6800000000013584,2.9743667112610392,0.12618912619117456
441.0,0.6800000000009743,2.973948931025782,0.12725308614450098
442.0,0.6800000000006483,2.9735188015318714,0.12695935068709321
443.0,0.6800000000002651,2.97307908567693,0.12682012785569627
444.0,0.680000000116739,2.9726640817041066,0.1279340370558683
445.0,0.6800000001735806,2.9722812196470736,0.1283070226117636
446.0,0.6800000001539672,2.9719305206110755,0.1283976994311158
447.0,0.680000000179005,2.971560887883614,0.12736092278731026
448.0,0.6800000001447146,2.971105118216581,0.1254791563249401
449.0,0.6800000000005182,2.970786720534126,0.12692529118897508
450.0,0.680000004901546,2.970458239306857,0.1261414352132149
451.0,0.6800000001210589,2.9700954867182485,0.12493438316786336
452.0,0.6800000001504445,2.969744601437554,0.1244786028068703
453.0,0.6800000001581361,2.9694000635355042,0.1237781775941502
454.0,0.6800000001820645,2.9690401802543183,0.12274350522318371
455.0,0.6800000001658115,2.9686835859876233,0.12207124265520701
456.0,0.6800000001355999,2.9683333503200062,0.12135070508311888
457.0,0.6800000015301757,2.9679826519547614,0.12068042197130004
458.0,0.6800000000002293,2.967648333871885,0.12026191502149935
459.0,0.6800000000006106,2.9673299168255554,0.11977301056373504
460.0,0.6800000000002404,2.9670316692552094,0.11926803245880994
461.0,0.680000000012386,2.9667489767913184,0.11886494511046237
462.0,0.6800000000124944,2.9665201068276486,0.11890030863955808
463.0,0.6800000000122426,2.966224744108593,0.11711454069048867
464.0,0.6800000000124338,2.9658388683350463,0.11501870838864323
465.0,0.6800000000117279,2.9655046859904743,0.11511583841522165
466.0,0.6800000000125044,2.9651072750719845,0.11357282490471461
467.0,0.6800000000121373,2.964736457384068,0.11317777852597889
468.0,0.6800000000118511,2.9643998284148934,0.11297395458141786
469.0,0.6799999999999988,2.964002321791577,0.11139075978461314
470.0,0.6799999999999997,2.96343336690048,0.10791880343667203
471.0,0.6800000000097355,2.9627502850409937,0.10537649649816763
472.0,0.6800000000086919,2.962303384685888,0.10843937205543935
473.0,0.6800000000119393,2.96183434945169,0.10737592530493772
474.0,0.6800000000117241,2.9614343208410494,0.10783493794267385
475.0,0.6800000000101416,2.9610486910835134,0.1072578209418943
476.0,0.6800000000101738,2.96060775838931,0.10591965154041828
477.0,0.6800000000112894,2.9601665187655755,0.10512596631020885
478.0,0.6800000000114166,2.959748842432934,0.10480988380384554
479.0,0.6800000000112192,2.9593512772596706,0.10456519861146552
480.0,0.6800000000110953,2.9589635195112853,0.10393690156642514
481.0,0.6800000000088025,2.958581368517886,0.10334631364454183
482.0,0.6800000000109447,2.958103481952224,0.10135273986280724
483.0,0.680000000010943,2.957715674146666,0.10196233884595735
484.0,0.6800000000109514,2.957314005603511,0.10124681709464539
485.0,0.6800000000103315,2.956899170448526,0.10039651957301424
486.0,0.6800000000100737,2.956449939525559,0.09942577947265625
487.0,0.6800000000105293,2.9559940222886953,0.09854564212932132
488.0,0.6800000000105015,2.955549184653723,0.09811489498719268
489.0,0.680000000010681,2.955103788295399,0.09734116716624072
490.0,0.680000000010121,2.954667377828834,0.09691193142657338
491.0,0.6800000000089998,2.9542130458024927,0.09575102111961875
492.0,0.680000000007122,2.9537334940047937,0.09432078279978669
493.0,0.6800000000056197,2.9532157970590305,0.09294830034454528
494.0,0.6800000000676449,2.9526710453193283,0.09176629037905727
495.0,0.6799999999999988,2.9520827267763434,0.09017750879775653
496.0,0.6799999999999993,2.951460735847017,0.08875005850855008
497.0,0.6799999999999995,2.9507795209228673,0.08694985411442797
498.0,0.6799999999999997,2.950062956335609,0.0852333648682843
499.0,0.6800000000000004,2.9493242307931835,0.08412461424318829
500.0,0.6799999999999993,2.948581436337247,0.08300041531592789
501.0,0.6800000000000006,2.947834973209648,0.08208962079857993
502.0,0.679999999999999,2.9470665393622286,0.08067393283537819
503.0,0.6800000000000042,2.9463355259467097,0.0804579754946553
504.0,0.6800000000000126,2.945494936283183,0.07779972290345698
505.0,0.6800000000000246,2.9445977199305418,0.07589279756750457
506.0,0.6800000000000488,2.9436547959840986,0.07460759288737916
507.0,0.6800000000000932,2.9426640493712046,0.07303730761021723
508.0,0.6800000000001356,2.941627690883119,0.07139821987355949
509.0,0.6800000000001754,2.940565960034826,0.07054045752163371
510.0,0.6800000000002626,2.939483247719205,0.06920861698289064
511.0,0.6800000000003401,2.9383693071420316,0.06816734115143361
512.0,0.6800000000004303,2.9372330675509084,0.06703217271777388
513.0,0.6800000000004383,2.936074708704614,0.06610562686118483
514.0,0.6800000000005451,2.934913239005351,0.06540394943404262
515.0,0.6800000003483813,2.9337315329102176,0.06442359848746923
516.0,0.6800000003406941,2.93252079632085,0.06350776539702863
517.0,0.6800000004333127,2.931311809666481,0.06298791408949109
518.0,0.6800000057187277,2.9300824457056907,0.06194065197347251
519.0,0.6926413530427331,2.928581301231048,0.057273168951044076
520.0,0.6893351523198066,2.9253055036285005,0.00413164765677793
521.0,0.6800000000004458,2.9224764422747227,0.01120137510692105
522.0,0.6800000000004622,2.921313825160284,0.06156547785896706
523.0,0.6800000000004698,2.9201483501611714,0.0614897317562844
524.0,0.6800000000005371,2.91898302319247,0.06130455889438207
525.0,0.6800000000005737,2.917807746649807,0.060997952274022216
526.0,0.6800000000006299,2.916629141347812,0.06091555688993877
527.0,0.6800000003883919,2.915442756623146,0.060539903336445676
528.0,0.6825055995531821,2.9142454219212577,0.060515697330675994
529.0,0.6820093048101388,2.912368451936556,0.043714682402892176
530.0,0.6916564423347398,2.9105622472768458,0.04623505829204073
531.0,0.6853622369953996,2.9074739680708377,0.0017977896563473386
532.0,0.6800000000001551,2.9052299756618125,0.031221222062851682
533.0,0.680000000000174,2.9041724073508504,0.06250660914716635
534.0,0.6800000000001185,2.903106270472441,0.062478049274123884
535.0,0.6800000000001474,2.902072079260047,0.06291896897013892
536.0,0.6800000000002306,2.901019985742411,0.062287415841973975
537.0,0.6800000000003272,2.8999372353288253,0.062190498229802764
538.0,0.6800000000003747,2.8988256067509317,0.06154966532440612
539.0,0.6800000000003437,2.897706841030998,0.06147521907660235
540.0,0.6800000000000417,2.896599382587153,0.06190743150388131
541.0,0.6800000000000033,2.8956472385299334,0.06318689402016575
542.0,0.6800000000295192,2.8948430861719845,0.06499466534829645
543.0,0.6800000000000017,2.8942923455128864,0.06812819329818856
544.0,0.6800000000071138,2.8935260709762183,0.06516645715283446
545.0,0.6800000005034004,2.8933949224081097,0.07287241631832186
546.0,0.6800000001451549,2.893843254917961,0.07964314401977861
547.0,0.6800000000071753,2.894195645067738,0.07833588748744832
548.0,0.6800000000033639,2.894022496581898,0.07137945057989202
549.0,0.6800000000070292,2.893541107820102,0.06769134290734644
550.0,0.6800000000041735,2.893402590309428,0.07170204412323364
551.0,0.6800000002071829,2.8935890308722527,0.07528950317746033
552.0,0.6800000004552091,2.89395230305453,0.07724540790535224
553.0,0.6800000005762796,2.894383029864656,0.07787727104544517
554.0,0.68000000045576,2.894843610265135,0.07803002925646829
555.0,0.6800000006121658,2.895259559437683,0.07746715288891638
556.0,0.6800000000025295,2.8957188644462377,0.078325700402744
557.0,0.6800000000006432,2.89619588616577,0.07877766134337023
558.0,0.6800000000009132,2.896656398367715,0.07905922526740702
559.0,0.6800000005673923,2.8971497285235266,0.0794148658526863
560.0,0.6800000001038262,2.897567756234605,0.07819493151831491
561.0,0.6800000002712003,2.897851317149835,0.07699455032810318
562.0,0.6800000000007402,2.898170914997568,0.07769175253593825
563.0,0.6800000000015012,2.898612011375765,0.07926162967051462
564.0,0.6800000000010209,2.899113750179635,0.08002750933549212
565.0,0.6800000002634403,2.8995701475960476,0.07983565308566322
566.0,0.6800000003292581,2.899862152161936,0.07759843765914434
567.0,0.6800000000007387,2.9001668074516416,0.07810479803320569
568.0,0.6800000000000979,2.900809903219112,0.08219127381767974
569.0,0.6800000000014026,2.9015614253298683,0.08350378680430291
570.0,0.6800000000005977,2.9023768095888833,0.08456134702608428
571.0,0.6800000000027917,2.903029172193592,0.08250922346112148
572.0,0.6800000000064752,2.9032057302560776,0.07700050573344454
573.0,0.6800000000011657,2.9030079225561627,0.07247358809464544
574.0,0.6800000000012183,2.9035657274787816,0.08200834280614808
575.0,0.6800000000064104,2.904086724344267,0.08152251653080053
576.0,0.6800000000066526,2.9038867712619236,0.0727021473013588
577.0,0.680000000000974,2.9035762313662423,0.0713980567787002
578.0,0.680000000010164,2.9039573396624276,0.07978327818787549
579.0,0.6800000000008082,2.9048937174585676,0.08662365122215773
580.0,0.6800000000038748,2.9056864043390447,0.0848721896910306
581.0,0.6800000000058026,2.905713609731528,0.07537081305246608
582.0,0.6800000000062731,2.9052053631348684,0.06890938790081702
583.0,0.680000000003181,2.905007488399264,0.072536561746989
584.0,0.6800000000016022,2.905087922586034,0.07618041863974928
585.0,0.679999999999999,2.9044825288555414,0.06774860230625149
586.0,0.6800000001023307,2.903813781414533,0.06711571887845436
587.0,0.680000000000704,2.9039766904955733,0.07724871714052807
588.0,0.680000000504813,2.904438913763299,0.0805232116022451
589.0,0.6800000000004889,2.904707080273179,0.07804407289932142
590.0,0.6800000000035873,2.905136920334249,0.08013680534927073
591.0,0.6800000001817328,2.9051599707865,0.07496281740462088
592.0,0.6800000000016022,2.9061606945459415,0.08636866537638588
593.0,0.680000000194628,2.906534027565521,0.07843877349078765
594.0,0.6800000000000008,2.9067013316106127,0.07607445075774609
595.0,0.6800000000000013,2.9060239513450306,0.06579340106683926
596.0,0.6799999999999988,2.905160586117727,0.06357860977920703
597.0,0.6800000005928546,2.904455726194104,0.06519763312202584
598.0,0.6800000000026045,2.904740692450151,0.07737571081549711
599.0,0.6800000001952997,2.9048482897621355,0.07477069428422227
600.0,0.6800000000009296,2.905845831573736,0.08523125964198852
601.0,0.6800000000008297,2.9072919172294265,0.09050821615327675
602.0,0.6800000000014284,2.90865126290132,0.0888689414028563
603.0,0.6800000000008508,2.9099831521715336,0.08843660266868363
604.0,0.680000000000766,2.9113085875780174,0.08790596365989517
605.0,0.6800000000008699,2.9126179123297433,0.0874793568013153
606.0,0.6800000000013406,2.91394605108167,0.08829435399692082
607.0,0.6800000000006898,2.9152576059604702,0.08790923536411432
608.0,0.6800000000010231,2.916595389220635,0.08870211345171104
609.0,0.680000000000788,2.917933192051296,0.08855207899347271
610.0,0.6800000000011801,2.9193022697761197,0.08981659420765634
611.0,0.6800000000313053,2.9206950753053675,0.0899957315970964
612.0,0.6800000000007465,2.9215696709611194,0.08029756589118725
613.0,0.6800000000009889,2.9230298857083703,0.09201330378343418
614.0,0.6800000000009525,2.924480031515121,0.09175882078857403
615.0,0.6800000000009228,2.9259595795943354,0.0925088320176492
616.0,0.6799999999999993,2.9274234317961154,0.09198434655804849
617.0,0.680000000351882,2.9267121745881566,0.059470821831242644
618.0,0.6800000000005695,2.9277887585437767,0.08520661846340151
619.0,0.6800000000052044,2.9291119269311943,0.09013404631318858
620.0,0.6800000000000812,2.9285364156151346,0.060336022504019024
621.0,0.6800000000006723,2.927413514206548,0.05383644872094492
622.0,0.6800000000067421,2.9278685498831285,0.07376645513313637
623.0,0.6800000000006423,2.927351859018871,0.06053801861106223
624.0,0.6799999999999993,2.9280365500577545,0.07878249849221841
625.0,0.6800000000029232,2.9273409278456284,0.05791073319995193
626.0,0.6800000000008433,2.9273852074511657,0.06653066847659203
627.0,0.6800000000007893,2.92900115227067,0.09725937885649408
628.0,0.6800000000001689,2.9305996900551876,0.0967352604733043
629.0,0.6800000000000028,2.9294234850720104,0.051258958424995144
630.0,0.6800000003340845,2.9284994277393355,0.053307524225517655
631.0,0.6800000000000288,2.9295709536732324,0.08701138869137162
632.0,0.6800000000010848,2.928515432266262,0.05147821665721915
633.0,0.6800000000000335,2.927186427903783,0.04820430116943698
634.0,0.6800000000066819,2.926123743798884,0.05087742958730327
635.0,0.6800000000055555,2.925692690745968,0.05871341523960051
636.0,0.6800000000063988,2.92554354166746,0.06421580170340765
637.0,0.6800000000000119,2.925245537862855,0.061314521770984294
638.0,0.6800000000007098,2.92424367451573,0.0504765421053732
639.0,0.6800000000055213,2.9256562466958353,0.09465461436203222
640.0,0.6800000000020263,2.925510916362198,0.06419371603034582
641.0,0.6800000000031508,2.9241153268601843,0.04567685695554287
642.0,0.6800000000029387,2.9241564177571604,0.06847857501663596
643.0,0.6800000000014459,2.924217702130574,0.06864737497881572
644.0,0.6800000005202953,2.9228630518805874,0.045466843660776426
645.0,0.6800000000813766,2.92411269445888,0.09191231402988188
646.0,0.6799999999999986,2.9250370862703967,0.0857520685442349
647.0,0.6800000000064172,2.9242660260371176,0.05441126366080724
648.0,0.6800000000011464,2.9239713426742013,0.06282893318161228
649.0,0.6800000000000004,2.9242843301691606,0.07381671369056458
650.0,0.6800000000001847,2.9233699891028735,0.05246526338960168
651.0,0.6800000000011328,2.9221882011811684,0.048184709168129426
652.0,0.6800000000024575,2.923651226813697,0.0961979720785123
653.0,0.680000000001241,2.9244548379109925,0.0831613002804889
654.0,0.680000000473449,2.9250000389780197,0.07812364804852841
655.0,0.6800000000010729,2.9262028822034405,0.09059377707100376
656.0,0.680000000001179,2.927749973613117,0.09751332122921962
657.0,0.6800000002085176,2.9291439043892944,0.09382247219305555
658.0,0.6800000000015256,2.930141673414483,0.08637986912915263
659.0,0.6800000000068569,2.9294805764637175,0.056946436190825594
660.0,0.6800000000011723,2.928959100019155,0.05944757707101004
661.0,0.6800000000062303,2.9292944900530293,0.07393221769653463
662.0,0.6800000000771198,2.9290606097236616,0.06390457540020994
663.0,0.6800000000011495,2.9299757622668814,0.0837599098039512
664.0,0.6800000000005619,2.930643530424744,0.07891100392727583
665.0,0.6800000005435098,2.932182906100814,0.0950767892389261
666.0,0.680000000000768,2.9334467963415225,0.08976499802788082
667.0,0.6800000000014796,2.9349096665918277,0.09311271632388966
668.0,0.6800000000002051,2.9356295133390686,0.07848485675322779
669.0,0.6800000001072808,2.936239079928146,0.07617615938171864
670.0,0.6800000000022508,2.9347182298888885,0.03848415639854316
671.0,0.6800000000006092,2.9332852717326032,0.03949166859791528
672.0,0.6800000000012285,2.9337088244907386,0.07217955899088488
673.0,0.6800000000004764,2.934145192549049,0.07201263340742245
674.0,0.680000000001,2.9347232113338033,0.07396956751985133
675.0,0.6800000000006132,2.9352666460093855,0.07303747236830092
676.0,0.6800000000005024,2.9369916287129616,0.0954938515901733
677.0,0.680000000001515,2.938282296680108,0.086512794102685
678.0,0.68000000000599,2.9387835433575327,0.07085982684372268
679.0,0.6800000000017015,2.9385619302218404,0.05705004254804537
680.0,0.6800000005373863,2.9388809992186324,0.0666608121888238
681.0,0.6800000000057511,2.9401036106940226,0.08352422350971715
682.0,0.6800000000062743,2.939894164734874,0.055118371269786776
683.0,0.680000006437878,2.939504723828539,0.05117097884009603
684.0,0.6800000000011039,2.937971825683869,0.029151420448061252
685.0,0.6800000000061555,2.9383252083759634,0.06415229835460079
686.0,0.6800000000030089,2.9379565867353703,0.049735399880379165
687.0,0.6800000000060544,2.937933161645936,0.05557491528394097
688.0,0.6800000000047091,2.937579814433825,0.04868507127079865
689.0,0.68000000021294,2.937407756217256,0.05120656961556899
690.0,0.6836255957146162,2.9374936225125676,0.055828656297632014
691.0,0.6800000000030164,2.935555010778171,0.016723335623525987
692.0,0.6799999999999988,2.9349278237675778,0.04070817760911119
693.0,0.6820237916705514,2.934068269194901,0.0359018687892
694.0,0.6800000000056634,2.9323217575551066,0.018460657454777436
695.0,0.6800000000004665,2.932024950515033,0.045527141452197925
696.0,0.6800000000022011,2.932450928028156,0.0597211435497764
697.0,0.6800000002644699,2.933092585015488,0.06378455921684896
698.0,0.6800000000011037,2.933968831681324,0.06800690533938804
699.0,0.6800000000010562,2.935125925656963,0.07295036726856328
700.0,0.6800000000009443,2.9365775752636796,0.07804737121214177
701.0,0.6800000000006503,2.9382757121768046,0.08256600470629497
702.0,0.6800000000005004,2.939748658342792,0.07698393375103342
703.0,0.680000000000504,2.941293503887267,0.07749734965182781
704.0,0.6800000000083384,2.942474156039805,0.06914041574046202
705.0,0.6800000003558082,2.9431086815681953,0.05696510048095481
706.0,0.6800000000718729,2.943977450879146,0.061257568378358405
707.0,0.6800000000020503,2.9446275841874283,0.05595242149990726
708.0,0.6800000000015562,2.945201442948768,0.05383498205476291
709.0,0.6800000002806124,2.9453360176240113,0.04358175786745828
710.0,0.6800000000011197,2.9460996920507037,0.05612823634042292
711.0,0.6800000000005093,2.946510039087706,0.04803048554609628
712.0,0.6800000000011908,2.947683293696623,0.06320441128069905
713.0,0.6800000000020359,2.9488906752197117,0.06307360372812289
714.0,0.6800000000006152,2.9493060199570937,0.04574227522220109
715.0,0.6800000000008235,2.9495427124029394,0.041320651320452165
716.0,0.680000000000615,2.95057929556828,0.05719210271632076
717.0,0.6800000000010582,2.951466010113095,0.05344655880148554
718.0,0.6800000000000517,2.952521182968186,0.056129826582087566
719.0,0.6800000000000341,2.951327525557883,0.010777908757434949
720.0,0.6800000000005291,2.9501566942347495,0.010943688545587634
721.0,0.6800000000003952,2.950448013758435,0.03811154929844431
722.0,0.6800000000008184,2.95241453733859,0.07239480620282103
723.0,0.6800000001196171,2.95364815710442,0.05605176296278251
724.0,0.6800000003829292,2.9560076959145185,0.07881917934181978
725.0,0.680000000054404,2.956694054801515,0.04297327180345174
726.0,0.6800000001270605,2.9589480104368286,0.07475325189913318
727.0,0.6800000000819026,2.9612561677618627,0.07512642015011249
728.0,0.6800000000000241,2.963505357107315,0.07294585629089248
729.0,0.6800000000000324,2.965837793161639,0.07372693982041623
730.0,0.6800000000002817,2.9681423776963642,0.07212825055197053
731.0,0.6800000000002655,2.969930003379469,0.06013705894615531
732.0,0.680000000234134,2.971422642409181,0.05319822121191449
733.0,0.6800000000005253,2.9719063050165477,0.034749296655763914
734.0,0.6800000000035191,2.971849665344237,0.026095226598387707
735.0,0.680000000000528,2.971400616806197,0.01976803835410706
736.0,0.6800000000005204,2.973912399317332,0.07176465640742857
737.0,0.6800000001565742,2.975076636594766,0.045425342133831814
738.0,0.6800000000004178,2.9754777546523563,0.032898392345801136
739.0,0.6800000000001643,2.9766463976615984,0.0447891528272151
740.0,0.6800000000000159,2.975342271967799,0.004923367387610625
741.0,0.680000000001078,2.9774990535875103,0.061861215439964305
742.0,0.6808388884169707,2.978255740886909,0.03741261544176512
743.0,0.6800000000003201,2.976656971338171,0.00029061284065095205
744.0,0.6800000000002635,2.9789815296836926,0.06420494192196828
745.0,0.6800000000005211,2.9826794860357806,0.08918473584999749
746.0,0.6800000000004596,2.986322772448153,0.08656702046659981
747.0,0.680000000000331,2.989946301105509,0.08527192901486051
748.0,0.6800000000001263,2.9935629600659226,0.08448364721832013
749.0,0.680000000000307,2.997129816877245,0.08291503290666695
750.0,0.6800000000002229,3.0006716793787476,0.08184721058577223
751.0,0.6800000000002875,3.004264199531518,0.08234821802694343
752.0,0.680000000000383,3.0078142641883545,0.08119105858494265
753.0,0.6800000000003352,3.0112944989698383,0.07924189171890363
754.0,0.6800000000003075,3.01467184735032,0.07679358811429053
755.0,0.6800000000003286,3.0181510250648778,0.07795988505541925
756.0,0.6800000000001853,3.0217272951056118,0.07911787395814715
757.0,0.6800000000003672,3.0252465869330694,0.07719051920473409
758.0,0.6800000000002224,3.028934815299399,0.07998008846331804
759.0,0.6800000000001463,3.032742179330765,0.08123108063886159
760.0,0.6800000000001558,3.0366356285928076,0.0821172401402177
761.0,0.6800000000002664,3.040483694361682,0.08094000092973622
762.0,0.6800000000003728,3.0444952013377073,0.08304575167622753
763.0,0.6800000000002662,3.0486639268080453,0.08453716383814061
764.0,0.6800000000002557,3.0529541459638803,0.08605025549593602
765.0,0.6800000000002844,3.057357108998148,0.08754098899498845
766.0,0.6800000000001598,3.0617977113936803,0.08707474126067027
767.0,0.6800000000002868,3.0662309449814966,0.08615885984585238
768.0,0.6800000000001598,3.0705090360942453,0.08299613158893138
769.0,0.6800000000004367,3.074956679537855,0.08488038049012761
770.0,0.6800000000003297,3.079409547141884,0.08421416908441522
771.0,0.6800000000002928,3.0838813312808586,0.08372392387906286
772.0,0.6800000000002651,3.08835453794819,0.08298837570167927
773.0,0.6800000000002515,3.0927425780621824,0.08067610284100858
774.0,0.6800000000002866,3.097232903092557,0.08134936451297715
775.0,0.6800000000002555,3.101567633343448,0.0778771282815509
776.0,0.6800000000002115,3.1060450499673333,0.07972379485770616
777.0,0.6800000000002144,3.110661169759285,0.08122879996253113
778.0,0.6800000000001938,3.1152351717387354,0.07941833680313608
779.0,0.6800000000004167,3.119789560640244,0.07840474054215461
780.0,0.6800000000002417,3.124301429185291,0.07712236487419731
781.0,0.6800000000002344,3.128878084133275,0.07756875255969173
782.0,0.6800000000002804,3.133494079560182,0.07750285151895041
783.0,0.6800000000002608,3.138186260279686,0.07842275769081702
784.0,0.6800000000001969,3.1428459567759424,0.07714606980074569
785.0,0.6800000000002959,3.147520719136438,0.07689413319374454
786.0,0.6800000000004551,3.1522663111624225,0.07711258813454129
787.0,0.6800000000002737,3.1569916112193646,0.07635094666893506
788.0,0.6800000000003128,3.161712179070525,0.07584183656631255
789.0,0.6800000000002313,3.166421865516152,0.07489683328081716
790.0,0.6800000000002588,3.171086749659064,0.07323115672325163
791.0,0.6800000000004169,3.1757678359292707,0.07290754480196712
792.0,0.6800000000002828,3.1785706236755127,0.0482021427946764
793.0,0.6800000000001662,3.183246952014538,0.07264246914241446
794.0,0.6800000000001283,3.18808922460601,0.07486225810609605
795.0,0.6800000000001671,3.193005307330692,0.07620975281182583
796.0,0.6800000000003192,3.1978371855768466,0.07465232351622954
797.0,0.6800000000001878,3.2026650366171747,0.07438237735482098
798.0,0.6800000000002213,3.207556042685537,0.07509425924298692
799.0,0.6800000000001845,3.212402944332224,0.07406454510486862
800.0,0.6800000000004542,3.2172933785040625,0.07445385978478744
801.0,0.6800000000001929,3.222236896913603,0.07462954157994559
802.0,0.6800000000004351,3.2269877506827402,0.07141290394518704
803.0,0.6800000000002147,3.23154095334759,0.06824971328899139
804.0,0.6800000000004509,3.2359736495436513,0.06635121026189586
805.0,0.6800000000002491,3.2396487366008033,0.055797875820108776
806.0,0.6800000000001898,3.2439770026685184,0.06414135384445216
807.0,0.6800000000002131,3.2487773349191396,0.07078354113463904
808.0,0.680000000000526,3.2534962213961336,0.06969775705531162
809.0,0.6800000000001787,3.2566823713680355,0.04860190754906006
810.0,0.6800000000002213,3.2610096639347392,0.06326200939917588
811.0,0.6800000000002797,3.265792835922392,0.06964029294673472
812.0,0.6800000000001656,3.270231817960096,0.06462538066807044
813.0,0.68000000000022,3.2747770173827835,0.06598938179311314
814.0,0.6800000000002491,3.279107286507903,0.06229696762926442
815.0,0.6800000000006114,3.283223871028378,0.059072960917066625
816.0,0.6800000000002637,3.2874153946366214,0.059894485199529016
817.0,0.6800000000001563,3.291888031960287,0.06410659958530858
818.0,0.6800000000001523,3.296196077353496,0.061184751654916776
819.0,0.6800000000001956,3.3005620746254727,0.06190811259227785
820.0,0.6800000000001558,3.304889345216004,0.061233149447157395
821.0,0.6800000000002464,3.3091582703082145,0.06008112678289548
822.0,0.6800000000002022,3.313337457505157,0.05860109259552283
823.0,0.6800000000001838,3.3174100902795205,0.057444237339848034
824.0,0.6800000000001092,3.321345220880714,0.0552589883193918
825.0,0.6800000000003692,3.3253145192611226,0.05583671636730022
826.0,0.6800000000002471,3.329410439904526,0.05694338397225832
827.0,0.6800000000002404,3.333163256677262,0.05287674120534375
828.0,0.6800000000002586,3.3373228734719405,0.05698379384765002
829.0,0.6800000000002719,3.3415005429484967,0.05667377789614812
830.0,0.680000000000293,3.345783653559993,0.05803527885510273
831.0,0.6800000000001576,3.3500708148456395,0.05782325502531907
832.0,0.6800000000001378,3.354371197398561,0.05773437637867415
833.0,0.6800000000002959,3.358716842309481,0.058205865849722115
834.0,0.6800000000001358,3.3629730298682827,0.05668369545342351
835.0,0.680000000000347,3.3669837474389688,0.05427157167976382
836.0,0.680000000000228,3.370794031190677,0.05168131237856325
837.0,0.6800000000001976,3.3745463992183073,0.051281649748548624
838.0,0.6800000000001656,3.3782759867669863,0.050686606096603457
839.0,0.680000000000323,3.381887954395526,0.04949703778969575
840.0,0.680000000000256,3.384960788645592,0.04378144537245808
841.0,0.6800000000002049,3.3888265469620675,0.05164329036924934
842.0,0.6800000000002482,3.39277979150647,0.052709365412566205
843.0,0.6800000000001682,3.396827828824316,0.05317344954416015
844.0,0.6800000000002007,3.400881920409403,0.05349971659335546
845.0,0.6800000000002084,3.4048927854813034,0.05239600114148855
846.0,0.6800000000002728,3.408821942419957,0.05169935829572726
847.0,0.6800000000003437,3.412704977853768,0.051078709778383406
848.0,0.6800000000005844,3.4165322789204264,0.05086110574282214
849.0,0.6800000000001871,3.420331119034002,0.050278898191203285
850.0,0.6800000000002613,3.423825657916434,0.04720204124297834
851.0,0.6800000000003203,3.42742575075886,0.048506589626838105
852.0,0.6800000000002044,3.431110115750253,0.049310949019404936
853.0,0.680000000000379,3.434889063096766,0.050723573545788915
854.0,0.6800000000002284,3.4381126608415116,0.044711448814896505
855.0,0.6800000000004258,3.4414664955482883,0.04619956199846492
856.0,0.6800000000003246,3.44471716343505,0.04548056363875623
857.0,0.6800000000001234,3.448076493265225,0.04660626321451294
858.0,0.6800000000002437,3.451362192637413,0.04596790997701071
859.0,0.6800000000001927,3.454746379833237,0.04697263778675026
860.0,0.6800000000003366,3.4585360862506977,0.051576486227277174
861.0,0.6800000000003052,3.4618788735795234,0.04676389262646838
862.0,0.6800000000002031,3.465520566107271,0.05055037539160364
863.0,0.680000000000373,3.4688454522409082,0.0467866719894957
864.0,0.6800000000002153,3.471745721866439,0.04267290837093847
865.0,0.6800000000003585,3.47461670399926,0.0424388036522462
866.0,0.6800000000002742,3.477744049236956,0.045328698702502196
867.0,0.6800000000000941,3.481282037928139,0.049513766305857736
868.0,0.6800000000001922,3.4851340042586836,0.05274802278429782
869.0,0.6800000000002135,3.4889813538958134,0.052819646706404606
870.0,0.6800000000002044,3.4927872839403564,0.052727785275327045
871.0,0.6800000000002435,3.4964756103109362,0.05120380219264823
872.0,0.6800000000002142,3.5001166133184203,0.050665247684585704
873.0,0.6800000000002004,3.5036593252395343,0.0502406065981211
874.0,0.6800000000004092,3.507020131844498,0.04787365284905186
875.0,0.6800000000001916,3.510558754507376,0.0497676378178894
876.0,0.6800000000003914,3.514067288819701,0.04953058527981516
877.0,0.6800000000002127,3.5175076386598754,0.048967803257388656
878.0,0.6800000000006778,3.5207756816362874,0.04730137414473282
879.0,0.6800000000003232,3.5234812665718884,0.04177593635179262
880.0,0.6800000000004534,3.526065286489147,0.04031637784673051
881.0,0.680000000000357,3.5284849969348313,0.03864684192500647
882.0,0.6800000000003656,3.531182134762644,0.04177416684561837
883.0,0.6800000000002036,3.533930406324403,0.042181794477383856
884.0,0.6800000000005773,3.536342901975024,0.03905302802585753
885.0,0.6800000000006337,3.539307057989088,0.044919841896721484
886.0,0.6800000000004396,3.542143333256343,0.04360692054830462
887.0,0.6800000000000106,3.5447646885607393,0.04163308544794509
888.0,0.6800000000003315,3.5468328126740905,0.03549567056416958
889.0,0.6800000000003725,3.548490664306656,0.03038551123638006
890.0,0.6800000000009496,3.5498380094910473,0.026461819761542747
891.0,0.6800000000004436,3.5507688182377866,0.021028285246888972
892.0,0.6800000000002946,3.5520234569360216,0.02545574163652213
893.0,0.6800000000004778,3.5534236005194257,0.02746281983706614
894.0,0.6800000000016726,3.55404535523867,0.016850875035437717
895.0,0.6800000000011059,3.5544222264937533,0.013546521376556918
896.0,0.680000000000694,3.5551180643104106,0.018479623664354104
897.0,0.6800000000012232,3.556089467424553,0.022623486365086022
898.0,0.6800000000003934,3.5568865439851876,0.020169050527758334
899.0,0.6800000000002784,3.5578618657771024,0.02259789524013427
900.0,0.6800000000005684,3.5590442158735076,0.025982547706093657
901.0,0.6800000000008228,3.560224236989014,0.026048019974582785
902.0,0.6800000000010282,3.5612497991266134,0.023944974392662573
903.0,0.6800000000004225,3.5624400540011516,0.026516011007843385
904.0,0.6800000000005852,3.563844850570983,0.029916045111018398
905.0,0.6800000000004913,3.5653919436619557,0.031732470179444854
906.0,0.6800000000003847,3.5673288565804455,0.037112550289363576
907.0,0.6800000000006754,3.569283186491633,0.037473831888179494
908.0,0.6800000000006852,3.570689308314612,0.030126720349452678
909.0,0.6800000000007682,3.572256769499621,0.032710935202431624
910.0,0.6800000000008248,3.5738009694050383,0.03224283724888805
911.0,0.6800000000006734,3.575906215302396,0.04030313242676332
912.0,0.6800000000004847,3.5780246070976602,0.040461868967345174
913.0,0.6800000000006738,3.5800843575923746,0.03978537964832107
914.0,0.6800000000006639,3.58202344533868,0.03838894428951059
915.0,0.6800000000010533,3.5837741921709743,0.03601637381932926
916.0,0.6800000000007662,3.5855655037957774,0.03666761975814315
917.0,0.6800000000005726,3.5872796334290085,0.03589582831221656
918.0,0.6800000000008477,3.5890029683401723,0.036050554754175304
919.0,0.6800000000010757,3.590706655706529,0.03616103455790526
920.0,0.6800000000008313,3.5923132772872086,0.03473001295364071
921.0,0.6800000000011313,3.5939169479689266,0.03494324968374084
922.0,0.6800000000006008,3.595430901319565,0.03340558876817147
923.0,0.6800000000007211,3.597085759028398,0.03612893251948839
924.0,0.6800000000005377,3.5986931070616457,0.03517948983672907
925.0,0.680000000893147,3.6003474386834817,0.036249339343930015
926.0,0.6800000002004725,3.601376609649714,0.02768459295292815
927.0,0.6800000000012145,3.60152897851052,0.015112662357092832
928.0,0.6800000000004958,3.6028890761147547,0.03331813268400347
929.0,0.6800000001205457,3.6043764925279174,0.03563561749842043
930.0,0.680000000396322,3.6054631139742446,0.029955751492505487
931.0,0.6800000004314717,3.606233367492968,0.025570235716171924
932.0,0.6800000004279547,3.607331661654402,0.0309336002160258
933.0,0.6800000003944608,3.6086371954942864,0.03431641810442251
934.0,0.6800000106569668,3.609894897022988,0.034264590509618165
935.0,0.6800000021328378,3.6111692392509784,0.03471068302947109
936.0,0.6800000006413112,3.612326019914205,0.033468921340735626
937.0,0.680000000492488,3.613295890974796,0.031105934881093294
938.0,0.6800000001679902,3.6144033779491753,0.0336642066543538
939.0,0.680000000022134,3.615412641408561,0.032332109037543515
940.0,0.6800000000990036,3.616307592752411,0.03136967405303292
941.0,0.680000000048073,3.6170791264804185,0.0296813674336643
942.0,0.6800000007758302,3.6177211210805025,0.02831794366063115
943.0,0.6800000263749435,3.617964002933881,0.022889140835271063
944.0,0.6800000000008208,3.615660329169903,0.013400466978918354
945.0,0.6829793536379016,3.6119596865263484,0.005583392500187154
946.0,0.6831071098841275,3.607827483278414,0.001375510497309791
947.0,0.680812381477311,3.603689015817032,0.0005338658582993118
948.0,0.6807737797215394,3.599834376319424,0.0020989584718586144
949.0,0.6810381324256962,3.595992383695651,0.0011388587022265904
950.0,0.6812863438124377,3.5921259360235003,0.0004103989855214531
951.0,0.6841576347196341,3.58823518337768,0.0003580811451790146
952.0,0.6865146160494211,3.584004542884803,0.003955250621121715
953.0,0.6875419486450365,3.5794989759742473,0.0071298261007006715
954.0,0.688487581127335,3.5748769807677485,0.008835138603737015
955.0,0.6891984011922245,3.570148777961289,0.010417901545632791
956.0,0.6898068712260244,3.5653423745406925,0.011810142683333372
957.0,0.6903322451684788,3.5604712678039077,0.013053372446372702
958.0,0.691059348653462,3.5555451748829006,0.01449546171401451
959.0,0.691666107898455,3.5505369702812812,0.015826436608988692
960.0,0.6923316268464341,3.5454650295520374,0.017257212609029654
961.0,0.693073012818928,3.5403208113788853,0.018672858944649602
962.0,0.693751856753867,3.5350924547046403,0.020348895113678687
963.0,0.6945106427271726,3.5297906943469224,0.02183973167508264
964.0,0.6951986194023716,3.5244047977882516,0.023387446626242512
965.0,0.6959014112751021,3.5189430658679153,0.025018703556038347
966.0,0.6962843245629466,3.5134045304955293,0.02630103370419983
967.0,0.6968211272673726,3.5078275058134576,0.027571040281191735
968.0,0.697246284120439,3.5021951939985145,0.028821217285887584
969.0,0.6976417602736831,3.4965175629663157,0.029920250547390757
970.0,0.6982693765721417,3.4907863826985457,0.03240104836732628
971.0,0.6986408417596137,3.484967659896485,0.03525229919639469
972.0,0.7053265224556418,3.479100318880991,0.03735351852992921
973.0,0.7151527154334261,3.4731914838701927,0.03950677387365617
974.0,0.7251441296480214,3.4672500949535827,0.041374020251924895
975.0,0.7347702672104997,3.4612558815059575,0.04367445954744898
976.0,0.7446623586304613,3.4552644516947284,0.044829271228755734
977.0,0.7545951791683345,3.449243787690442,0.04649188362767882
978.0,0.7646495270824962,3.4431908205426636,0.048154276274332414
979.0,0.774634277161506,3.4370901928871413,0.050125050721757256
980.0,0.7847832580656755,3.4309543896762995,0.05181187989525695
981.0,0.7948976033623261,3.4247618777538147,0.053937287883866376
982.0,0.8052124183653149,3.418517918633728,0.05548504464916208
983.0,0.8153178601815929,3.4121986897442103,0.05750306143696812
984.0,0.8254565467497184,3.4058333282536175,0.05952243836918657
985.0,0.8356386306242012,3.3994174966626574,0.0612137071605699
986.0,0.8455435926072017,3.392944953276075,0.06301023939854543
987.0,0.8550864945652004,3.386453708074896,0.06444874677571341
988.0,0.864483154545721,3.3799885169734276,0.06468296849858896
989.0,0.873992767589046,3.373570281617349,0.06480108885822812
990.0,0.8838502038691507,3.367182398524262,0.06487207057034834
991.0,0.8940465085071239,3.360777835910942,0.06624615132777247
992.0,0.9039677597404641,3.354306799766297,0.06805788795218375
993.0,0.9138317253425905,3.347805138711638,0.06942182039687407
994.0,0.9240409075864555,3.341276611027151,0.07070841781191606
995.0,0.9345550137905372,3.3346773177047293,0.0726743425250682
996.0,0.9448681331658939,3.327962955119309,0.07543821029065058
997.0,0.9552885408932346,3.321143375813931,0.07765119487570851
998.0,0.965473666584062,3.3142110435576355,0.08046889263207403
999.0,0.9755858236191939,3.307202538951146,0.08228253830173425
1000.0,0.9854652788340665,3.300119986062276,0.08429314754841848
1001.0,0.9954663148860217,3.2929716666028765,0.08618137048073728
1002.0,1.0055843551283292,3.2857307403540057,0.08838171737199557
1003.0,1.015675054305082,3.278393143509116,0.09082092702860672
1004.0,1.0257688876268416,3.270957348794502,0.093436447768672
1005.0,1.0355324634875496,3.263408147576535,0.09611573060353693
1006.0,1.0451233181874775,3.255776786129387,0.0982263248951508
1007.0,1.0544594781845689,3.248060982549715,0.09842379320737624
1008.0,1.0637427753343722,3.240285995694781,0.09838462280713998
1009.0,1.072799861248364,3.2324423107211375,0.09854661810349316
1010.0,1.0817163753165797,3.2245489284105675,0.09842268714603307
1011.0,1.0903909394820452,3.2166073826326036,0.0987320463159074
1012.0,1.099004200639456,3.2086370082386466,0.09889236924703872
1013.0,1.1076177548286203,3.2006320213734427,0.09901776084592204
1014.0,1.1160548156772876,3.192579485417232,0.09932837341386624
1015.0,1.1242372047251683,3.184496467412666,0.09931792521280242
1016.0,1.1322737623123436,3.1763687153695903,0.09943312054861181
1017.0,1.1406282831039842,3.1681925565578126,0.09879528105567129
1018.0,1.148591542584187,3.159954949970179,0.09865214281647826
1019.0,1.1567860155098124,3.151667329095497,0.09822466141508368
1020.0,1.165072371243605,3.1433287044983027,0.09774952703588273
1021.0,1.1735208197524232,3.1349300838675287,0.09695240154916086
1022.0,1.1816823117200315,3.126440507043427,0.09608252790343254
1023.0,1.1897585456845983,3.117889667748775,0.09516666558377103
1024.0,1.1976845769529172,3.1092732481125296,0.09328128073412777
1025.0,1.2056019413074068,3.100597114866538,0.09144510666453867
1026.0,1.2134690673691848,3.0918495578813316,0.08947021183101275
1027.0,1.2212598650764894,3.0830288028872985,0.08707876814624396
1028.0,1.2288417383819619,3.074137838639497,0.0841792484393426
1029.0,1.2361579570273946,3.0651841654134246,0.08142108692461249
1030.0,1.2436338717810491,3.0561719442551833,0.07858597905987248
1031.0,1.2509678430146378,3.0470931851487255,0.07596739483874207
1032.0,1.2581782153348975,3.037953455182566,0.07320994515472104
1033.0,1.2649427082189169,3.0287700927706616,0.0709706068632054
1034.0,1.2713233133932214,3.01956086980001,0.06932424924543755
1035.0,1.2774394213085696,3.0103012244243876,0.0670711863137356
1036.0,1.283239598004151,3.0010162438396994,0.06543141598100807
1037.0,1.2886984802337773,2.9916929396351177,0.06362327655134298
1038.0,1.2943429894877152,2.9823394778594468,0.06193960529264881
1039.0,1.2994541885102562,2.9729486091576973,0.06012512289737255
1040.0,1.3045374977782132,2.963529129714508,0.058394521387534586
1041.0,1.3092504285878768,2.9540852281926773,0.05698611541502421
1042.0,1.3140009213257136,2.944657024733869,0.05750484348974331
1043.0,1.3186639211310371,2.935225367682953,0.05755409306207781
1044.0,1.3225885207471126,2.9257779815961826,0.05744952868787686
1045.0,1.3263643803562104,2.9163278284151755,0.05729170690006994
1046.0,1.3303720039564206,2.9068719631307918,0.05730990387214889
1047.0,1.3343248052122734,2.8974017270565176,0.05709225855317846
1048.0,1.3387045417858987,2.887922770548761,0.05697641387257739
1049.0,1.3434966269697384,2.878427117626276,0.05650670725105497
1050.0,1.3488662320424174,2.8689161885318635,0.056217936710780354
1051.0,1.3546980218195213,2.8593981426572688,0.05632909238265466
1052.0,1.3602633885728217,2.8498757020983536,0.056066012888797596
1053.0,1.3654801842044293,2.840347027415386,0.05617766703760408
1054.0,1.3714152640599115,2.830791917039154,0.05432028875037988
1055.0,1.376957717871802,2.8212136930469383,0.052490708115198986
1056.0,1.3815377172723355,2.811617195556998,0.050921792779013646
1057.0,1.38594334323302,2.802003753844775,0.049330465395059385
1058.0,1.3899835718960487,2.792364259570637,0.04735312828144029
1059.0,1.3938006765482953,2.782706746338677,0.04590692692814111
1060.0,1.3982800066611851,2.7730316920704006,0.04438526366576784
1061.0,1.4034589191017766,2.7633283797955714,0.04228846616737876
1062.0,1.4086576398697765,2.7536146023319157,0.04100976331618481
1063.0,1.4137315864121387,2.7438746856390077,0.03918889123325605
1064.0,1.418622483803551,2.734112133663408,0.037244490662642064
1065.0,1.4234059070816407,2.7243305351532854,0.035741536506841004
1066.0,1.428137447593003,2.7145319513741732,0.03426522556502155
1067.0,1.4327583923681937,2.704711701972258,0.03248165220897098
1068.0,1.4371345861604716,2.6948654283731672,0.030610416160821042
1069.0,1.4414870464663219,2.685011083069818,0.02935391267259039
1070.0,1.4456071131761217,2.6751388743800453,0.0276100037491087
1071.0,1.4497693871372581,2.6652611951312815,0.02644380025386291
1072.0,1.453722006860926,2.6553588334669795,0.02461946145991982
1073.0,1.4575991956631054,2.645442187650075,0.02310792435730099
1074.0,1.4613407498100672,2.6355106307482328,0.021604018514157983
1075.0,1.4649593833481855,2.625566053059491,0.020134227764866893
1076.0,1.4685123884048208,2.6156118519641525,0.018729922868584332
1077.0,1.4719235260815378,2.6056477660992527,0.01737917046022042
1078.0,1.4753374892335263,2.5956759097573183,0.016056940203004137
1079.0,1.4786621504846549,2.5856852958457486,0.014332673164045198
1080.0,1.481782212029037,2.5756745636263423,0.012538934470660422
1081.0,1.484827366099129,2.565653418195411,0.011112966889183003
1082.0,1.4877451441313898,2.555617194962774,0.009723896388176287
1083.0,1.4906177869835444,2.5455741909781007,0.008271894333831964
1084.0,1.4932838519797489,2.5355136788397794,0.0064973492525199
1085.0,1.495889711256842,2.525446147965429,0.005271292173641039
1086.0,1.4983045031247215,2.515365053884826,0.003839895439879355
1087.0,1.5005558858517878,2.5052868685985383,0.002664750036778402
1088.0,1.5027853338626658,2.49521321768621,0.0018539481124186133
1089.0,1.5047595501735884,2.4851356462757774,0.0007500368344495504
1090.0,1.5067644871080823,2.47507556308865,0.0004410682783044205
1091.0,1.5084399724896373,2.465014468072824,0.0006468030546227529
1092.0,1.510086312114339,2.454984213559964,0.0005176559341887639
1093.0,1.5116129215076803,2.444975332021545,0.0006944462688642634
1094.0,1.5130058695253705,2.4349879720029355,0.0006655001109682589
1095.0,1.5142545466179351,2.4250350694274374,0.00040069606922906874
1096.0,1.51544930913128,2.4151197809492335,7.901915057043794e-05
1097.0,1.5166009798207192,2.4052401196110753,0.0006303384925909188
1098.0,1.5176467081030918,2.3953924275684058,0.0008528359715376403
1099.0,1.5185835052761298,2.385583249896302,0.0013795683087646116
1100.0,1.5194221146858435,2.375813284525254,0.001997155876792675
1101.0,1.5203106597183123,2.3660893915292283,0.00282805864238669
1102.0,1.5210805991975667,2.356391678212075,0.0029398407940429312
1103.0,1.521821868571216,2.3467293523502506,0.003292859276325404
1104.0,1.522509936155064,2.3370959379573115,0.003397416174511636
1105.0,1.523241237961594,2.327489834288263,0.0035529118079115998
1106.0,1.523762160639956,2.317891927401197,0.0030291243280005115
1107.0,1.5243239637745525,2.3083248477320684,0.0030482775264888003
1108.0,1.5248211446265305,2.2987735126159854,0.002546153132807721
1109.0,1.5252293280023563,2.2892339420029177,0.0019373370605195793
1110.0,1.5255439429134388,2.2797053507901683,0.0014117070768673145
1111.0,1.525818613264379,2.2701897327764295,0.0007340612780448577
1112.0,1.5260167633123647,2.2606797010583097,6.209226636064953e-05
1113.0,1.526095837506099,2.2511737147070696,0.0009981736493441
1114.0,1.5261341712189491,2.2416749425384888,0.0017826290646501507
1115.0,1.5257548679135686,2.232170295994548,0.0031779778911577073
1116.0,1.5253076308613416,2.222684501017023,0.0035942170655361622
1117.0,1.5245846232807656,2.2132018812103076,0.004494520477740245
1118.0,1.5238753171331014,2.20374058683378,0.004825854200216545
1119.0,1.5229857347538704,2.1942862146325783,0.0058071187410952425
1120.0,1.5219737472697341,2.1848482514542455,0.006298445734448395
1121.0,1.520794972369342,2.1754329034045274,0.006554978236289161
1122.0,1.5195963678996236,2.1660512132986733,0.006305402072319409
1123.0,1.518245038983034,2.1566968759828695,0.006579546656409545
1124.0,1.5169053289917898,2.147382405119946,0.006290950506559215
1125.0,1.515549610830556,2.138095008243054,0.006294147682446092
1126.0,1.5143434712572912,2.1288282968500694,0.0067980284838226376
1127.0,1.51328239073107,2.1195590447238972,0.0077979415146489294
1128.0,1.5124312808962381,2.1102628829664245,0.009814276722580903
1129.0,1.5115101262587158,2.100908128346008,0.013035419447844731
1130.0,1.5105256775676557,2.0914989113490097,0.015923181106858652
1131.0,1.5096201924493355,2.082037208661387,0.018816665735100505
1132.0,1.508556464069942,2.0725081401082575,0.02231683794350123
1133.0,1.5072852249091335,2.062929125057468,0.025162796553816258
1134.0,1.505798060191414,2.0533218622114857,0.027379154126081592
1135.0,1.5041985658430947,2.0437138368399994,0.028624943023934604
1136.0,1.502581818129583,2.0341137754702716,0.029504763079837102
1137.0,1.5008972455816743,2.0245198208573743,0.030595663857720865
1138.0,1.4992298192412612,2.0149347021503585,0.03147263015789621
1139.0,1.497627940588874,2.0053540173485698,0.03253263245221707
1140.0,1.4961048615293624,1.9957625439265283,0.03427468942661908
1141.0,1.4951587634576295,1.9861485651010664,0.03613535530262134
1142.0,1.4941118290513948,1.9764337744961962,0.0410638457038675
1143.0,1.492243979969051,1.9666291865817014,0.04568525643831449
1144.0,1.4897726502887263,1.956832991390126,0.04650242883920497
1145.0,1.487272072723683,1.94711736957875,0.044931682767967905
1146.0,1.4845830068909942,1.9374714205389603,0.04329545590151646
1147.0,1.482172253439943,1.9279126386948104,0.040901266485427516
1148.0,1.4800798344551351,1.918405617103378,0.039820149140815206
1149.0,1.47817664636956,1.908908533644194,0.04038145481951039
1150.0,1.4764197752056845,1.8993982956669027,0.04190007329881274
1151.0,1.4745536144234244,1.8898538419148663,0.044394216038253255
1152.0,1.4724947820331398,1.8802866665356281,0.04630522810865855
1153.0,1.4702890856975737,1.8707160878944709,0.04756759109833135
1154.0,1.4678547771682817,1.8611559566880502,0.04823971920298849
1155.0,1.4652604235526212,1.8516332953419896,0.0478064264774051
1156.0,1.4626775080835737,1.8421626296075337,0.04680837099690265
1157.0,1.4601948648830678,1.8327398111030324,0.046046877747753324
1158.0,1.4576876143222908,1.823354073214413,0.045610045458724296
1159.0,1.4551585705324204,1.8140055461509397,0.04526911739666274
1160.0,1.4526955872426415,1.8046951325556089,0.04484160214135354
1161.0,1.4502143099357703,1.7954128444215498,0.04486712847066778
1162.0,1.4476338107013245,1.7861594191537096,0.04477827166588108
1163.0,1.4449981473383726,1.7769460645903803,0.04429405683566292
1164.0,1.4423297942021032,1.7677758748131567,0.043680636099730566
1165.0,1.4396074019926717,1.7586461601202759,0.042887856617794984
1166.0,1.4368733255431865,1.7495584231134682,0.041816524644949095
1167.0,1.4341700226737215,1.740511992908389,0.040954570299398654
1168.0,1.4313698753836972,1.7315033693539537,0.04035485892523204
1169.0,1.428430781014506,1.7225401377670722,0.03922546898686816
1170.0,1.4254158732595847,1.713639835471715,0.0376159759138341
1171.0,1.4224730379267712,1.7048066427507758,0.035598631136635674
1172.0,1.4197285105765536,1.6960312563652455,0.034138795674893425
1173.0,1.4170753606865656,1.6872861130750483,0.03363612525140615
1174.0,1.4144303604707957,1.6785595984736106,0.03363698943225861
1175.0,1.4118131837798096,1.6698489574815134,0.0337338422358086
1176.0,1.4091618330591,1.661147951940725,0.03402012438693523
1177.0,1.4064968395833235,1.652457830489698,0.03433411977966702
1178.0,1.403776269963081,1.6437773359009409,0.034609835472036915
1179.0,1.4010838707424833,1.6351128350019306,0.034655920449224546
1180.0,1.3983993910008072,1.6264568451769863,0.034994946133221204
1181.0,1.3957004953931271,1.6178075836385732,0.03545436590155942
1182.0,1.3930107504075977,1.6091639038585765,0.03593911797224233
1183.0,1.3902872667939299,1.6005212556329664,0.03643611126890769
1184.0,1.3875519859927063,1.5918842554955415,0.03684432723825999
1185.0,1.3848052229014094,1.583249805098173,0.03740240166480124
1186.0,1.3820266518352442,1.5746190599008645,0.03790968500563971
1187.0,1.3792386766608056,1.5659933613861856,0.03839180994122719
1188.0,1.3764414499145587,1.5573727319050203,0.038737967755056925
1189.0,1.3736139715416629,1.548757936527812,0.039264523555317385
1190.0,1.3707151500078085,1.540149886692908,0.03965265920363937
1191.0,1.3678261759985357,1.5315551911216865,0.039839762887180954
1192.0,1.3648337719365244,1.5229763377470409,0.040667501345805976
1193.0,1.3619477485226072,1.5144257302704345,0.04121105679642959
1194.0,1.3590973722186517,1.5058875071836821,0.04223524756051435
1195.0,1.3562407746781524,1.4973597206178157,0.04355746166151516
1196.0,1.35332309948837,1.488839755402514,0.04499500070461897
1197.0,1.3504215067101466,1.4803367430304486,0.04608757320461062
1198.0,1.3475140925150928,1.4718457576371682,0.04713438002156441
1199.0,1.3445599381924298,1.4633701929640983,0.048414657619360556
1200.0,1.341600947664169,1.4549107422601373,0.04926253969922313
1201.0,1.3386770354941415,1.4464709523441792,0.05005077143049836
1202.0,1.3356999720094418,1.4380441144430443,0.05119330156798679
1203.0,1.3327946409132316,1.429637548245192,0.05208042058942403
1204.0,1.3299160728660802,1.4212434476089482,0.05317483459131548
1205.0,1.3269992057840465,1.4128609946286357,0.05425319496398591
1206.0,1.3241270273726817,1.4044943465687707,0.05502962031978301
1207.0,1.3211705833635774,1.396140371458719,0.05622590491357452
1208.0,1.3181707899949329,1.3878095054273307,0.056882792391257556
1209.0,1.3150629861573435,1.379507890958798,0.0572439991610756
1210.0,1.311994446805146,1.3712500343799092,0.05718402838353553
1211.0,1.3088162160443346,1.3630339067204968,0.05717364630390929
1212.0,1.3056140497002495,1.3548740977144398,0.05648006991940673
1213.0,1.3023955168914556,1.3467773178516582,0.055821077738127
1214.0,1.2991695087469157,1.338747514557122,0.05487335022386252
1215.0,1.2959442392984348,1.330791224951482,0.053737130996458805
1216.0,1.2927274466126981,1.322910371234861,0.05260287786841362
1217.0,1.2895261896517427,1.3151078401330853,0.05128331291335397
1218.0,1.286368384139048,1.307386523354758,0.050024402094926056
1219.0,1.28330266702151,1.2997441040956916,0.04881360378735161
1220.0,1.280249647323319,1.2921736221744475,0.04785920889089703
1221.0,1.2771721074767157,1.2846785089577772,0.04691150585518887
1222.0,1.2742020494299169,1.2772641964461182,0.04564356182376892
1223.0,1.2712588300579375,1.2712588300571894,0.10606460769305619
1224.0,1.2683874240538682,1.2683874240550073,0.31992079706800475
1225.0,1.2655214391327059,1.2655214391326584,0.31568700886075174
1226.0,1.2627419460517686,1.262741946035349,0.3172731175000095
1227.0,1.259960164647537,1.2599601646475214,0.336323049687688
1228.0,1.2572575812202187,1.2572575812203743,0.3424967992921508
1229.0,1.2545245948466706,1.2545245948467358,0.3378417774259955
1230.0,1.2518217145155948,1.2518217145155588,0.3357911637649623
1231.0,1.249145859147954,1.2491458591474436,0.3338517690625472
1232.0,1.2464941277419817,1.246494127741339,0.33175506145801686
1233.0,1.2438637677251796,1.2438637677243278,0.32988174858642905
1234.0,1.2412309322373094,1.2412309322359398,0.326744959389007
1235.0,1.2386569748578244,1.2386569748578438,0.32675193673229697
1236.0,1.236076057599412,1.2360760575659662,0.3237615611303138
1237.0,1.2334447066062486,1.23344470660729,0.3186772260060518
1238.0,1.2308898364665959,1.2308898364664467,0.31945203363768543
1239.0,1.2283895578613135,1.2283895578614605,0.3195966704758956
1240.0,1.225794416536849,1.2257944165367018,0.3129651465139101
1241.0,1.2232739645358155,1.223273964535881,0.31381159274427045
1242.0,1.220763862496181,1.2207638624953274,0.31213320456732846
1243.0,1.2182635850275831,1.2182635850274695,0.31060958159903224
1244.0,1.2157726163718499,1.2157726163729707,0.30907745760604666
1245.0,1.2132904816183183,1.2132904816011754,0.307612210912167
1246.0,1.2108166806126812,1.2108166806135634,0.3060458011567505
1247.0,1.2083507622220697,1.2083507622218455,0.30476071090222856
1248.0,1.205891994892811,1.2058919948926765,0.30349473850600783
1249.0,1.203438660352604,1.2034386603525768,0.3022269604771915
1250.0,1.2009888842785763,1.2009888842785685,0.30089495367300095
1251.0,1.198540890140344,1.1985408901403274,0.2995979120775283
1252.0,1.1960930255865625,1.1960930255869946,0.2981884888099407
1253.0,1.1936437582951251,1.1936437581250694,0.29683100609738666
1254.0,1.1911916494953303,1.1911916493852621,0.29539795080982206
1255.0,1.1887353853430396,1.1887353853429694,0.2939948602910462
1256.0,1.1862737307345297,1.18627373073444,0.2924079667825475
1257.0,1.1838055474064166,1.183805547379454,0.29091241688580854
1258.0,1.1813298117453508,1.1813298117202953,0.2892412970067687
1259.0,1.1788455851416089,1.1788455851188775,0.2874837787082127
1260.0,1.1763522644214408,1.1763522644009237,0.2856975594858218
1261.0,1.1738503835393743,1.1738503835216663,0.2839159069166483
1262.0,1.1713407155937379,1.1713407155780593,0.28203938037344245
1263.0,1.1688240022843441,1.1688240022725842,0.2801685700765051
1264.0,1.1663009245801472,1.166300924572232,0.27820678897176704
1265.0,1.163772129385519,1.1637721293806031,0.27623857428136417
1266.0,1.1612382272613777,1.1612382272590651,0.27422322000149413
1267.0,1.1586997902140146,1.1586997902139053,0.27221231714783034
1268.0,1.1561573484242542,1.1561573484241403,0.27026311762670746
1269.0,1.1536113867835338,1.1536113867833302,0.2683014988353361
1270.0,1.1510623676569383,1.1510623676567948,0.2660991767364117
1271.0,1.148510711976109,1.1485107119758549,0.26396421323781344
1272.0,1.1459569336111617,1.145956933610897,0.2618396923494452
1273.0,1.1434019973354888,1.1434019973350802,0.2597642392891789
1274.0,1.1408468880478742,1.1408468880474876,0.25747992875344505
1275.0,1.1382925379612034,1.1382925379608348,0.2553168179729065
1276.0,1.1357398075117313,1.1357398075114296,0.2533211160560677
1277.0,1.1331894961403055,1.1331894961399407,0.2511743780174091
1278.0,1.130642381895397,1.1306423818950566,0.24910724451109928
1279.0,1.1280991801886264,1.1280991801881612,0.24702018902991102
1280.0,1.1255608387986769,1.1255608387967178,0.24497415768696468
1281.0,1.1230279398057235,1.1230279398047605,0.2431052474523735
1282.0,1.1205010726131555,1.120501072612094,0.2411195085521642
1283.0,1.1179808225787422,1.1179808225781738,0.23925011450297123
1284.0,1.115446378470545,1.1154463784690474,0.23656801292041363
1285.0,1.1129408798834115,1.1129408791625885,0.23552815093097298
1286.0,1.11046443670305,1.1104644360313447,0.23459579295368577
1287.0,1.1079745413490736,1.1079745407310015,0.23219438764813735
1288.0,1.1054927651972148,1.1054927646369426,0.23067313639438514
1289.0,1.1030194002038556,1.1030193997068038,0.22906245016131557
1290.0,1.100555006737828,1.1005550063085705,0.2275758587675226
1291.0,1.098099833057673,1.0980998327021927,0.22619210848945615
1292.0,1.0956541610172623,1.0956541607124382,0.2247735706262588
1293.0,1.0932182829279036,1.0932182827371144,0.22341123192578494
1294.0,1.0907925165968546,1.0907925164976944,0.22214953762209333
1295.0,1.0883774625340044,1.0883774624481795,0.22082500488410164
1296.0,1.085973226282765,1.0859732262377797,0.21980397316732844
1297.0,1.0835796369180297,1.083579636864016,0.21876724452291918
1298.0,1.0811964332756627,1.0811964332718969,0.2178499989830776
1299.0,1.0788233730209438,1.0788233730209305,0.21673026743928228
1300.0,1.076460543528377,1.0764605435277095,0.2157441636848448
1301.0,1.0741076523613522,1.074107652360641,0.2149654276207461
1302.0,1.0717644348196966,1.071764434819526,0.21419449607825194
1303.0,1.0694306387509176,1.0694306387507568,0.2135215819478316
1304.0,1.0671060604075215,1.0671060604066864,0.21286704522092656
1305.0,1.0647908171519713,1.0647908171515656,0.21213516524879839
1306.0,1.062484640074599,1.0624846400741517,0.21163835487233393
1307.0,1.0601872961960064,1.0601872961955143,0.21116105198759938
1308.0,1.0578981687117492,1.057898168711242,0.2105980032896009
1309.0,1.0556151484178393,1.0556151484170577,0.21018323589390914
1310.0,1.053293499160885,1.0532934991599174,0.20831760239173247
1311.0,1.0509950470567588,1.0509950470559608,0.20828757924164576
1312.0,1.0486964335887947,1.0486964335882516,0.20740085895482144
1313.0,1.0464171926416652,1.0464171926380885,0.20735095289578082
1314.0,1.0441343700905907,1.044134370090148,0.20651531377388754
1315.0,1.041846896627563,1.0418468966269114,0.20551017535307964
1316.0,1.0395534427372342,1.0395534417901493,0.20457290104165982
1317.0,1.0372528855623893,1.0372528847742033,0.20343185439972017
1318.0,1.0349442919109881,1.0349442913064357,0.2022765906520609
1319.0,1.0326269164666408,1.0326269160564396,0.20138007540199337
1320.0,1.0303014283189267,1.0303014280853466,0.2004093446301646
1321.0,1.0279715987021465,1.027971598696143,0.1993688956583992
1322.0,1.0256419115524649,1.025641911546348,0.1982189142684341
1323.0,1.0233166282138946,1.0233166281971102,0.19726792709804322
1324.0,1.0209998055119414,1.0209998054722615,0.19608478582747363
1325.0,1.0186956472134518,1.0186956471717643,0.1949667620524101
1326.0,1.0164076063255267,1.0164076062874574,0.19375876504545939
1327.0,1.0141389378211336,1.0141389377828816,0.19267645102579878
1328.0,1.011892698289575,1.0118926982496135,0.19170585217850908
1329.0,1.0096717497416394,1.0096717497311696,0.19061305085109925
1330.0,1.0074791413197408,1.0074791413089315,0.18971406977377595
1331.0,1.0053171677870845,1.0053171677760055,0.18885480108613736
1332.0,1.003187417005063,1.0031874169937818,0.18819381803004173
1333.0,1.0010892576255683,1.0010892575852135,0.187495669164713
1334.0,0.9990215638495554,0.9990215638379583,0.18681696530167388
1335.0,0.9969832605303539,0.9969832605072745,0.18636692050201117
1336.0,0.9949733160072727,0.994973315985961,0.18575026307190345
1337.0,0.9929907815345489,0.9929907815225962,0.18527318197699028
1338.0,0.991034745187843,0.9910347451752672,0.18482346186169174
1339.0,0.9891043581653287,0.9891043581530314,0.18433270816756414
1340.0,0.9871988446454285,0.9871988446332571,0.18392366965555643
1341.0,0.9853174776323383,0.9853174776170032,0.1835184369363146
1342.0,0.9834595928568426,0.9834595928450672,0.18319516140417283
1343.0,0.9816245937614694,0.9816245937487402,0.18287690224146344
1344.0,0.9798119443112867,0.9798119442990003,0.18245911012438756
1345.0,0.978085356711837,0.9780853566979344,0.18416291350757447
1346.0,0.9763373693933151,0.9763373693797125,0.18294019998692143
1347.0,0.9745461897634886,0.9745461897492985,0.18081330690690847
1348.0,0.9727970994340742,0.9727970994203494,0.18104531607596502
1349.0,0.9710897890074257,0.971089788993474,0.18112904842682245
1350.0,0.9694240072825799,0.9694240072692103,0.18163918319047623
1351.0,0.9677138781842283,0.9677138781703114,0.17950935567217088
1352.0,0.9660659534046037,0.966065953390528,0.1803470054334767
1353.0,0.9644372867509645,0.9644372867359557,0.18002295276008498
1354.0,0.9628491272082371,0.9628491271910686,0.18052397682349725
1355.0,0.9612370774453476,0.9612370773928617,0.17901070913486158
1356.0,0.9596652393792349,0.9596652393640472,0.17927459488086028
1357.0,0.9581120704642698,0.9581120704486805,0.17963289118426023
1358.0,0.956577777062023,0.9565777770423991,0.18026610819292954
1359.0,0.955062464656196,0.9550624646399071,0.1806171591628648
1360.0,0.9535662121266792,0.9535662121045827,0.1811189460852354
1361.0,0.9520890012999583,0.9520890012828689,0.18146740443398246
1362.0,0.9506305091941352,0.9506305091766435,0.18188226475692207
1363.0,0.9491907364841747,0.9491907364662451,0.1822472862548833
1364.0,0.9477696503317468,0.9477696503133657,0.18266146345992476
1365.0,0.9463671744938438,0.9463671744750153,0.18314229481192326
1366.0,0.944983217741413,0.9449832177218601,0.18343012755467739
1367.0,0.9436174138459927,0.9436174138262698,0.1836177442757494
1368.0,0.9422696163341362,0.9422696163139013,0.18406161673677943
1369.0,0.940939168512525,0.940939168491079,0.18439746005359572
1370.0,0.9396253593311368,0.9396253593103692,0.1848054899516479
1371.0,0.9384132674317796,0.938413267410813,0.18740919248719723
1372.0,0.9371305891630097,0.9371305891910884,0.18549759371833885
1373.0,0.935862632653591,0.9358626326305892,0.18551541672900715
1374.0,0.9346090367445932,0.9346090367212537,0.18571694955623613
1375.0,0.9333694870767957,0.9333694870532406,0.18576839853909566
1376.0,0.9321437425144588,0.9321437424898114,0.1857306535167815
1377.0,0.9309312931663971,0.9309312931414997,0.18577537153376839
1378.0,0.9297320839799905,0.9297320839547637,0.18550698903455087
1379.0,0.9285461301584919,0.9285461301112412,0.18545609679382538
1380.0,0.9273741025632258,0.9273740908590147,0.18503071852279201
1381.0,0.9262191063634289,0.9262190885967119,0.18469916986884222
1382.0,0.9250844039511552,0.9250843844735731,0.18466817526814688
1383.0,0.9239305517678336,0.9239305340249777,0.18336485206786993
1384.0,0.9228678500651171,0.9228678348795918,0.18478884175505322
1385.0,0.9217706464861957,0.9217706346441752,0.18318860239605422
1386.0,0.9207272740677643,0.9207272656070837,0.18351198924589063
1387.0,0.9197397591865313,0.9197397535616926,0.18402704025227923
1388.0,0.9187889302426377,0.9187889299005247,0.18425332223457175
1389.0,0.9178767351928778,0.9178767349107724,0.18413678266140196
1390.0,0.9170048219886731,0.9170048217938047,0.1836846280778237
1391.0,0.9161745589892663,0.9161745588485721,0.18343069262551498
1392.0,0.9153858401026103,0.9153858400067474,0.18323706325161454
1393.0,0.9146353077438638,0.9146353077437531,0.18316619982744056
1394.0,0.9139187636184056,0.9139187635793484,0.18315831077404315
1395.0,0.9132321095009646,0.9132321093815887,0.18308270454170333
1396.0,0.9125713231705221,0.9125713231730973,0.18297038569885438
1397.0,0.9119321094678439,0.9119321094678141,0.18297689469675682
1398.0,0.9113535843111844,0.9113535843111713,0.1841511324426874
1399.0,0.910789193582314,0.9107891935645704,0.18418202060076871
1400.0,0.9101924240842765,0.9101924240841881,0.18280346738473627
1401.0,0.9096024675930527,0.9096024675929477,0.18244091459353073
1402.0,0.9090152617835541,0.9090152617834524,0.18201150775483946
1403.0,0.9084272928231609,0.9084272928230552,0.18137127923320062
1404.0,0.9078354632629155,0.9078354631728651,0.1806694526715873
1405.0,0.9072384663822834,0.907238466221213,0.1798705748728258
1406.0,0.9066287465954366,0.9066287464114047,0.17889766895292336
1407.0,0.9060078296920242,0.9060078296786758,0.17788033695251568
1408.0,0.9053771577357743,0.9053771577129972,0.17685695686798086
1409.0,0.9047380869713049,0.9047380870356136,0.17590735933696014
1410.0,0.9040918861442231,0.9040918861814364,0.17491255336607878
1411.0,0.9034397595041659,0.9034397594756125,0.1739829019372921
1412.0,0.9027828067049564,0.9027828067773889,0.17301261001402915
1413.0,0.9021220682621554,0.9021220683325293,0.172182360253449
1414.0,0.9014585055853122,0.901458505654631,0.17126947879247884
1415.0,0.900793012017469,0.9007930120709122,0.1704730382331007
1416.0,0.9001267769007804,0.9001267769063621,0.16953158710818916
1417.0,0.8994624124286315,0.8994624124244393,0.16872145919663123
1418.0,0.8988026545874677,0.8988026545818958,0.1681692771068537
1419.0,0.8981500319901805,0.8981500319845707,0.16759050379691173
1420.0,0.8975068289291483,0.8975068289223741,0.16709949251798353
1421.0,0.8968751208715169,0.8968751124059341,0.16685281477003489
1422.0,0.8962567281167564,0.8962567209826078,0.16661104072630256
1423.0,0.8956532791506611,0.8956532791013276,0.16654514604025875
1424.0,0.8950662198071653,0.895066215614903,0.1665904391147065
1425.0,0.8944967354492315,0.8944967354471033,0.1669112465548313
1426.0,0.8939458637577227,0.8939458637620947,0.16741055590215592
1427.0,0.8934144306552252,0.8934144306465845,0.16802394385469702
1428.0,0.8929030812046035,0.8929030812815687,0.1688960115637936
1429.0,0.8924122817302242,0.8924122818569095,0.17006347686172407
1430.0,0.8919423294455591,0.8919423294453551,0.17146058835755815
1431.0,0.8914933586342135,0.8914933586342079,0.17319874294390297
1432.0,0.8910653295818749,0.8910653295818673,0.1752044764073065
1433.0,0.8906580430625324,0.890658043062521,0.1776704595711048
1434.0,0.890271171684363,0.8902711716843588,0.18039533547435951
1435.0,0.8898184742657662,0.8898184740688748,0.18086305231334207
1436.0,0.8894708268221025,0.8894708265886309,0.18648661708686276
1437.0,0.8891417395272203,0.8891417395181169,0.19049881279635542
1438.0,0.8889880635356775,0.8889880635355248,0.20099472402168825
1439.0,0.8888497203163377,0.8888497201127925,0.20720799890851166


==> Safe_RL_for_Economic_Dispatch/graphics/data/EvaluationSummarySafeAgent_PBS.csv <==
time,scs_min_sum,soc_sum,penalty
1.0,0.8889675982057588,5.308163587954945,0.10023960153441953
2.0,0.8876122876983246,5.277846472171381,0.09395004834409923
3.0,0.8862969257942419,5.24796665346279,0.08774735405217664
4.0,0.8850193183679291,5.2185445081055075,0.08148895076338052
5.0,0.8837773679507528,5.1896075525335075,0.07497896770805726
6.0,0.8825690511287068,5.161073538650614,0.06919465517991531
7.0,0.8813924386906322,5.13299409764695,0.06319695894863375
8.0,0.8802456837890444,5.105371011541966,0.05594512449913682
9.0,0.8791270210508024,5.0781420822669725,0.050569482721403373
10.0,0.8780347832428834,5.051352784389037,0.04390355268136879
11.0,0.8769673670462472,5.024977737790994,0.037768191751678934
12.0,0.8759232840745605,4.998993758201219,0.032523042985691426
13.0,0.8749011055568969,4.973429036881683,0.025947007586196936
14.0,0.8738995128065108,4.948283286464835,0.019693539512784863
15.0,0.872917238639821,4.9235341361227585,0.013531039352505833
16.0,0.8719531059716417,4.899270177407335,0.005423383435569196
17.0,0.8710059982843488,4.875768772906417,0.006740381878803015
18.0,0.8700748853582487,4.853010857958624,0.018834563064204196
19.0,0.8691587978326938,4.830993595502066,0.03278733594410273
20.0,0.868256831402995,4.8096843079215015,0.045502283401235834
21.0,0.8673681254282499,4.7891588343460425,0.058980949258506526
22.0,0.8664918798043679,4.7693957830947555,0.0715609386917089
23.0,0.8656273462129072,4.750259693071555,0.07661861725220889
24.0,0.8647738149905075,4.731628387490513,0.07571788666757706
25.0,0.863930614579326,4.713486939234856,0.07440094718111402
26.0,0.8630971162754957,4.695870013189529,0.07335347924769327
27.0,0.8622727051327717,4.678719213000064,0.07247717221262462
28.0,0.8614568243875347,4.662015989685026,0.07142717405596968
29.0,0.8606489518384732,4.645750600029814,0.07053063625293443
30.0,0.8598486017543481,4.6299570220061765,0.06942224261973753
31.0,0.8590553268962804,4.6145864582697005,0.0686210212288665
32.0,0.8582687291609199,4.599646075933326,0.06756177550929023
33.0,0.8574884403978684,4.585102511858447,0.06669125598832847
34.0,0.8567141756136385,4.570938226080281,0.06596569522274903
35.0,0.8559456882966918,4.557183236939258,0.06508081178551126
36.0,0.8551828627182498,4.5437888840890714,0.06428545828120295
37.0,0.8544259325479358,4.530785735376567,0.06337386331641301
38.0,0.8536753805039741,4.5181136648035025,0.06283389680237489
39.0,0.8529315672907654,4.505802549791291,0.06213814215693928
40.0,0.8521949120625232,4.493850417402056,0.06139207370667097
41.0,0.8514658448514059,4.482214430772362,0.06083617653695268
42.0,0.850744799942194,4.470916239478061,0.06004961931594176
43.0,0.8500322175621546,4.4599383440939295,0.059779467488369986
44.0,0.8493285540169486,4.449249509320654,0.059197581229334446
45.0,0.8486342536068125,4.439060620265336,0.06453369909812046
46.0,0.8479672423456526,4.430656756774494,0.2500959196247758
47.0,0.8471926488333992,4.4223451945305925,0.232185038387711
48.0,0.8465293137378787,4.414138555510474,0.2127363894040987
49.0,0.8458782903287956,4.406016045228254,0.19613337478745896
50.0,0.8452411066475802,4.397988664821093,0.1780891671998706
51.0,0.8446192054885229,4.39005155269806,0.16076236032626773
52.0,0.8440138950424076,4.382205904802138,0.14333659826343118
53.0,0.8434263972986908,4.374451738794752,0.12704668137086883
54.0,0.8428578326400995,4.366798455499336,0.11070076559286829
55.0,0.8422885292019799,4.359246197617051,0.09500525570969638
56.0,0.8417194012091516,4.351788320110965,0.08192608404801174
57.0,0.8411926560606515,4.344390872600777,0.07709178799924998
58.0,0.8407504323941648,4.337054582575504,0.07266491971140225
59.0,0.8402484547809008,4.329766396289112,0.06923903541113391
60.0,0.839811107148889,4.322535536840026,0.0658888963522355
61.0,0.8393957433345927,4.315355928268547,0.06348342778521178
62.0,0.8390007813678766,4.308220773976165,0.06221112605971969
63.0,0.838624745924796,4.301114695121444,0.06265767702747303
64.0,0.8382662240488212,4.29403642721194,0.0633716468450282
65.0,0.8379238721100286,4.286990936621845,0.06413614848847872
66.0,0.837596431346534,4.279970354520844,0.06479420414986091
67.0,0.8372826922013417,4.2729813266431105,0.06573985802510368
68.0,0.836981530798858,4.266016504821271,0.06642303616629192
69.0,0.8366918943817021,4.259082153942785,0.06746211992748186
70.0,0.8364127784200779,4.252173646782268,0.06849548373687388
71.0,0.8361432591183053,4.245294819243167,0.0696537880714137
72.0,0.8358827509414146,4.2384404778669005,0.0706526097106422
73.0,0.8356940753191866,4.231615112347932,0.07185894845553437
74.0,0.8354744123637454,4.224809992528899,0.07288242306408507
75.0,0.8352452655813964,4.218038066181783,0.07410472180024681
76.0,0.8350280773222556,4.211304154525932,0.0753523480618473
77.0,0.8348234767016889,4.2046122627197065,0.07594097997132618
78.0,0.8346320314778222,4.1979576681254,0.07637672012943428
79.0,0.8344542735731668,4.191344437193872,0.07690089212019072
80.0,0.8342906567688875,4.184764259174493,0.07750769697878944
81.0,0.8341415952376616,4.178223641552882,0.07791414050529591
82.0,0.834007476458118,4.1717191121077795,0.07854858462940663
83.0,0.8338886314545384,4.165252796443417,0.0789855721830837
84.0,0.833785231673378,4.158822177598691,0.07941319360862222
85.0,0.8336968963354847,4.152423553605918,0.07977643846193257
86.0,0.8336231284785081,4.146065090376276,0.08029732266035236
87.0,0.8335634729225241,4.139738732100583,0.08085060685558779
88.0,0.8335174865511936,4.133442195891103,0.0811028527009281
89.0,0.8334847767199003,4.127179545066767,0.08177728022645368
90.0,0.8334649461393653,4.12094006184173,0.08244141204297689
91.0,0.8334576226487052,4.114725676301803,0.08314652601785866
92.0,0.8334624547601637,4.108538318200884,0.08389996386656041
93.0,0.8334790945902437,4.102372201847708,0.08470760724964026
94.0,0.8335072149203855,4.09623097671291,0.08529206689355084
95.0,0.8335464369759373,4.0901133991448155,0.0859153236310523
96.0,0.8335964308409007,4.084015814660079,0.0866918449145891
97.0,0.8336569051872296,4.077942872128484,0.0872416418159764
98.0,0.8337275456310884,4.071892877976081,0.08792835098800376
99.0,0.8338080294901893,4.0658631357214405,0.08856776433073257
100.0,0.8338980281860264,4.059852809007252,0.08920450386389002
101.0,0.8339971882035373,4.053859931915664,0.08973605589653574
102.0,0.8341930443193517,4.047890316052284,0.09054217414726234
103.0,0.8343621518674835,4.041928085267757,0.09087232450418709
104.0,0.8344865580454579,4.035975639410998,0.0913810558601689
105.0,0.8346186203615664,4.030039480980027,0.09205668632499653
106.0,0.8347579776678504,4.02412463960103,0.09257485623253624
107.0,0.8349042453287714,4.018225378244375,0.09314236145415619
108.0,0.8350568825475824,4.01233987160164,0.09372589258880405
109.0,0.8352147130421903,4.0064702249545725,0.09418839634476699
110.0,0.8353764608791732,4.000620043269188,0.09488681764334783
111.0,0.8355409439700416,3.9947829736700156,0.09548701834367601
112.0,0.835707042059143,3.9889610099015798,0.0960891980365792
113.0,0.8358737288699389,3.9831524511553282,0.09646947009973601
114.0,0.836040066026766,3.977359335274551,0.09700852894933258
115.0,0.8361699220058885,3.9715856469636943,0.09757535485716864
116.0,0.8362448478381577,3.9658302795767773,0.098219034269205
117.0,0.8364229538772836,3.9601056603233045,0.09874594140103032
118.0,0.8365447998093218,3.9543937154843145,0.09929902603909696
119.0,0.8366980794108327,3.9487063036859276,0.09986775216604475
120.0,0.8368473850060196,3.9430364465822545,0.1002056999509237
121.0,0.8369942220473332,3.9373870966881603,0.10091176926068854
122.0,0.8371403980372678,3.9317602902487,0.10144218869006748
123.0,0.8372875978729919,3.9261550188749466,0.10192557257421574
124.0,0.8374373609242136,3.9205678847267675,0.10248382744903063
125.0,0.8375911130887648,3.9150034015503894,0.1029685310358392
126.0,0.8377501645272014,3.9094595505206446,0.10353122755456133
127.0,0.8379157245569635,3.9039360898116393,0.10414600216141352
128.0,0.8380888999314422,3.898435575693411,0.10459054798453546
129.0,0.8382706889191303,3.8929547670630815,0.10511229854594925
130.0,0.8384619835344056,3.887494604534514,0.10558161280130929
131.0,0.8386635672237244,3.882054720514929,0.1059914564472826
132.0,0.838875778688073,3.8766313644612,0.1065871647348221
133.0,0.839055729472209,3.871225813300164,0.10708689082467071
134.0,0.8392437009563034,3.865843095175975,0.10744707941870321
135.0,0.8394800713963244,3.860486272039222,0.10801140144173901
136.0,0.839721753003924,3.8551449411594945,0.10838883758960306
137.0,0.839967490285785,3.849816627984622,0.10888934274221918
138.0,0.840216082747439,3.844503653199837,0.10917600113194757
139.0,0.8404664053930109,3.8392045569624704,0.1095550313064272
140.0,0.8407173650109732,3.8339176752005,0.10996345881088701
141.0,0.8409679499172285,3.8286450573575754,0.11027557516860834
142.0,0.8412172075292714,3.8233788721865922,0.11055544888658082
143.0,0.8414642522037594,3.8181270296648844,0.11087728249124332
144.0,0.8417501391398918,3.812885101289881,0.11120344652388028
145.0,0.8420122257540328,3.807652591834615,0.11148764334949135
146.0,0.8422297481996734,3.802427340605604,0.11182014168950924
147.0,0.842507226935604,3.797218322364684,0.11217370636584686
148.0,0.8427403501562818,3.7920168321351584,0.11244512009390764
149.0,0.8429709561257352,3.7868261806909005,0.1127000941225315
150.0,0.8431991423386114,3.781646899000953,0.11311410657222173
151.0,0.843424953584063,3.776479666835476,0.11338221649030977
152.0,0.8436484554360062,3.771323747928813,0.11328704289050885
153.0,0.8438696846080758,3.766174422680452,0.11277742872489421
154.0,0.8440886759374724,3.761030971026091,0.11230234289557049
155.0,0.844305463428026,3.755895270737952,0.11172204064008817
156.0,0.8445200209584094,3.750769356828778,0.11102074663538083
157.0,0.8447321294500885,3.7456611935012374,0.10993397750772231
158.0,0.8449415363118851,3.7405684719773884,0.10893027912128757
159.0,0.845147997896956,3.7354881669985724,0.10806821406885166
160.0,0.8453512828413787,3.7304256853451925,0.1068898664790965
161.0,0.8455512093544693,3.725381267645764,0.1057369559525318
162.0,0.8457475805212624,3.7203540356463813,0.10456181296654482
163.0,0.8459402305379911,3.7153449634896774,0.10342700120058282
164.0,0.8461290156549177,3.710354092098953,0.10227054049826677
165.0,0.846313817595167,3.7053810483815854,0.10105819481311575
166.0,0.8464945425492871,3.700421068730855,0.10007010080618618
167.0,0.8466710947975242,3.695473344164384,0.0988574176614593
168.0,0.8468433962292785,3.6905385049568826,0.09751515504721217
169.0,0.8470114827670265,3.6856158139226616,0.09629119246345261
170.0,0.8471753945676959,3.680708237677222,0.09489288649183004
171.0,0.847335196451616,3.675808642243345,0.09384339410254328
172.0,0.8474909647687614,3.6709236179484024,0.0924709757243249
173.0,0.8476427659911758,3.6660532895633287,0.09107974773188525
174.0,0.8477906693613555,3.661188046119647,0.09030162686951348
175.0,0.8479347379120696,3.6563244608692775,0.08992340296154733
176.0,0.8480750533302004,3.6514614890642387,0.08955003749056713
177.0,0.8482116899519756,3.646600038948596,0.08916474568105694
178.0,0.848344714592363,3.6417459041675775,0.08872575391960369
179.0,0.8484742034045736,3.6368960826894194,0.08830823033477155
180.0,0.8486001625092356,3.6320563675834054,0.08783700588259626
181.0,0.8487223849648684,3.6272247415420225,0.08737931911013382
182.0,0.8488405869770732,3.622400201900949,0.08692874387762646
183.0,0.8489545209683618,3.6175827735077717,0.08647953312907218
184.0,0.8490639793918753,3.6127735074051386,0.08602588207343931
185.0,0.8491687812009285,3.607973501729062,0.08557024817479722
186.0,0.8492687709368507,3.60318194724058,0.0851317866124901
187.0,0.8493638138606201,3.5983980821661485,0.08471295485058784
188.0,0.8494538170038242,3.593626078891106,0.08427449493247523
189.0,0.8495386863601757,3.58886429122613,0.08386887086551628
190.0,0.8496183645941011,3.5841120995111706,0.08349027785867767
191.0,0.8496928132670609,3.5793718632020526,0.08311612680311345
192.0,0.8497621046339425,3.574643057453576,0.08277395060332017
193.0,0.8498267457111499,3.5699271483577966,0.0824489411741893
194.0,0.8498873144310188,3.5652226515643743,0.08216518603294479
195.0,0.8499444399270324,3.5605309847615443,0.08189608284956237
196.0,0.8499985397556395,3.555855486532237,0.08162320494657635
197.0,0.8500501799244438,3.551194579253375,0.0813867697225879
198.0,0.8500998336978176,3.546550562365892,0.08115171051988072
199.0,0.8501479454501037,3.541922772660121,0.08094148928675246
200.0,0.8501949380851448,3.5373147734231254,0.08035999055759384
201.0,0.8502411862057544,3.532723458941266,0.0792520584081551
202.0,0.8502870576279209,3.528152205242496,0.07790049268898722
203.0,0.850332878618552,3.5236000156418243,0.07678413681791667
204.0,0.8503372484821075,3.519068104506742,0.075585232641373
205.0,0.8504044374126831,3.5145577808406876,0.07507413174911756
206.0,0.8504720170460072,3.510061741029983,0.07438490614035262
207.0,0.8505192051048942,3.5055779844963517,0.07387882787255817
208.0,0.8505668655961616,3.501112434464151,0.07331527609353838
209.0,0.8506150102826942,3.496664144284019,0.07282451455722462
210.0,0.8506636611423248,3.492233277769842,0.07225087339551162
211.0,0.8507128288356016,3.487818864501014,0.0717536085392501
212.0,0.8507625128846872,3.48342297612547,0.07118321840595657
213.0,0.8508127320403869,3.479044602252651,0.07071123913813679
214.0,0.8508622552606102,3.4746868531993385,0.07007427152848732
215.0,0.850891612309586,3.470346637861431,0.06966149802942638
216.0,0.8509206003880214,3.466025072206214,0.06911765524995842
217.0,0.8509492025179659,3.4617220471699786,0.06870327957786278
218.0,0.8509774141479864,3.4574388007397765,0.06802441569800047
219.0,0.8510052526138505,3.4531741140651646,0.06762106756383415
220.0,0.8510289490036147,3.4489301349865586,0.06701848718952984
221.0,0.8510321897380981,3.4447038265610157,0.06657063976594851
222.0,0.851034621317476,3.4404981427143535,0.06609908462653322
223.0,0.8510352450230787,3.4363137176605583,0.0654962171126728
224.0,0.851034616857369,3.432147467438218,0.06510343396202778
225.0,0.851032789504452,3.4280020479897555,0.06449866337456739
226.0,0.851029813491901,3.4238788663714095,0.06397488414440698
227.0,0.8510049139814608,3.4197749582741506,0.06354218055579292
228.0,0.8509722303231086,3.415691466266263,0.06296532030622128
229.0,0.8509375367132845,3.411629275875583,0.06250086340652364
230.0,0.8509011563199405,3.4075884118629474,0.061980102805082496
231.0,0.8508634801550263,3.4035687441172717,0.061500980545963486
232.0,0.8508248113533865,3.3995707103593333,0.06090922649836664
233.0,0.8507850812280306,3.3955935372238537,0.06039384175294092
234.0,0.8507148929586608,3.3916364777588797,0.05985979209543319
235.0,0.8506426696379581,3.3877001817351684,0.05930056774409097
236.0,0.8505684221200118,3.3837863205760774,0.058594534699547896
237.0,0.8504920731831378,3.379891956302687,0.05793204922480109
238.0,0.8504135130869663,3.376017814918346,0.05746941575493914
239.0,0.8503325858980961,3.3721629597599563,0.05685297405311457
240.0,0.8502465850910736,3.3683273525306126,0.05608949289040736
241.0,0.8501243465284176,3.3645118775915086,0.055206398016001496
242.0,0.8499941323068683,3.3607142733116615,0.05460311325511882
243.0,0.8498748383226786,3.356933463403406,0.05375260873734857
244.0,0.8497856818510687,3.353168319531742,0.05293747118533974
245.0,0.8496200427593106,3.349414493484857,0.051702569710164945
246.0,0.8494369682229692,3.345679375368136,0.05100720078262309
247.0,0.8492053349274507,3.3419634601834143,0.05024134366013616
248.0,0.8489565033802293,3.3382663255559675,0.04955142409039989
249.0,0.848731188214483,3.3345907344249004,0.048848462311540775
250.0,0.8484864223230195,3.330930662823243,0.04795998989741144
251.0,0.8481798130793132,3.3272874099279157,0.04722076830158151
252.0,0.8478549055354341,3.323667643418741,0.04672724698161715
253.0,0.8474592027292376,3.3200757138711166,0.046301906065034516
254.0,0.8469932129628681,3.3165120142540245,0.046061123171845075
255.0,0.8465733868459688,3.3129825743248804,0.046144173005204264
256.0,0.846137640287628,3.3094816119643427,0.04588157233879976
257.0,0.8456899577045958,3.306011202594545,0.045561307532849094
258.0,0.8451682991482379,3.302570071595538,0.04537946353521548
259.0,0.8446368699638152,3.2991671999812047,0.045403622652483586
260.0,0.8440908811103389,3.2957954120780384,0.04531017449478398
261.0,0.8434936904463886,3.2924563182597897,0.045213638195177076
262.0,0.8429094473768517,3.2891548294609576,0.04512936147137304
263.0,0.8423174565586384,3.2858852813487385,0.04518237699810688
264.0,0.8416724392147517,3.2826487363476775,0.044883522721124926
265.0,0.8410331389137511,3.279446021294178,0.044626362537304926
266.0,0.8403277225056893,3.2762677831030143,0.04440590143604147
267.0,0.8396902108638349,3.2731267615030535,0.044213951592018075
268.0,0.8389711036562302,3.270007265334951,0.043614299901817755
269.0,0.8382095406405154,3.2669198324907955,0.043204083806505006
270.0,0.837392256422091,3.2638632209383904,0.04292412318908261
271.0,0.8365274589422196,3.2608292684138966,0.0427125275800361
272.0,0.8356332190852838,3.257803381884855,0.042541024038859995
273.0,0.8347077236460647,3.2547851095267877,0.04246180044149864
274.0,0.8337473966995832,3.2517743138792916,0.042202023029649025
275.0,0.8327517108805687,3.248770889338605,0.04201394196611116
276.0,0.831708674502349,3.245774736950671,0.041878619632853324
277.0,0.8306185417081817,3.2427831629617527,0.04168054626471953
278.0,0.8294722182698004,3.2397937897358084,0.041146955911802605
279.0,0.8282835762497678,3.236806643620031,0.040826801356883324
280.0,0.8270941827586462,3.2338219764691747,0.04040408519391106
281.0,0.8257787676456996,3.2308341860804597,0.03996023377631184
282.0,0.8244616664981033,3.2278545215874117,0.03985014463726408
283.0,0.82310086775259,3.224877675631067,0.03956081611167184
284.0,0.8216748145620976,3.2219039301645562,0.039151225302317065
285.0,0.8202243945799985,3.218935948823507,0.03903425478759068
286.0,0.8186870096097083,3.2159711921123835,0.03878541502875014
287.0,0.8170852578763013,3.21301547287743,0.03868438174287202
288.0,0.8154166832586043,3.210071662764766,0.03861696970667932
289.0,0.8137020202064651,3.2071425500768536,0.03888729848379502
290.0,0.8119206350720196,3.2042282462274034,0.039163568706300236
291.0,0.8101083145716972,3.20133178567196,0.03932776779893566
292.0,0.8082683078237913,3.1984530415153056,0.039639769716431766
293.0,0.806333193773737,3.1955891914515986,0.03988243919657393
294.0,0.8043479410031074,3.192745778300599,0.040297560711147866
295.0,0.8022964871772098,3.1899227457579737,0.04067141706866411
296.0,0.8002827844091636,3.1871226422626053,0.04110077405742217
297.0,0.7982465738647395,3.184334182073188,0.04125248412351498
298.0,0.796206048296888,3.181554292667093,0.041206142343970804
299.0,0.7940781269136803,3.178777314734953,0.040904435715228546
300.0,0.7918831174597001,3.17600840555573,0.04079357985770124
301.0,0.7896413960306106,3.1732499269242602,0.0408440576936203
302.0,0.7873715781594104,3.170501491299567,0.04091306323214715
303.0,0.7851329677162386,3.1677601466545733,0.040828812590947346
304.0,0.7827989687510364,3.1650147257502415,0.04043435433036993
305.0,0.7802963790314728,3.1622708944922313,0.04010288810978695
306.0,0.7777142518738058,3.15954235771034,0.040367759634766805
307.0,0.775056945599351,3.1568320270418746,0.040784052314758464
308.0,0.7723636389643769,3.1541429561226075,0.04108930628520928
309.0,0.7696757883375209,3.1514725398336245,0.04156786232547812
310.0,0.7669314241441683,3.148813172095521,0.04153581203787961
311.0,0.7641382562896624,3.146165022316648,0.0417439920968316
312.0,0.761325947684858,3.1435261110712513,0.04184945571941036
313.0,0.7584565548776441,3.1408915746127173,0.04170233921115537
314.0,0.7555447841007723,3.1382618784416487,0.041733661096547324
315.0,0.7525354174739469,3.13563767995494,0.04168352833319328
316.0,0.7493477256756336,3.1330249927087737,0.04186875760334652
317.0,0.7461210179819107,3.1304405910551245,0.04280989221343847
318.0,0.7428493293735299,3.1278848543134536,0.04365536939680767
319.0,0.7398060734779159,3.1253581330678073,0.044557910016676056
320.0,0.7367767166785377,3.122863404084087,0.04557684540777394
321.0,0.7336989771040683,3.1203980385378736,0.04653664822861732
322.0,0.7308100256554768,3.1179621870310994,0.0475816849268999
323.0,0.7279661950011178,3.1155560837695258,0.04844643329510245
324.0,0.7251300062549646,3.1131823466463517,0.049563150033408304
325.0,0.7223990536865532,3.1108355046966842,0.05043453382981845
326.0,0.719877896447846,3.1085153706574884,0.05137357346131392
327.0,0.7173653428186246,3.1062139988615503,0.05182300097862878
328.0,0.7146673123095169,3.1039255697454293,0.05235581613601347
329.0,0.712250627431029,3.1016774582538327,0.05369408037421454
330.0,0.7098183199624839,3.09946403389642,0.054894464108757694
331.0,0.7074376589655116,3.0972852611964794,0.0560162603245317
332.0,0.705376330328257,3.095129871275862,0.05689995991259255
333.0,0.7033629648330542,3.09299244847478,0.057579658809429085
334.0,0.7013241696343413,3.090867543017462,0.05789931863534648
335.0,0.6995025911832244,3.088755147964304,0.058257300438248755
336.0,0.6977774033695181,3.0866573641096937,0.05887876018527892
337.0,0.6960752961511973,3.084569252404685,0.05912812628377769
338.0,0.6943128180558427,3.0824851756171485,0.05923894322436039
339.0,0.6926942373229381,3.0804376583442528,0.060538303200808406
340.0,0.6911036367694487,3.0784238014070633,0.061687428018675904
341.0,0.6896762157131482,3.0764378214120827,0.062767764579094
342.0,0.6886574708539976,3.074478922784925,0.06380705996325745
343.0,0.6878720726607757,3.0725132889893767,0.06363449066524113
344.0,0.6861498468215332,3.070503777162015,0.0625777722236858
345.0,0.6846890660714442,3.0685978409217776,0.06679719682015103
346.0,0.6837306484370538,3.0667853276413637,0.07065116431862056
347.0,0.6828746126102385,3.0649979285340905,0.07213606048300952
348.0,0.6824314538615184,3.063242091318271,0.07377144863332137
349.0,0.6819762716847373,3.0614898324530744,0.07437314794136196
350.0,0.6815884346850782,3.059745637789808,0.07485991434945992
351.0,0.6815439247772341,3.058018063719566,0.07542511694460584
352.0,0.6815612901716686,3.0562929221181045,0.0754997852890642
353.0,0.6814577875847627,3.0545621121548843,0.075295461029327
354.0,0.6812958251550871,3.052842142071303,0.07562934718311251
355.0,0.6811369385885548,3.051140363130037,0.07637411532979912
356.0,0.6809869275841469,3.0494571588463506,0.07698766860465535
357.0,0.6808609506891712,3.047790444622469,0.07755354114683237
358.0,0.6805771295780945,3.046137416496889,0.07807863288789917
359.0,0.6804605536399997,3.044520278692403,0.07937061917513755
360.0,0.680677055846939,3.042915973264313,0.07984219795637373
361.0,0.6805078579105004,3.041278372010859,0.07856319944098394
362.0,0.6800000000000377,3.039661965991942,0.07910018123787962
363.0,0.6800000000012703,3.0382015649902274,0.0850645371207717
364.0,0.6810756505022941,3.036659203655525,0.08179304896660411
365.0,0.6813037811665454,3.034956132686503,0.0758447223865787
366.0,0.6808856997073485,3.033218918829031,0.07460873791286834
367.0,0.6800000000522224,3.031535225829947,0.07647025268770913
368.0,0.6800000000007813,3.0301308373370754,0.08690931495010908
369.0,0.6800000000638711,3.0288127833370755,0.09006046251500177
370.0,0.6800000000016515,3.0275459955068453,0.0920458790123167
371.0,0.6800000000015052,3.026314249620441,0.09324132856266146
372.0,0.6800000000010509,3.025101772103279,0.09401682693990375
373.0,0.6800000000004938,3.023909937372145,0.09496040851011368
374.0,0.680000000000101,3.022746671239869,0.0961341367207446
375.0,0.6800000000004602,3.0216322890086738,0.09783781406774104
376.0,0.6800000000238333,3.0205619065180507,0.09956618891923916
377.0,0.6800000000003008,3.019507262705949,0.10028121496849446
378.0,0.6800000000001498,3.0184946611420744,0.10207098525144623
379.0,0.6800000000634547,3.0175107140126833,0.10322628245578201
380.0,0.6800000000009256,3.0164045362062653,0.09861645421398149
381.0,0.6800000000000785,3.014990989007489,0.08736920254641559
382.0,0.6800000000000532,3.0136760324468574,0.09116234961437222
383.0,0.6800000000000428,3.012680393604137,0.103149984500907
384.0,0.6800000000000188,3.0115500138921405,0.0982645257635038
385.0,0.6800000000000208,3.0104910830753844,0.10088476143593773
386.0,0.6800000000000392,3.009443071738752,0.10141553216870706
387.0,0.6800000000000195,3.0086518248843053,0.11096565576800696
388.0,0.6800000000000401,3.007870973170656,0.11138123938441093
389.0,0.6800000387884508,3.007029361205414,0.10925116363696825
390.0,0.6800000389277514,3.006296160206917,0.11328786720605585
391.0,0.6800000181994457,3.005485409912572,0.1104073019936712
392.0,0.6800000131745119,3.004764692753125,0.11383099992826001
393.0,0.6800000103822101,3.0040378407624226,0.11354277882578183
394.0,0.6800000177022845,3.003283899185815,0.11255677615678951
395.0,0.6800000112758813,3.0023429386897793,0.10571247904485817
396.0,0.6800000030406157,3.0014181352110616,0.10619452727670801
397.0,0.6800000018835501,3.0007029275807806,0.1140059149001419
398.0,0.6800000011698477,3.0000185376768833,0.11497652610159168
399.0,0.6800000007555762,2.9993660437360017,0.11619641139619455
400.0,0.6800000005724636,2.9987342135461788,0.11694857381114698
401.0,0.6800000004151796,2.9980784167596477,0.1161534234969381
402.0,0.6800000002875477,2.9974086894689513,0.11560396538927248
403.0,0.6800000002092232,2.996735636209929,0.11538509222323275
404.0,0.6800000001443947,2.9960437757201954,0.11468683214644389
405.0,0.6800000000001105,2.9953432719825432,0.1143015843010818
406.0,0.6800000000001711,2.993972752621497,0.08950234535019574
407.0,0.6800000000001358,2.993283093273839,0.11474869314330667
408.0,0.6800000000001067,2.99258065844447,0.11420940569473015
409.0,0.6800000046767085,2.9918457542226973,0.11292230020545331
410.0,0.6800000000000481,2.9911433080309395,0.11417623716246621
411.0,0.6800000000002517,2.9904714578157625,0.11525130599810506
412.0,0.6800000142245868,2.9897988970341394,0.11518477730823216
413.0,0.680000020551079,2.9891259350549046,0.11514544212949113
414.0,0.6800000000022997,2.9884617297166565,0.1155212385391557
415.0,0.6799999999999995,2.9878201460924694,0.11619891688913825
416.0,0.6800000000001276,2.987182357634423,0.11641089652413057
417.0,0.6799999999999984,2.9865556004638756,0.11675103014318754
418.0,0.6799999999999986,2.9859184656790165,0.11643056655339672
419.0,0.679999999999999,2.985265874479608,0.11560946705647542
420.0,0.6800000000003872,2.98460483430771,0.11517987293297613
421.0,0.6800000019374477,2.9839188618377523,0.11427362764433968
422.0,0.6800000018434396,2.9831388911996832,0.1107043461965316
423.0,0.6800000000001578,2.9823585421149734,0.11057147807211447
424.0,0.6800000312575247,2.9816193878179478,0.11205863973266912
425.0,0.6800000000000039,2.980885339541789,0.11208452046075781
426.0,0.6800000000000004,2.98015112664287,0.1121669295632877
427.0,0.6800000000000141,2.9794238852185115,0.11226215078015216
428.0,0.6800000000416737,2.9787122193994002,0.1128596942589634
429.0,0.68000000001051,2.978018119767323,0.11359916521661138
430.0,0.6800000000089168,2.977384535091868,0.11579360996609873
431.0,0.680000000010319,2.976778827259568,0.11706954029310278
432.0,0.680000000010861,2.976209823995012,0.11857305406725716
433.0,0.680000000010798,2.97566690726613,0.11967417730920372
434.0,0.6800000000097983,2.975135640158664,0.12059251891354382
435.0,0.6800000000099433,2.9746213681291835,0.12150788634278996
436.0,0.6800000000074014,2.974083243653225,0.12099530768668117
437.0,0.6800000000051398,2.973582567713754,0.12259339627204908
438.0,0.6800000000034194,2.9731132080751346,0.1242365882865238
439.0,0.6800000000022963,2.9726672756857324,0.12558035504308826
440.0,0.6800000000013584,2.9722323847193746,0.12630316791941446
441.0,0.6800000000009743,2.9718159179735277,0.12727728799175606
442.0,0.6800000000006483,2.9713855061156917,0.1270656000765103
443.0,0.6800000000002651,2.9709451887583267,0.12694279428133662
444.0,0.680000000116739,2.9705299733286465,0.12796685607273267
445.0,0.6800000001735806,2.97014766305411,0.12872767394567433
446.0,0.6800000001539672,2.9697968882889163,0.1286167982004882
447.0,0.680000000179005,2.969429737638874,0.12773806456609613
448.0,0.6800000001447146,2.96897571601714,0.12572171491648068
449.0,0.6800000000005182,2.9686586959196815,0.12717490574009388
450.0,0.680000004901546,2.9683319892439775,0.12656180586807034
451.0,0.6800000001210589,2.967971494896156,0.12528218215601034
452.0,0.6800000001504445,2.9676211413490377,0.12473455522009895
453.0,0.6800000001581361,2.9672771743291024,0.1239549510911929
454.0,0.6800000001820645,2.9669185863146605,0.12298967043304156
455.0,0.6800000001658115,2.9665663628278662,0.12248406401134095
456.0,0.6800000001355999,2.9662186136709963,0.12181567628506061
457.0,0.6800000015301757,2.965868881813857,0.1210279467327843
458.0,0.6800000000002293,2.965536008752045,0.12061085070604931
459.0,0.6800000000006106,2.9652195124468173,0.12013433484106058
460.0,0.6800000000002404,2.964922536340132,0.11975808303332722
461.0,0.680000000012386,2.9646419809203928,0.11930356689398719
462.0,0.6800000000124944,2.964416042704613,0.11936094490942768
463.0,0.6800000000122426,2.964121236387171,0.11741325955835676
464.0,0.6800000000124338,2.963737046530234,0.11549866527116612
465.0,0.6800000000117279,2.963405025850972,0.11560817636272834
466.0,0.6800000000125044,2.9630082618005122,0.11392581699308031
467.0,0.6800000000121373,2.962639924334327,0.11365370696505436
468.0,0.6800000000118511,2.9623044178433515,0.11331327727718302
469.0,0.6799999999999988,2.961908606170274,0.1117487739848067
470.0,0.6799999999999997,2.9613429021361846,0.10835207296097513
471.0,0.6800000000097355,2.9606645166883805,0.10601159254482186
472.0,0.6800000000086919,2.9602218725330722,0.10899385299097157
473.0,0.6800000000119393,2.9597542731750996,0.10776187406119864
474.0,0.6800000000117241,2.959356318389765,0.10818806768207
475.0,0.6800000000101416,2.9589729997548613,0.10781593672495818
476.0,0.6800000000101738,2.9585331225467146,0.10624744918854923
477.0,0.6800000000112894,2.958094444510663,0.10573015109725313
478.0,0.6800000000114166,2.9576791463017735,0.10530553182848343
479.0,0.6800000000112192,2.9572829491706942,0.10495057955722453
480.0,0.6800000000110953,2.956899404704373,0.10459662209201602
481.0,0.6800000000088025,2.9565205455017987,0.10396098787029462
482.0,0.6800000000109447,2.9560443469955233,0.1017107669677848
483.0,0.680000000010943,2.9556585120133305,0.10233518279392523
484.0,0.6800000000109514,2.955259414782393,0.10169207408801477
485.0,0.6800000000103315,2.9548453351426924,0.10085747846248681
486.0,0.6800000000100737,2.95439726272845,0.09963796315967809
487.0,0.6800000000105293,2.953943706871743,0.09882864619630347
488.0,0.6800000000105015,2.9535007829388915,0.09840222645845571
489.0,0.680000000010681,2.9530576424623747,0.0977288333341918
490.0,0.680000000010121,2.952623244144385,0.09716859360292973
491.0,0.6800000000089998,2.9521713031670354,0.09606582687631585
492.0,0.680000000007122,2.951696283815398,0.09489010101088294
493.0,0.6800000000056197,2.951182984958615,0.09357952925755139
494.0,0.6800000000676449,2.950639316869541,0.09205189691084016
495.0,0.6799999999999988,2.950051560954792,0.09060392373088227
496.0,0.6799999999999993,2.9494295677511393,0.08907282651706154
497.0,0.6799999999999995,2.9487499800647514,0.08721141365636549
498.0,0.6799999999999997,2.94803585572136,0.0856555771433766
499.0,0.6800000000000004,2.9472987407368842,0.08455605881593405
500.0,0.6799999999999993,2.946558343791618,0.08353880936263045
501.0,0.6800000000000006,2.945813754854845,0.08240819905384143
502.0,0.679999999999999,2.9450481622993188,0.08121894918714115
503.0,0.6800000000000042,2.9443186534857224,0.08062250288924691
504.0,0.6800000000000126,2.943479970758884,0.07808706190251062
505.0,0.6800000000000246,2.942584613598705,0.07637031867202171
506.0,0.6800000000000488,2.941642287908913,0.07492877575823825
507.0,0.6800000000000932,2.9406536122129703,0.07329452738078841
508.0,0.6800000000001356,2.939621426771206,0.0719891385425086
509.0,0.6800000000001754,2.93856187516535,0.07099060166429758
510.0,0.6800000000002626,2.9374808242040267,0.06936494231176327
511.0,0.6800000000003401,2.936367189359232,0.06854769245757454
512.0,0.6800000000004303,2.935231449116875,0.06737307517419748
513.0,0.6800000000004383,2.934074442105916,0.06652800313457596
514.0,0.6800000000005451,2.932914585582708,0.06575045417988115
515.0,0.6800000003483813,2.9317361687623382,0.06491633755868242
516.0,0.6800000003406941,2.9305271959944417,0.0639310079040545
517.0,0.6800000004333127,2.92931963551136,0.06326288223985056
518.0,0.6800000057187277,2.9280929187230273,0.06247715977089267
519.0,0.6926413530427331,2.9265912880677454,0.057324395835935966
520.0,0.6893351523198066,2.923314292800362,0.004049592586825273
521.0,0.6800000000004458,2.92048412285005,0.011348655795209973
522.0,0.6800000000004622,2.9193204573651697,0.0617873137868257
523.0,0.6800000000004698,2.9181553623076857,0.061748702813604374
524.0,0.6800000000005371,2.916989758865918,0.06143165757567496
525.0,0.6800000000005737,2.91581382943002,0.06105594798704405
526.0,0.6800000000006299,2.914634522933439,0.060983419923533344
527.0,0.6800000003883919,2.913450847448426,0.06093365894941167
528.0,0.6825055995531821,2.912253589294334,0.06059514240803613
529.0,0.6820093048101388,2.9103747837724327,0.043829556489709855
530.0,0.6916564423347398,2.908567452832341,0.04624369051723142
531.0,0.6853622369953996,2.9054782779374095,0.0017247792269788913
532.0,0.6800000000001551,2.9032337090598848,0.031131809652841732
533.0,0.680000000000174,2.902175731481013,0.06269561853036999
534.0,0.6800000000001185,2.901109621105592,0.06260434678340246
535.0,0.6800000000001474,2.900075122903569,0.06301426112242384
536.0,0.6800000000002306,2.899023373360585,0.06261461610613912
537.0,0.6800000000003272,2.8979407327745044,0.06245601900277351
538.0,0.6800000000003747,2.8968320558246003,0.061920157913162584
539.0,0.6800000000003437,2.8957129914975983,0.061665883498372036
540.0,0.6800000000000417,2.8946061029591594,0.06200968471180928
541.0,0.6800000000000033,2.893653549036635,0.06337590340336874
542.0,0.6800000000295192,2.892849004005556,0.06516804381171068
543.0,0.6800000000000017,2.8922978993285984,0.06834434574403167
544.0,0.6800000000071138,2.891534614298667,0.06572616667673988
545.0,0.6800000005034004,2.8914058259279845,0.07316270137205488
546.0,0.6800000001451549,2.891856365014511,0.08002191395216256
547.0,0.6800000000071753,2.89220851677272,0.0783577514179766
548.0,0.6800000000033639,2.8920359728298175,0.07173345892000797
549.0,0.6800000000070292,2.8915542692697103,0.06783508338318661
550.0,0.6800000000041735,2.8914135636121414,0.0716472670784556
551.0,0.6800000002071829,2.8915998477521105,0.07536615383135487
552.0,0.6800000004552091,2.891962863625451,0.07752574283281506
553.0,0.6800000005762796,2.8923920622514596,0.07797631096212336
554.0,0.68000000045576,2.892855551194175,0.0784906655263375
555.0,0.6800000006121658,2.893273333457396,0.07781696502338954
556.0,0.6800000000025295,2.8937335377808218,0.07841782765671787
557.0,0.6800000000006432,2.894211207600492,0.07882372497035633
558.0,0.6800000000009132,2.894672116738086,0.07905922526740651
559.0,0.6800000005673923,2.895166094785105,0.07946092947967343
560.0,0.6800000001038262,2.895585452632127,0.07845261639881472
561.0,0.6800000002712003,2.8958706651824393,0.07722486846303613
562.0,0.6800000000007402,2.8961917340302805,0.07780257667133302
563.0,0.6800000000015012,2.89663423038409,0.07944588417846248
564.0,0.6800000000010209,2.897136545048671,0.08014700333503118
565.0,0.6800000002634403,2.897595236610804,0.08001123772946678
566.0,0.6800000003292581,2.897888138228641,0.0776905649131177
567.0,0.6800000000007387,2.898193259051369,0.07803136766065427
568.0,0.6800000000000979,2.89883775366794,0.08237552832562799
569.0,0.6800000000014026,2.899590674348027,0.08368804131225001
570.0,0.6800000000005977,2.9004077079315302,0.08479166516101798
571.0,0.6800000000027917,2.9010607153914507,0.082555287088109
572.0,0.6800000000064752,2.9012376671453075,0.07700050573344466
573.0,0.6800000000011657,2.901041398658029,0.07251098185748735
574.0,0.6800000000012183,2.901600169685406,0.08202703968756962
575.0,0.6800000000064104,2.9021226345322373,0.08163334066619467
576.0,0.6800000000066526,2.9019228939632926,0.0725826533018192
577.0,0.680000000000974,2.901613947230226,0.07153191272758891
578.0,0.680000000010164,2.9019960207832174,0.07980197506929665
579.0,0.6800000000008082,2.902933434373409,0.08656891773102719
580.0,0.6800000000038748,2.9037262622756432,0.08482612606404386
581.0,0.6800000000058026,2.9037563312012695,0.07556509457768965
582.0,0.6800000000062731,2.9032509316218897,0.06927356198463995
583.0,0.680000000003181,2.903056460191041,0.07308932527083208
584.0,0.6800000000016022,2.903138861522981,0.07638337002911688
585.0,0.679999999999999,2.9025361876488396,0.06808974457657996
586.0,0.6800000001023307,2.901869100593591,0.06717614445479035
587.0,0.680000000000704,2.9020326496456117,0.0772947807675152
588.0,0.680000000504813,2.902497662495877,0.080790923500021
589.0,0.6800000000004889,2.9027672213954387,0.07822832740726915
590.0,0.6800000000035873,2.9031969473585537,0.080044678095297
591.0,0.6800000001817328,2.9032203150750506,0.07503624777717384
592.0,0.6800000000016022,2.904221858105025,0.08653422300291169
593.0,0.680000000194628,2.9045985913103456,0.0789915370146311
594.0,0.6800000000000008,2.904767608347346,0.07623133852012721
595.0,0.6800000000000013,2.904090560039287,0.06569693888079285
596.0,0.6799999999999988,2.9032282250205874,0.06352387628807572
597.0,0.6800000005928546,2.90252638743527,0.06568130120538887
598.0,0.6800000000026045,2.902812312359115,0.07739440769691878
599.0,0.6800000001952997,2.902922374356324,0.07506577292756464
600.0,0.6800000000009296,2.9039211251858608,0.08529602015039642
601.0,0.6800000000008297,2.905368097852518,0.09060034340724986
602.0,0.6800000000014284,2.90673048009753,0.08918271692761867
603.0,0.6800000000008508,2.9080623221848088,0.0882710450421582
604.0,0.680000000000766,2.9093886438269805,0.0879980909138693
605.0,0.6800000000008699,2.9106994274371827,0.0875901809367102
606.0,0.6800000000013406,2.9120290954861114,0.08833174775976287
607.0,0.6800000000006898,2.9133406731468323,0.08767024736503515
608.0,0.6800000000010231,2.914679554054138,0.08857394958802715
609.0,0.680000000000788,2.9160198190610407,0.08884715763681496
610.0,0.6800000000011801,2.917389420921006,0.08966973346255257
611.0,0.6800000000313053,2.9187841859594936,0.09019868298646438
612.0,0.6800000000007465,2.9196597365931023,0.0803162627726079
613.0,0.6800000000009889,2.9211204747877697,0.09186644303832901
614.0,0.6800000000009525,2.922571575276693,0.0917775176699948
615.0,0.6800000000009228,2.9240526506471802,0.0925462257804915
616.0,0.6799999999999993,2.925517598495387,0.09185618269436485
617.0,0.680000000351882,2.9248070990063466,0.05953991727172385
618.0,0.6800000000005695,2.9258846367770723,0.08522531534482382
619.0,0.6800000000052044,2.9272082567191493,0.09006061594063523
620.0,0.6800000000000812,2.9266331261371414,0.0603360225040189
621.0,0.6800000000006723,2.9255099618560716,0.05389118221207622
622.0,0.6800000000067421,2.9259677790175562,0.07403416703091162
623.0,0.6800000000006423,2.925451468307425,0.06053801861106159
624.0,0.6799999999999993,2.926136429850182,0.07858957412012638
625.0,0.6800000000029232,2.925440685592311,0.05781860594597883
626.0,0.6800000000008433,2.9254859180462898,0.06654936535801319
627.0,0.6800000000007893,2.927102886253962,0.09720464536536277
628.0,0.6800000000001689,2.928703451361507,0.09686478149012034
629.0,0.6800000000000028,2.9275259779562646,0.05112943740817948
630.0,0.6800000003340845,2.9266008327597275,0.05329749720824132
631.0,0.6800000000000288,2.927675390221925,0.08732516421613554
632.0,0.6800000000010848,2.926618780562414,0.051468189639941396
633.0,0.6800000000000335,2.9252892450219257,0.04838286359218014
634.0,0.6800000000066819,2.9242276775150664,0.05118551302686146
635.0,0.6800000000055555,2.9237973254405834,0.058686048494035054
636.0,0.6800000000063988,2.9236494500003483,0.06420713183926323
637.0,0.6800000000000119,2.9233526488489927,0.06137928227939296
638.0,0.6800000000007098,2.9223505046061367,0.050701168155102984
639.0,0.6800000000055213,2.9237640989505658,0.09459988087090003
640.0,0.6800000000020263,2.9236214770906157,0.0645348583006752
641.0,0.6800000000031508,2.922225245393774,0.04566249500619425
642.0,0.6800000000029387,2.9222670360721668,0.06845120827107126
643.0,0.6800000000014459,2.9223313501312207,0.06896115050357937
644.0,0.6800000005202953,2.9209778850433397,0.04570149672778306
645.0,0.6800000000813766,2.9222285481852888,0.09185758053874982
646.0,0.6799999999999986,2.9231535290169575,0.08553177742657714
647.0,0.6800000000064172,2.922381950929936,0.054419933524951794
648.0,0.6800000000011464,2.9220868205470913,0.062764172673204
649.0,0.6800000000000004,2.9224013305465584,0.0738541074534078
650.0,0.6800000000001847,2.9214860949626966,0.052404837813265936
651.0,0.6800000000011328,2.92030360895,0.04807388503273428
652.0,0.6800000000024575,2.9217681571010052,0.09623536584135396
653.0,0.680000000001241,2.9225732904122736,0.08319869404333109
654.0,0.680000000473449,2.923118867788758,0.07812364804852892
655.0,0.6800000000010729,2.924323734918188,0.09072329808782019
656.0,0.680000000001179,2.925871343617872,0.09736646048411496
657.0,0.6800000002085176,2.9272672270595237,0.09402542358242329
658.0,0.6800000000015256,2.928265583611076,0.08615957801149526
659.0,0.6800000000068569,2.9276043986525218,0.057120663681496736
660.0,0.6800000000011723,2.9270814694690923,0.05919856205465492
661.0,0.6800000000062303,2.927416411194179,0.07386745718812686
662.0,0.6800000000771198,2.927181690150173,0.06394061200992021
663.0,0.6800000000011495,2.9280978620075993,0.08370517631282003
664.0,0.6800000000005619,2.9287655744060284,0.07874544630074926
665.0,0.6800000005435098,2.930306902612778,0.09527974062829447
666.0,0.680000000000768,2.931572815723958,0.08989451904469647
667.0,0.6800000000014796,2.933036704300678,0.09305798283275861
668.0,0.6800000000002051,2.93375660387517,0.07851222349879414
669.0,0.6800000001072808,2.934366223280983,0.07620352612728448
670.0,0.6800000000022508,2.9328446490669724,0.03862816733714978
671.0,0.6800000000006092,2.9314126065405337,0.03985015059653365
672.0,0.6800000000012285,2.931836533831668,0.07217955899088412
673.0,0.6800000000004764,2.932273849148107,0.07203133028884334
674.0,0.680000000001,2.932851991166631,0.07392350389286498
675.0,0.6800000000006132,2.933396623921114,0.07310223287670958
676.0,0.6800000000005024,2.935122624159401,0.09543911809904251
677.0,0.680000000001515,2.9364143094577515,0.08645806061155344
678.0,0.68000000000599,2.936916110037154,0.07097932084326188
679.0,0.6800000000017015,2.9366945486229206,0.05707740929361185
680.0,0.6800000005373863,2.9370151048097517,0.06703799106886357
681.0,0.6800000000057511,2.9382382309245765,0.08337736276461173
682.0,0.6800000000062743,2.9380298404157053,0.0553299925232992
683.0,0.680000006437878,2.9376423881577423,0.05164028497410955
684.0,0.6800000000011039,2.9361110469242226,0.029455168955548186
685.0,0.6800000000061555,2.936465805911559,0.0643365528625484
686.0,0.6800000000030089,2.936099242665216,0.05013127564183881
687.0,0.6800000000060544,2.936077122453789,0.05583260016444013
688.0,0.6800000000047091,2.935724828823793,0.048896692524310816
689.0,0.68000000021294,2.935554075013492,0.051464254496068285
690.0,0.6836255957146162,2.9356408141147936,0.05592078355160512
691.0,0.6800000000030164,2.933702870830938,0.016950803951962547
692.0,0.6799999999999988,2.933076414857491,0.04094716560818959
693.0,0.6820237916705514,2.9322175911757533,0.036140856788278136
694.0,0.6800000000056634,2.9304718102807197,0.01869964545385673
695.0,0.6800000000004665,2.9301763066392477,0.045784826332697606
696.0,0.6800000000022011,2.9306031559508483,0.0598132708037495
697.0,0.6800000002644699,2.931245935597169,0.06392275009780944
698.0,0.6800000000011037,2.9321225515928515,0.06800690533938765
699.0,0.6800000000010562,2.933281952373137,0.0733923066570116
700.0,0.6800000000009443,2.9347359083231392,0.07848931060058931
701.0,0.6800000000006503,2.9364353469788003,0.08282368958679555
702.0,0.6800000000005004,2.9379091632875314,0.07707606100500677
703.0,0.680000000000504,2.9394558829402024,0.07777373141374826
704.0,0.6800000000083384,2.9406389108958537,0.06950892475635698
705.0,0.6800000003558082,2.941275811752198,0.057333609496849895
706.0,0.6800000000718729,2.9421457714719823,0.061322328886766427
707.0,0.6800000000020503,2.9427982793950713,0.0563209305158026
708.0,0.6800000000015562,2.9433736884613877,0.05413873056224959
709.0,0.6800000002806124,2.9435098838618434,0.04381207600239339
710.0,0.6800000000011197,2.9442744963152885,0.05614693322184394
711.0,0.6800000000005093,2.9446858519217347,0.04797575205496433
712.0,0.6800000000011908,2.94586047550753,0.06338866578864703
713.0,0.6800000000020359,2.947068723663961,0.06316573098209727
714.0,0.6800000000006152,2.947485939000839,0.04601865698412282
715.0,0.6800000000008235,2.9477236778371556,0.04153227257396472
716.0,0.680000000000615,2.948761628948855,0.05737635722426875
717.0,0.6800000000010582,2.949648777757254,0.05337312842893308
718.0,0.6800000000000517,2.950704314058825,0.056129826582087185
719.0,0.6800000000000341,2.9495123847709417,0.011201151264462233
720.0,0.6800000000005291,2.9483416335547465,0.011237410035797845
721.0,0.6800000000003952,2.9486339984648486,0.038323170551957636
722.0,0.6800000000008184,2.950601386917768,0.07248693345679566
723.0,0.6800000001196171,2.9518373775926094,0.05642027197867695
724.0,0.6800000003829292,2.954197278558576,0.07881917934182017
725.0,0.680000000054404,2.9548841798335834,0.0430927658029903
726.0,0.6800000001270605,2.9571391409741894,0.07469851840800187
727.0,0.6800000000819026,2.959448162142823,0.07521854740408673
728.0,0.6800000000000241,2.9616987172288463,0.07313011079883945
729.0,0.6800000000000324,2.9640331622809253,0.0738564608372329
730.0,0.6800000000002817,2.9663387512721258,0.07207351706084116
731.0,0.6800000000002655,2.968128243889703,0.06041344070807678
732.0,0.680000000234134,2.969620599740946,0.05325295470304553
733.0,0.6800000000005253,2.9701039084961844,0.03487746051944767
734.0,0.6800000000035191,2.970046232668243,0.026011769208557245
735.0,0.680000000000528,2.969597583660687,0.020034393098751685
736.0,0.6800000000005204,2.972110872378491,0.07180205017027114
737.0,0.6800000001565742,2.9732749678915384,0.045333214879858204
738.0,0.6800000000004178,2.973675912326782,0.03314605020902473
739.0,0.6800000000001643,2.974844272174165,0.0448438863183473
740.0,0.6800000000000159,2.9735394708796354,0.0050788979968611255
741.0,0.680000000001078,2.975696471598939,0.06200807618506896
742.0,0.6808388884169707,2.976452373814671,0.03737522167892243
743.0,0.6800000000003201,2.974853376273004,0.00013942469126450617
744.0,0.6800000000002635,2.9771777932678067,0.06411281466799415
745.0,0.6800000000005211,2.9808769587689383,0.089515851103049
746.0,0.6800000000004596,2.984521454088524,0.08689813571965259
747.0,0.680000000000331,2.9881453430095615,0.08527192901486051
748.0,0.6800000000001263,2.9917622246081557,0.08463050796342492
749.0,0.680000000000307,2.9953293040131315,0.08306189365177263
750.0,0.6800000000002229,2.998871389063768,0.0819940713308774
751.0,0.6800000000002875,3.002464131721163,0.08249507877204758
752.0,0.680000000000383,3.0060135704363717,0.08100680407699465
753.0,0.6800000000003352,3.009494027803168,0.0793887524640088
754.0,0.6800000000003075,3.0128717362778916,0.07679358811429143
755.0,0.6800000000003286,3.0163512740146716,0.07795988505541836
756.0,0.6800000000001853,3.0199277664521778,0.07926473470325181
757.0,0.6800000000003672,3.0234484041405727,0.07737477371268182
758.0,0.6800000000002224,3.0271368545900232,0.08012694920842398
759.0,0.6800000000001463,3.0309444406600923,0.08137794138396726
760.0,0.6800000000001558,3.034837263514679,0.08193298563226997
761.0,0.6800000000002664,3.0386856889565044,0.08094000092973558
762.0,0.6800000000003728,3.042696569578349,0.08286149716827929
763.0,0.6800000000002662,3.0468655172215304,0.08468402458324603
764.0,0.6800000000002557,3.051156806907527,0.08652823149409385
765.0,0.6800000000002844,3.0555599918560996,0.08768784974009299
766.0,0.6800000000001598,3.060000816121554,0.08722160200577456
767.0,0.6800000000002868,3.064435257490117,0.08648997509890491
768.0,0.6800000000001598,3.0687135701868593,0.08314299233403603
769.0,0.6800000000004367,3.073161435170146,0.08502724123523253
770.0,0.6800000000003297,3.0776145242695434,0.08436102982951975
771.0,0.6800000000002928,3.08208652985959,0.08387078462416751
772.0,0.6800000000002651,3.086558971978503,0.0829509819388376
773.0,0.6800000000002515,3.0909472336521873,0.08082296358611363
774.0,0.6800000000002866,3.0954389037065857,0.08153361902092578
775.0,0.6800000000002555,3.0997738552038525,0.07802398902665633
776.0,0.6800000000002115,3.1042514930298646,0.0798706556028112
777.0,0.6800000000002144,3.108867971533151,0.08122879996253049
778.0,0.6800000000001938,3.1134421945987456,0.07956519754824215
779.0,0.6800000000004167,3.1179977904973812,0.0787358557952061
780.0,0.6800000000002417,3.1225098798429576,0.07726922561930222
781.0,0.6800000000002344,3.1270866179938643,0.07786247404990194
782.0,0.6800000000002804,3.1317038201157006,0.07783396677200266
783.0,0.6800000000002608,3.1363962213335954,0.07856961843592232
784.0,0.6800000000001969,3.1410561382841435,0.07729293054585124
785.0,0.6800000000002959,3.1457312586082873,0.07689413319374493
786.0,0.6800000000004551,3.1504770709728813,0.07725944887964697
787.0,0.6800000000002737,3.1552016053691663,0.07631355290609262
788.0,0.6800000000003128,3.159921270159356,0.0759513035485749
789.0,0.6800000000002313,3.16463117723327,0.07504369402592297
790.0,0.6800000000002588,3.1692971303620947,0.07370913272140983
791.0,0.6800000000004169,3.173978437002723,0.07305440554707164
792.0,0.6800000000002828,3.176788843897083,0.04823080647104854
793.0,0.6800000000001662,3.18147250209745,0.07247575008531518
794.0,0.6800000000001283,3.1863227574062853,0.07488508666923814
795.0,0.6800000000001671,3.191247257540816,0.07622561064073509
796.0,0.6800000000003192,3.196086076677531,0.07449169981883931
797.0,0.6800000000001878,3.2009211117213923,0.07421789297617523
798.0,0.6800000000002213,3.2058199265268748,0.07477510457403498
799.0,0.6800000000001845,3.210677288008946,0.07370302402958445
800.0,0.6800000000004542,3.215578751190847,0.07457253433053401
801.0,0.6800000000001929,3.2205344915295155,0.07492913044534365
802.0,0.6800000000004351,3.225296997573178,0.07152157943402279
803.0,0.6800000000002147,3.229862417392315,0.0685493021543897
804.0,0.6800000000004509,3.234305493942281,0.06613542936629431
805.0,0.6800000000002491,3.2379881778561153,0.05597118814650339
806.0,0.6800000000001898,3.2423276690840477,0.06425668820190351
807.0,0.6800000000002131,3.2471365699672714,0.0707966222841619
808.0,0.680000000000526,3.251864721149748,0.06969968847133774
809.0,0.6800000000001787,3.255057891621794,0.04843964279328686
810.0,0.6800000000002213,3.2593933306569354,0.06342637655936673
811.0,0.6800000000002797,3.264185631603397,0.0698443175839847
812.0,0.6800000000001656,3.2686320460698166,0.06431180839365531
813.0,0.68000000000022,3.2731843972004246,0.06568025629223528
814.0,0.6800000000002491,3.2775222376602677,0.06212579427083943
815.0,0.6800000000006114,3.2816469610266683,0.05923736464081125
816.0,0.6800000000002637,3.285847745361715,0.06009628268611582
817.0,0.6800000000001563,3.2903288041207803,0.06432177395605569
818.0,0.6800000000001523,3.294644699833992,0.06106432743551955
819.0,0.6800000000001956,3.2990185566764265,0.06213219556567598
820.0,0.6800000000001558,3.30335675633584,0.061408178109843364
821.0,0.6800000000002464,3.3076342372685668,0.06043867856165698
822.0,0.6800000000002022,3.31182183677202,0.0588162454582951
823.0,0.6800000000001838,3.315901325189767,0.0571395586125041
824.0,0.6800000000001092,3.3198441584649663,0.055285424845101676
825.0,0.6800000000003692,3.323820182844167,0.05602340557785578
826.0,0.6800000000002471,3.3279245102604005,0.05715855834300479
827.0,0.6800000000002404,3.331685166820916,0.053045591702623573
828.0,0.6800000000002586,3.3358533246925597,0.05705210747329157
829.0,0.6800000000002719,3.3400386998203815,0.05704472161465129
830.0,0.680000000000293,3.344331327115949,0.05823259300459964
831.0,0.6800000000001576,3.3486273074239343,0.05817636003054523
832.0,0.6800000000001378,3.3529369345799975,0.05828064449450047
833.0,0.6800000000002959,3.357291960204228,0.058605294728415164
834.0,0.6800000000001358,3.361555844480961,0.05705463917192643
835.0,0.680000000000347,3.3655727130700863,0.05446719100094409
836.0,0.680000000000228,3.369390553216731,0.05219911684217069
837.0,0.6800000000001976,3.3731492066691224,0.05133038681665055
838.0,0.6800000000001656,3.376885499442622,0.050873295307158374
839.0,0.680000000000323,3.380506701070283,0.0500433059055213
840.0,0.680000000000256,3.3835844310708523,0.04419697512016412
841.0,0.6800000000002049,3.3874563322402063,0.05183890969042962
842.0,0.6800000000002482,3.3914158555567204,0.05275810248066698
843.0,0.6800000000001682,3.3954721360138587,0.053535484660010506
844.0,0.6800000000002007,3.3995308284461867,0.05357522248535578
845.0,0.6800000000002084,3.4035485270762385,0.052435829606938295
846.0,0.6800000000002728,3.4074827036323962,0.05191281633018353
847.0,0.6800000000003437,3.4113703366226433,0.0511542156703845
848.0,0.6800000000005844,3.415203220281425,0.05112086614277084
849.0,0.6800000000001871,3.41900651836196,0.05050126482830903
850.0,0.6800000000002613,3.422505514319758,0.047424407880085236
851.0,0.6800000000003203,3.426109221637488,0.048453073487010265
852.0,0.6800000000002044,3.4297981796433845,0.04938645491140602
853.0,0.680000000000379,3.433581160475206,0.050807988040442946
854.0,0.6800000000002284,3.4368092119557074,0.044933815452004554
855.0,0.6800000000004258,3.4401669413025444,0.04643085874619679
856.0,0.6800000000003246,3.4434205233827027,0.04558281684668446
857.0,0.6800000000001234,3.446783884044618,0.046690699217138865
858.0,0.6800000000002437,3.4500730548317886,0.04606125458228779
859.0,0.6800000000001927,3.453459595932772,0.047083821105302175
860.0,0.6800000000003366,3.457253193657297,0.05180778297500814
861.0,0.6800000000003052,3.460600857064481,0.04717942237417429
862.0,0.6800000000002031,3.4642455907440644,0.05045055688628222
863.0,0.680000000000373,3.4675732490075166,0.0470358074505042
864.0,0.6800000000002153,3.470477965228926,0.042895275008045755
865.0,0.6800000000003585,3.4733545165769524,0.04269856405219502
866.0,0.6800000000002742,3.476485747796775,0.045559973942260114
867.0,0.6800000000000941,3.48002650528299,0.04976290176686585
868.0,0.6800000000001922,3.4838830524287436,0.05282352867629968
869.0,0.6800000000002135,3.487735409309528,0.05308831570900598
870.0,0.6800000000002044,3.491546339308814,0.052941243309783316
871.0,0.6800000000002435,3.495239106023554,0.05142616882975564
872.0,0.6800000000002142,3.4988855344423273,0.0510718688296406
873.0,0.6800000000002004,3.5024322636773055,0.05032502109277462
874.0,0.6800000000004092,3.5057958324236838,0.04812276680208525
875.0,0.6800000000001916,3.5093377752861397,0.05000784316827293
876.0,0.6800000000003914,3.5128507459495424,0.049752951916922694
877.0,0.6800000000002127,3.5162944144379846,0.049208008607771025
878.0,0.6800000000006778,3.5195653547474315,0.047403648860633196
879.0,0.6800000000003232,3.5222743879484457,0.04181404848095294
880.0,0.6800000000004534,3.524863268741269,0.040731907594435915
881.0,0.680000000000357,3.527285874278694,0.038749116640909284
882.0,0.6800000000003656,3.529985348008637,0.041885350164172074
883.0,0.6800000000002036,3.532739174591626,0.04244155487733319
884.0,0.6800000000005773,3.535156100643828,0.03927539466296366
885.0,0.6800000000006337,3.538124265116247,0.04500425639137461
886.0,0.6800000000004396,3.540964548040166,0.043691335042956726
887.0,0.6800000000000106,3.543591738269183,0.04217765873545375
888.0,0.6800000000003315,3.5456634407260736,0.035386921948223064
889.0,0.6800000000003725,3.5473259868020506,0.03025892390715909
890.0,0.6800000000009496,3.5486770395357654,0.026150977924373018
891.0,0.6800000000004436,3.549612272631729,0.021250651883995744
892.0,0.6800000000002946,3.5508692320235795,0.02551169247895741
893.0,0.6800000000004778,3.5522740670209867,0.027336232507844404
894.0,0.6800000000016726,3.552899395400411,0.016742126419492995
895.0,0.6800000000011059,3.553280745714452,0.013566794792440608
896.0,0.680000000000694,3.5539802864410888,0.01816878182718553
897.0,0.6800000000012232,3.5549549857573917,0.0228084592393501
898.0,0.6800000000003934,3.555752413381561,0.01991172483041657
899.0,0.6800000000002784,3.556731037339289,0.0228381005905169
900.0,0.6800000000005684,3.557917805756615,0.026204914343200814
901.0,0.6800000000008228,3.559103223571471,0.02639940864351925
902.0,0.6800000000010282,3.560129134078956,0.023687648695320685
903.0,0.6800000000004225,3.561324073655526,0.026389423678621904
904.0,0.6800000000005852,3.5627324371749083,0.02980729649507265
905.0,0.6800000000004913,3.5642819796865015,0.03164156027677535
906.0,0.6800000000003847,3.5662246919823497,0.03696812424686649
907.0,0.6800000000006754,3.568183434881691,0.03769619852528652
908.0,0.6800000000006852,3.5695940996705673,0.030146993765336368
909.0,0.6800000000007682,3.5711630208800482,0.032435770791814006
910.0,0.6800000000008248,3.572710645735225,0.03228094937804863
911.0,0.6800000000006734,3.5748173506800596,0.04002796801614595
912.0,0.6800000000004847,3.5769387453911397,0.04036202895405019
913.0,0.6800000000006738,3.5790013673407444,0.03988763285625006
914.0,0.6800000000006639,3.5809459806558745,0.038593472213342014
915.0,0.6800000000010533,3.582700286734588,0.035907625203383385
916.0,0.6800000000007662,3.5844939025249736,0.03672357060057843
917.0,0.6800000000005726,3.5862083706456613,0.03563850261487557
918.0,0.6800000000008477,3.5879372287801568,0.03625508267800596
919.0,0.6800000000010757,3.5896455898634487,0.03603444722868378
920.0,0.6800000000008313,3.5912546505952383,0.03463910305097069
921.0,0.6800000000011313,3.592862993571318,0.034816662354519745
922.0,0.6800000000006008,3.594379247097331,0.03346153961060637
923.0,0.6800000000007211,3.5960355561197517,0.035853768108871406
924.0,0.6800000000005377,3.5976475747626036,0.03505290250750618
925.0,0.680000000893147,3.5993034860967734,0.03620161960297918
926.0,0.6800000002004725,3.6003361335489945,0.02768811595899805
927.0,0.6800000000012145,3.600490644472731,0.015270103949794694
928.0,0.6800000000004958,3.601851641207393,0.03307065710085636
929.0,0.6800000001205457,3.603343444652352,0.03589706788739299
930.0,0.680000000396322,3.604431586437949,0.02998084538296497
931.0,0.6800000004314717,3.605204152556905,0.02578931647261698
932.0,0.6800000004279547,3.6063043325661166,0.03104864260273689
933.0,0.6800000003944608,3.6076143505455742,0.034502897074536326
934.0,0.6800000106569668,3.608876077508646,0.0343657301422164
935.0,0.6800000021328378,3.610154071732375,0.03477507091223695
936.0,0.6800000006413112,3.6113129378394717,0.03369929055710758
937.0,0.680000000492488,3.612283624285409,0.03104082540581326
938.0,0.6800000001679902,3.6133933676596586,0.03369042756262726
939.0,0.680000000022134,3.6144066745272156,0.03243223188069102
940.0,0.6800000000990036,3.6153005394327664,0.03125347937663853
941.0,0.680000000048073,3.6160743004526132,0.0297789598637211
942.0,0.6800000007758302,3.6167207760697506,0.028375748490387712
943.0,0.6800000263749435,3.6169683848050376,0.02306126699692414
944.0,0.6800000000008208,3.614667731728927,0.013290328410180501
945.0,0.6829793536379016,3.6109684713612733,0.0053924624549440475
946.0,0.6831071098841275,3.606838716070603,0.001317984195811037
947.0,0.680812381477311,3.602703437740166,0.0004901245547585162
948.0,0.6807737797215394,3.5988510887168603,0.0019638878601628755
949.0,0.6810381324256962,3.5950112689653864,0.0012439203138039983
950.0,0.6812863438124377,3.5911447565188532,0.0004141763233778746
951.0,0.6841576347196341,3.5872553837914323,0.0005490187182131265
952.0,0.6865146160494211,3.583027893747365,0.004255134145758662
953.0,0.6875419486450365,3.5785237359692896,0.007314986094335417
954.0,0.688487581127335,3.573903230507574,0.008946471402707263
955.0,0.6891984011922245,3.569178647268519,0.01057726057417783
956.0,0.6898068712260244,3.564374206547511,0.012019769609997634
957.0,0.6903322451684788,3.5595049943540262,0.013406143002609902
958.0,0.691059348653462,3.5545809384213234,0.01466221410847244
959.0,0.691666107898455,3.5495760588146466,0.015976436442836243
960.0,0.6923316268464341,3.544506638748375,0.017533195935740556
961.0,0.693073012818928,3.5393618261569584,0.018807957516710338
962.0,0.693751856753867,3.534137573204159,0.02067586470482618
963.0,0.6945106427271726,3.528837770136207,0.021990978971394855
964.0,0.6951986194023716,3.5234552237956587,0.0236424021448965
965.0,0.6959014112751021,3.5179964632557525,0.025087985040489872
966.0,0.6962843245629466,3.51245881389021,0.02632434942294267
967.0,0.6968211272673726,3.5068843211979477,0.027674410828346728
968.0,0.697246284120439,3.501252631771289,0.028998520416779725
969.0,0.6976417602736831,3.4955780455291907,0.030296692779335502
970.0,0.6982693765721417,3.4898482136118583,0.03270215569565992
971.0,0.6986408417596137,3.4840294948189188,0.03573108819595383
972.0,0.7053265224556418,3.478160168297652,0.03776989676719231
973.0,0.7151527154334261,3.472249775087159,0.039828135260695875
974.0,0.7251441296480214,3.466309585377447,0.04158325196957488
975.0,0.7347702672104997,3.4603168161029187,0.04403691729498017
976.0,0.7446623586304613,3.454325589236137,0.045320676805607175
977.0,0.7545951791683345,3.448303328655773,0.04684890523489268
978.0,0.7646495270824962,3.442250559293175,0.04850747699004094
979.0,0.774634277161506,3.4361507002565603,0.05041865929510471
980.0,0.7847832580656755,3.430012673959187,0.052114464821374204
981.0,0.7948976033623261,3.4238209614731883,0.05422112538482383
982.0,0.8052124183653149,3.4175766938837957,0.05616356475674764
983.0,0.8153178601815929,3.4112591816747475,0.05785305638921711
984.0,0.8254565467497184,3.404894789773753,0.05979912070503786
985.0,0.8356386306242012,3.398478845301393,0.06162636666920326
986.0,0.8455435926072017,3.3920063585524707,0.06341469415296234
987.0,0.8550864945652004,3.385515108512447,0.06476778906550411
988.0,0.864483154545721,3.379049187683138,0.0650248872067642
989.0,0.873992767589046,3.3726318917765865,0.06527088429863885
990.0,0.8838502038691507,3.366244158570061,0.06542188051172092
991.0,0.8940465085071239,3.359839208845673,0.06652097967630298
992.0,0.9039677597404641,3.3533664271824106,0.0684233955303674
993.0,0.9138317253425905,3.3468635216444342,0.0696921046482899
994.0,0.9240409075864555,3.340335979662336,0.07130231479750489
995.0,0.9345550137905372,3.3337377077887242,0.07292565082910431
996.0,0.9448681331658939,3.327023784867497,0.07569845300690752
997.0,0.9552885408932346,3.3202041956907635,0.07792503412630389
998.0,0.965473666584062,3.3132699732279765,0.08073656904169392
999.0,0.9755858236191939,3.3062614082558595,0.08288146035649781
1000.0,0.9854652788340665,3.2991795652499385,0.08476342960673268
1001.0,0.9954663148860217,3.2920313329128037,0.08639271347484219
1002.0,1.0055843551283292,3.2847905372357737,0.08862020584838763
1003.0,1.015675054305082,3.277453722561404,0.0911241918755386
1004.0,1.0257688876268416,3.2700182981677255,0.09372594106012914
1005.0,1.0355324634875496,3.262468005373922,0.09631496487737422
1006.0,1.0451233181874775,3.2548362841484746,0.09851737428849418
1007.0,1.0544594781845689,3.247122091047912,0.09877230572254807
1008.0,1.0637427753343722,3.239347848800753,0.09887337376235554
1009.0,1.072799861248364,3.2315058093458338,0.09893251900451352
1010.0,1.0817163753165797,3.223613425446697,0.09889912720602821
1011.0,1.0903909394820452,3.2156727306058626,0.0991937601352524
1012.0,1.099004200639456,3.207703464296305,0.09925029472684156
1013.0,1.1076177548286203,3.1997010867189197,0.09960894997763863
1014.0,1.1160548156772876,3.191650062574282,0.09978164642898465
1015.0,1.1242372047251683,3.1835685532068205,0.09966926871499387
1016.0,1.1322737623123436,3.175442476292447,0.09972178605193682
1017.0,1.1406282831039842,3.167264842313319,0.09938178252454988
1018.0,1.148591542584187,3.159027895366571,0.0991427219494458
1019.0,1.1567860155098124,3.150740937907755,0.09860641826729677
1020.0,1.165072371243605,3.1424030523983313,0.0981363635337531
1021.0,1.1735208197524232,3.1340062734589056,0.09730026022193514
1022.0,1.1816823117200315,3.125516377426709,0.09656723751041525
1023.0,1.1897585456845983,3.1169666949651376,0.09547791499703817
1024.0,1.1976845769529172,3.1083500573111555,0.09362061095768393
1025.0,1.2056019413074068,3.099674868956025,0.09176659817481858
1026.0,1.2134690673691848,3.090928279860732,0.08971211469820924
1027.0,1.2212598650764894,3.082106894426166,0.08741882802780387
1028.0,1.2288417383819619,3.073217644452662,0.08434352419064411
1029.0,1.2361579570273946,3.064265473181833,0.08159562735629941
1030.0,1.2436338717810491,3.0552541113509655,0.07891156031132691
1031.0,1.2509678430146378,3.046178122744255,0.07611895561377106
1032.0,1.2581782153348975,3.0370395223077864,0.07346171050319697
1033.0,1.2649427082189169,3.0278564485596107,0.07128532282411323
1034.0,1.2713233133932214,3.0186463606748646,0.0696755723150545
1035.0,1.2774394213085696,3.009388002620743,0.06733452671588466
1036.0,1.283239598004151,3.000105373933354,0.0655424890711975
1037.0,1.2886984802337773,2.9907840455011336,0.06379401383560289
1038.0,1.2943429894877152,2.981432012283271,0.062205666991152826
1039.0,1.2994541885102562,2.972043541485017,0.06028502876614525
1040.0,1.3045374977782132,2.9626257026975145,0.05856220937884265
1041.0,1.3092504285878768,2.9531830141824535,0.05726559002354567
1042.0,1.3140009213257136,2.9437546217839823,0.05760951957089441
1043.0,1.3186639211310371,2.934322564214006,0.05753499720774649
1044.0,1.3225885207471126,2.9248752418818356,0.05739464249013413
1045.0,1.3263643803562104,2.915423938175434,0.05726721792136765
1046.0,1.3303720039564206,2.905965995127299,0.057335351031072915
1047.0,1.3343248052122734,2.8964958231448703,0.0570374024665986
1048.0,1.3387045417858987,2.887016447357614,0.05697155952294374
1049.0,1.3434966269697384,2.877521624352129,0.05650913765206745
1050.0,1.3488662320424174,2.8680096349729847,0.0563359767713066
1051.0,1.3546980218195213,2.858492670360169,0.05634525670018813
1052.0,1.3602633885728217,2.8489704186249707,0.05619133769997061
1053.0,1.3654801842044293,2.8394414502564,0.05617968878711905
1054.0,1.3714152640599115,2.829884730902714,0.054194207933935624
1055.0,1.376957717871802,2.820305534067282,0.052438986815764865
1056.0,1.3815377172723355,2.8107092661161963,0.05083400045711309
1057.0,1.38594334323302,2.801095975188547,0.04927911188197325
1058.0,1.3899835718960487,2.791454872461724,0.04722700659984703
1059.0,1.3938006765482953,2.78179708653298,0.04581320593332586
1060.0,1.3982800066611851,2.772125436372054,0.044216476617010156
1061.0,1.4034589191017766,2.762422082855096,0.04213094284437863
1062.0,1.4086576398697765,2.752708381185315,0.04099246875463877
1063.0,1.4137315864121387,2.7429682892047174,0.039157806834459914
1064.0,1.418622483803551,2.7332044735117043,0.037218796162021124
1065.0,1.4234059070816407,2.7234228533214626,0.0356615752381154
1066.0,1.428137447593003,2.7136239379008718,0.034112174825124006
1067.0,1.4327583923681937,2.703803647460548,0.032324143941551066
1068.0,1.4371345861604716,2.693958436268998,0.03054907004321615
1069.0,1.4414870464663219,2.6841039911510096,0.029115520444379393
1070.0,1.4456071131761217,2.674231588045454,0.02750142397075455
1071.0,1.4497693871372581,2.664354468263113,0.026354908874511702
1072.0,1.453722006860926,2.6544494682541124,0.02457962439128064
1073.0,1.4575991956631054,2.644535103302154,0.022938739411032714
1074.0,1.4613407498100672,2.6346037172156227,0.02147850228201946
1075.0,1.4649593833481855,2.624659910958292,0.020077328420796955
1076.0,1.4685123884048208,2.6147091599384664,0.0186911085040881
1077.0,1.4719235260815378,2.60474577817987,0.017288036874625826
1078.0,1.4753374892335263,2.5947737343207518,0.015901677368025433
1079.0,1.4786621504846549,2.584783159741393,0.014310910320991403
1080.0,1.481782212029037,2.574770436330814,0.01252436389396693
1081.0,1.484827366099129,2.564749409542019,0.011054775991301308
1082.0,1.4877451441313898,2.5547135807766654,0.00955969914097726
1083.0,1.4906177869835444,2.5446712809348906,0.008180775803818355
1084.0,1.4932838519797489,2.5346102313730987,0.006460493189017775
1085.0,1.495889711256842,2.5245436165844968,0.005212139869340548
1086.0,1.4983045031247215,2.5144658071546466,0.0037257795091304017
1087.0,1.5005558858517878,2.5043854180491874,0.0026182207621640793
1088.0,1.5027853338626658,2.494311720477678,0.0017204298387143784
1089.0,1.5047595501735884,2.484233745252019,0.0005867569023236375
1090.0,1.5067644871080823,2.4741739254614945,0.00038063947577187334
1091.0,1.5084399724896373,2.4641124378090513,0.0006858486298344373
1092.0,1.510086312114339,2.4540817910337576,0.0005567316205626718
1093.0,1.5116129215076803,2.4440737658749203,0.000639590182284402
1094.0,1.5130058695253705,2.434089835809396,0.0007818840575306722
1095.0,1.5142545466179351,2.4241355268355447,0.0004481609406937802
1096.0,1.51544930913128,2.4142207175666046,2.6566580036093025e-05
1097.0,1.5166009798207192,2.4043405298936165,0.0005228470177002467
1098.0,1.5176467081030918,2.394493898565484,0.0007914898539327484
1099.0,1.5185835052761298,2.384684327782851,0.001340507677970277
1100.0,1.5194221146858435,2.374915422992815,0.0019358097591893216
1101.0,1.5203106597183123,2.3651909915530256,0.002791235916242438
1102.0,1.5210805991975667,2.355493730153336,0.0028565275076362627
1103.0,1.521821868571216,2.34583086571722,0.0032560516057635455
1104.0,1.522509936155064,2.33619692508527,0.0032899354536081314
1105.0,1.523241237961594,2.326590884412619,0.003389851257116319
1106.0,1.523762160639956,2.3169967763377417,0.0028718623268789525
1107.0,1.5243239637745525,2.307432767951534,0.0029021545048761844
1108.0,1.5248211446265305,2.2978809053150586,0.0024386724119034473
1109.0,1.5252293280023563,2.2883417933063974,0.0018073482452774404
1110.0,1.5255439429134388,2.2788144601182516,0.001269461942888824
1111.0,1.525818613264379,2.269299755678846,0.0006749089737432119
1112.0,1.5260167633123647,2.2597901285883477,0.0001134350254598691
1113.0,1.526095837506099,2.250287078365643,0.0010178577467515608
1114.0,1.5261341712189491,2.2407897084561874,0.0019270938215000385
1115.0,1.5257548679135686,2.231285530414263,0.0031837549328573495
1116.0,1.5253076308613416,2.221800066416895,0.003644424203630316
1117.0,1.5245846232807656,2.212316844828865,0.00460091719677601
1118.0,1.5238753171331014,2.2028574690748606,0.00502481155889328
1119.0,1.5229857347538704,2.1934034999710006,0.005858413107253684
1120.0,1.5219737472697341,2.1839659206021773,0.006427309682671736
1121.0,1.520794972369342,2.174551901281958,0.006698333181704569
1122.0,1.5195963678996236,2.1651727105720857,0.00651329384321634
1123.0,1.518245038983034,2.1558188119549175,0.006631431416441996
1124.0,1.5169053289917898,2.1465037382477212,0.006397336471608581
1125.0,1.515549610830556,2.137217506945702,0.006357178949780541
1126.0,1.5143434712572912,2.1279524209910523,0.0067976467172915795
1127.0,1.51328239073107,2.118684746377191,0.007921211238948197
1128.0,1.5124312808962381,2.1093892576416833,0.009947602499921335
1129.0,1.5115101262587158,2.100035239337813,0.013138426510246708
1130.0,1.5105256775676557,2.0906267313834745,0.016057074694699566
1131.0,1.5096201924493355,2.081165612248281,0.019065647414096592
1132.0,1.508556464069942,2.071638212237815,0.022363681234530516
1133.0,1.5072852249091335,2.0620581157980618,0.025237935734867913
1134.0,1.505798060191414,2.0524500979957097,0.027492807635399512
1135.0,1.5041985658430947,2.042840652472276,0.028761039028270114
1136.0,1.502581818129583,2.033240669639726,0.029706549812436995
1137.0,1.5008972455816743,2.02364542447243,0.03068998922659359
1138.0,1.4992298192412612,2.0140600161023654,0.03157462742094015
1139.0,1.497627940588874,2.0044785575766615,0.032596229379254646
1140.0,1.4961048615293624,1.9948879972401885,0.03425780674276824
1141.0,1.4951587634576295,1.9852726826276972,0.036306602863555006
1142.0,1.4941118290513948,1.9755597319116747,0.04122099908972268
1143.0,1.492243979969051,1.9657533841463555,0.045622980100852854
1144.0,1.4897726502887263,1.9559554049374164,0.04667394202361192
1145.0,1.487272072723683,1.9462370063186916,0.04495814080164968
1146.0,1.4845830068909942,1.936587280520353,0.043320739599841514
1147.0,1.482172253439943,1.9270249171103244,0.04095935414503635
1148.0,1.4800798344551351,1.9175131554155538,0.03990025451296485
1149.0,1.47817664636956,1.9080128160747658,0.04043769924578485
1150.0,1.4764197752056845,1.8984995390985673,0.04198317903327398
1151.0,1.4745536144234244,1.8889527957513976,0.04439562803671724
1152.0,1.4724947820331398,1.8793833716456696,0.04630640029321753
1153.0,1.4702890856975737,1.8698100582753903,0.04757154964086519
1154.0,1.4678547771682817,1.8602474768451458,0.04824204529032917
1155.0,1.4652604235526212,1.8507208547947411,0.047944129127366654
1156.0,1.4626775080835737,1.8412478208755068,0.04681024326600173
1157.0,1.4601948648830678,1.8318224727976893,0.046049686689101844
1158.0,1.4576876143222908,1.8224323035466758,0.04561097782937775
1159.0,1.4551585705324204,1.813081248302074,0.04527192633801011
1160.0,1.4526955872426415,1.8037662426628984,0.044843481938242974
1161.0,1.4502143099357703,1.794481957295162,0.04489789562685484
1162.0,1.4476338107013245,1.7852262487850008,0.04477967613655573
1163.0,1.4449981473383726,1.7760103489550851,0.044374386966136076
1164.0,1.4423297942021032,1.7668386151486093,0.043520069398470806
1165.0,1.4396074019926717,1.757705702571232,0.042909896913707016
1166.0,1.4368733255431865,1.748616113225328,0.04192391718316188
1167.0,1.4341700226737215,1.7395688367110531,0.04100691317926871
1168.0,1.4313698753836972,1.7305579597164709,0.040244776814924665
1169.0,1.428430781014506,1.7215943068573454,0.039197957062480235
1170.0,1.4254158732595847,1.7126907269907665,0.0376384689525897
1171.0,1.4224730379267712,1.7038556836609176,0.035706023674847945
1172.0,1.4197285105765536,1.6950773883276808,0.03419020941030414
1173.0,1.4170753606865656,1.6863311955153992,0.03365860000838409
1174.0,1.4144303604707957,1.6776036317496112,0.033659479244817915
1175.0,1.4118131837798096,1.6688912693395248,0.03365174414990945
1176.0,1.4091618330591,1.660189396416273,0.033964156338121484
1177.0,1.4064968395833235,1.6514973918438292,0.0342529540644212
1178.0,1.403776269963081,1.6428159301629817,0.034631860712367964
1179.0,1.4010838707424833,1.6341482597134944,0.0347862705984208
1180.0,1.3983993910008072,1.6254904798362335,0.03499356424591906
1181.0,1.3957004953931271,1.6168389420772198,0.035455762844441775
1182.0,1.3930107504075977,1.6081920896217636,0.03588362524964362
1183.0,1.3902872667939299,1.5995482526077045,0.03638199720741484
1184.0,1.3875519859927063,1.5909080852392479,0.03697467738745791
1185.0,1.3848052229014094,1.582271971084265,0.03743132558765366
1186.0,1.3820266518352442,1.5736380359694835,0.03793171024597024
1187.0,1.3792386766608056,1.565010307429051,0.038391817469018326
1188.0,1.3764414499145587,1.5563879154551006,0.03884490002263487
1189.0,1.3736139715416629,1.547770774857856,0.03923244978973682
1190.0,1.3707151500078085,1.5391609632778307,0.03975958394342721
1191.0,1.3678261759985357,1.5305646341331092,0.03975719700285585
1192.0,1.3648337719365244,1.5219835280976932,0.04039986902753062
1193.0,1.3619477485226072,1.5134286054363133,0.04102029182488322
1194.0,1.3590973722186517,1.5048888116281032,0.042138622989267516
1195.0,1.3562407746781524,1.4963574532722763,0.043452127436372674
1196.0,1.35332309948837,1.4878357033467675,0.04480782433846264
1197.0,1.3504215067101466,1.4793312097869982,0.04591062495528501
1198.0,1.3475140925150928,1.4708384765231133,0.04695417976663365
1199.0,1.3445599381924298,1.4623598667284634,0.048330299045438445
1200.0,1.341600947664169,1.4538974719089426,0.04910016955438035
1201.0,1.3386770354941415,1.4454544086386747,0.04985677811211995
1202.0,1.3356999720094418,1.4370258292293578,0.05102013872200769
1203.0,1.3327946409132316,1.4286171248135444,0.05184020340965504
1204.0,1.3299160728660802,1.4202213032224733,0.052999298340453596
1205.0,1.3269992057840465,1.411837167180086,0.053971275974270316
1206.0,1.3241270273726817,1.4034690850431035,0.05488345750841968
1207.0,1.3211705833635774,1.395113298365792,0.055935125714148555
1208.0,1.3181707899949329,1.3867800377751833,0.05662490318500823
1209.0,1.3150629861573435,1.3784767086060974,0.056971839414364546
1210.0,1.311994446805146,1.3702169395365216,0.0568696549371075
1211.0,1.3088162160443346,1.3619994247096199,0.05698387284994471
1212.0,1.3056140497002495,1.3538386921411918,0.056337806503650584
1213.0,1.3023955168914556,1.3457394111325702,0.0556751138755198
1214.0,1.2991695087469157,1.33770897774635,0.05476545439906944
1215.0,1.2959442392984348,1.3297519004625376,0.05360872086647746
1216.0,1.2927274466126981,1.3218684935135243,0.05246907999105456
1217.0,1.2895261896517427,1.3140648487837605,0.0511038299493423
1218.0,1.286368384139048,1.3063412419127254,0.049811671029977224
1219.0,1.28330266702151,1.298697151861928,0.04859443861211018
1220.0,1.280249647323319,1.2911255586252133,0.04770618396056828
1221.0,1.2771721074767157,1.2836292530605895,0.046758948723284545
1222.0,1.2742020494299169,1.276213615163817,0.045371482731959525
1223.0,1.2712588300579375,1.2688686977246495,0.04680701962947361
1224.0,1.2683874240538682,1.2615975718633727,0.05028927489666647
1225.0,1.2655214391327059,1.2543913694134416,0.053639245621059754
1226.0,1.2627419460517686,1.2486378459998349,0.2180447473146616
1227.0,1.259960164647537,1.2434662676247756,0.2959747677344814
1228.0,1.2572575812202187,1.2383344457180772,0.29659257682931406
1229.0,1.2545245948466706,1.233236305051551,0.2974289784824803
1230.0,1.2518217145155948,1.2281767333725493,0.29832341624579184
1231.0,1.249145859147954,1.2231531998856449,0.29913003293294327
1232.0,1.2464941277419817,1.218165253050431,0.300062484219531
1233.0,1.2438637677251796,1.2132116750667954,0.30120735089798156
1234.0,1.2412309322373094,1.2082904679266613,0.30222870461622203
1235.0,1.2386569748578244,1.2034032073993943,0.3035061605060419
1236.0,1.236076057599412,1.1985447268592768,0.30472369393733423
1237.0,1.2334447066062486,1.193716161508039,0.30601665676102247
1238.0,1.2308898364665959,1.1889229461847064,0.3071275312655148
1239.0,1.2283895578613135,1.1841578640735952,0.30829729337428674
1240.0,1.225794416536849,1.179415984364291,0.30983872480348157
1241.0,1.2232739645358155,1.1747075289581828,0.31112263837564574
1242.0,1.220763862496181,1.1700246877308031,0.31263032031237714
1243.0,1.2182635850275831,1.1653661930245824,0.3140959258271725
1244.0,1.2157726163718499,1.160731954383151,0.31566800422320224
1245.0,1.2132904816183183,1.1561207121224815,0.31723205745121247
1246.0,1.2108166806126812,1.1515319220664852,0.31897623554152216
1247.0,1.2083507622220697,1.1469648679325601,0.32053438709627763
1248.0,1.205891994892811,1.1424179795905012,0.3222425200613867
1249.0,1.203438660352604,1.1378907190078902,0.324139871622347
1250.0,1.2009888842785763,1.1333825351468512,0.32593703440727145
1251.0,1.198540890140344,1.1288921857388738,0.3277494749713353
1252.0,1.1960930255865625,1.124419690257895,0.3296939927677393
1253.0,1.1936437582951251,1.119964875653456,0.3315513987608668
1254.0,1.1911916494953303,1.1155274547804783,0.3335081673237343
1255.0,1.1887353853430396,1.11110698056127,0.33531701303565326
1256.0,1.1862737307345297,1.1067037456273192,0.33714520575425055
1257.0,1.1838055474064166,1.102317602974705,0.3388741390604353
1258.0,1.1813298117453508,1.0979489999626324,0.340556491862989
1259.0,1.1788455851416089,1.0935989247192561,0.34239574627175245
1260.0,1.1763522644214408,1.0892672526008647,0.3439437968201819
1261.0,1.1738503835393743,1.0849544892740641,0.34554848974633834
1262.0,1.1713407155937379,1.080661139186159,0.3470124724190209
1263.0,1.1688240022843441,1.0763886582812805,0.3483608089820708
1264.0,1.1663009245801472,1.072136981330315,0.3497838681520317
1265.0,1.163772129385519,1.0679078869923173,0.35111715176361247
1266.0,1.1612382272613777,1.0637005494667469,0.3521181996142907
1267.0,1.1586997902140146,1.0595163417586548,0.353339623817441
1268.0,1.1561573484242542,1.055355166556567,0.35431689546991657
1269.0,1.1536113867835338,1.0512189755771006,0.3552740832812581
1270.0,1.1510623676569383,1.047107084993622,0.35619898922558463
1271.0,1.148510711976109,1.0430206574221597,0.35716484672449195
1272.0,1.1459569336111617,1.0389602479556657,0.35791669601614307
1273.0,1.1434019973354888,1.0349257516291488,0.3587493926536245
1274.0,1.1408468880478742,1.0309184552931743,0.35924380636691683
1275.0,1.1382925379612034,1.026938170721311,0.35990289691017585
1276.0,1.1357398075117313,1.0229854046932318,0.3605093059575189
1277.0,1.1331894961403055,1.0190603137104257,0.3609975830495493
1278.0,1.130642381895397,1.0151631304106368,0.3613977232992966
1279.0,1.1280991801886264,1.0112939879125182,0.3619087175178854
1280.0,1.1255608387986769,1.0074525618133596,0.36237969516622404
1281.0,1.1230279398057235,1.0036395585767544,0.3627948523344142
1282.0,1.1205010726131555,0.9998540588114218,0.36330098408583195
1283.0,1.1179808225787422,0.9960967281483264,0.3636883407730216
1284.0,1.115446378470545,0.9923658258847057,0.3640364946531283
1285.0,1.1129408798834115,0.9886642068493658,0.3644453214003506
1286.0,1.11046443670305,0.9849895788745108,0.36479150156803775
1287.0,1.1079745413490736,0.9813391431295229,0.36523145797252554
1288.0,1.1054927651972148,0.977716800044333,0.3657455310254322
1289.0,1.1030194002038556,0.9741211143085078,0.36617138834413043
1290.0,1.100555006737828,0.9705518396922754,0.3665971477328893
1291.0,1.098099833057673,0.9670087499706501,0.3672334840393229
1292.0,1.0956541610172623,0.9634913139593329,0.36774427548076266
1293.0,1.0932182829279036,0.9599985230459214,0.36823017879926667
1294.0,1.0907925165968546,0.9565302831934014,0.3688183500314304
1295.0,1.0883774625340044,0.9530857902378482,0.36938502008742646
1296.0,1.085973226282765,0.9496647640586149,0.3698480450921564
1297.0,1.0835796369180297,0.946266184914826,0.3704912909594069
1298.0,1.0811964332756627,0.9428899020525554,0.37111197974303556
1299.0,1.0788233730209438,0.9395347787483209,0.37166254274249055
1300.0,1.076460543528377,0.9362005902928094,0.37241844804454854
1301.0,1.0741076523613522,0.9328860992058501,0.3731901605654879
1302.0,1.0717644348196966,0.929591479544512,0.37389888856316295
1303.0,1.0694306387509176,0.926315640383016,0.3747298545481875
1304.0,1.0671060604075215,0.9230576187948758,0.3754988748743888
1305.0,1.0647908171519713,0.9198175337855399,0.37629184779624747
1306.0,1.062484640074599,0.9165943302925594,0.377279001407097
1307.0,1.0601872961960064,0.9133873218788615,0.3780355829039632
1308.0,1.0578981687117492,0.9101963889635201,0.37896041670098757
1309.0,1.0556151484178393,0.907020683573265,0.3798281464964921
1310.0,1.053293499160885,0.903858914434289,0.3809562487712599
1311.0,1.0509950470567588,0.9007123325559692,0.3822844637959425
1312.0,1.0486964335887947,0.8975800443029037,0.3836628133261373
1313.0,1.0464171926416652,0.8944611881344134,0.3850313336173647
1314.0,1.0441343700905907,0.8913543413935487,0.3862859115822566
1315.0,1.041846896627563,0.8882607004391405,0.3876690261538406
1316.0,1.0395534427372342,0.8851805166395101,0.3888636733247838
1317.0,1.0372528855623893,0.8821154239655759,0.38990525009258503
1318.0,1.0349442919109881,0.8790670232832021,0.3910923748798395
1319.0,1.0326269164666408,0.8760366284085968,0.39198696729620547
1320.0,1.0303014283189267,0.873025381697033,0.39272146622451976
1321.0,1.0279715987021465,0.8700357217699388,0.39337866795664966
1322.0,1.0256419115524649,0.8670696019224304,0.3939321646952288
1323.0,1.0233166282138946,0.8641284942013372,0.39450268484469225
1324.0,1.0209998055119414,0.8612140505637768,0.3948199946827122
1325.0,1.0186956472134518,0.858326257417774,0.39512463843384393
1326.0,1.0164076063255267,0.8554665945535103,0.39528903833154316
1327.0,1.0141389378211336,0.8526354035534527,0.395346771851169
1328.0,1.011892698289575,0.849833749458429,0.3955917013191477
1329.0,1.0096717497416394,0.8470612810622675,0.3958410844914284
1330.0,1.0074791413197408,0.8443181936826734,0.3960176678246048
1331.0,1.0053171677870845,0.841603656343793,0.39605097453257576
1332.0,1.003187417005063,0.8389172338698881,0.3963959190369587
1333.0,1.0010892576255683,0.836258478009495,0.396496556541626
1334.0,0.9990215638495554,0.8336270539828853,0.3968624355401472
1335.0,0.9969832605303539,0.8310221536051652,0.39732449248371515
1336.0,0.9949733160072727,0.8284433492729837,0.397755439127531
1337.0,0.9929907815345489,0.8258900577844659,0.39823305000717946
1338.0,0.991034745187843,0.8233621160550089,0.3987531974957178
1339.0,0.9891043581653287,0.8208583533730498,0.3993090909057716
1340.0,0.9871988446454285,0.8183780271316992,0.3998890678857625
1341.0,0.9853174776323383,0.8159213058266237,0.40051709352482856
1342.0,0.9834595928568426,0.8134875976412921,0.40115552218043726
1343.0,0.9816245937614694,0.8110762451471025,0.4017230766883389
1344.0,0.9798119443112867,0.8086876523380904,0.402975728155736
1345.0,0.978085356711837,0.8063218708129393,0.4044309201622881
1346.0,0.9763373693933151,0.8039719496908482,0.406029107448168
1347.0,0.9745461897634886,0.8016417181159639,0.4073781215227959
1348.0,0.9727970994340742,0.7993341273472019,0.40749278101512754
1349.0,0.9710897890074257,0.7970470269719041,0.4077697273390194
1350.0,0.9694240072825799,0.7947778309516349,0.40806516930274717
1351.0,0.9677138781842283,0.7925244837045655,0.4084515867391558
1352.0,0.9660659534046037,0.7902931144282447,0.40861627066363126
1353.0,0.9644372867509645,0.7880794476247436,0.4090003058154542
1354.0,0.9628491272082371,0.7858835067052293,0.40937320414909834
1355.0,0.9612370774453476,0.7837035580251344,0.4097071609649213
1356.0,0.9596652393792349,0.7815433362760349,0.4099354890605167
1357.0,0.9581120704642698,0.7794000003328694,0.4101160905163248
1358.0,0.956577777062023,0.7772737404629537,0.4103838091877078
1359.0,0.955062464656196,0.7751651616914564,0.41055697553675274
1360.0,0.9535662121266792,0.7730732162229002,0.4104735947815874
1361.0,0.9520890012999583,0.7709983431930435,0.41028534783681736
1362.0,0.9506305091941352,0.7689402272458485,0.41017540208530257
1363.0,0.9491907364841747,0.7668991109756006,0.41008186035595773
1364.0,0.9477696503317468,0.764875433460087,0.40988809445474617
1365.0,0.9463671744938438,0.7628689863790041,0.4098013602933777
1366.0,0.944983217741413,0.7608797328604122,0.4096415545159606
1367.0,0.9436174138459927,0.7589078934878656,0.409513949120871
1368.0,0.9422696163341362,0.7569536077233607,0.4093828693657774
1369.0,0.940939168512525,0.7550174548873556,0.40917281883386225
1370.0,0.9396253593311368,0.7530986516618549,0.40903211299900616
1371.0,0.9384132674317796,0.7511981056787258,0.408963249746642
1372.0,0.9371305891630097,0.749308235736556,0.40904573988672527
1373.0,0.935862632653591,0.7474374333844662,0.40883040053463604
1374.0,0.9346090367445932,0.7455857814271389,0.4086264244065937
1375.0,0.9333694870767957,0.743754415326102,0.40837715256559914
1376.0,0.9321437425144588,0.7419439175164791,0.40802870317785955
1377.0,0.9309312931663971,0.7401547151818603,0.40771688060771155
1378.0,0.9297320839799905,0.7383876489108183,0.4073348447526828
1379.0,0.9285461301584919,0.7366437088978854,0.40692715876364327
1380.0,0.9273741025632258,0.7349235001149311,0.4065111587364387
1381.0,0.9262191063634289,0.7332284961005513,0.40594146894682626
1382.0,0.9250844039511552,0.7315592518662052,0.40545799060798837
1383.0,0.9239305517678336,0.7299166869421572,0.40482196768044143
1384.0,0.9228678500651171,0.7283043437732535,0.4041479641372251
1385.0,0.9217706464861957,0.7267171409552955,0.40361227224083274
1386.0,0.9207272740677643,0.7251603858807159,0.40284397386570797
1387.0,0.9197397591865313,0.7236315890029591,0.4022494586585764
1388.0,0.9187889302426377,0.7221279180782081,0.40176866715494963
1389.0,0.9178767351928778,0.7206488044211335,0.4012901522781775
1390.0,0.9170048219886731,0.7191928313783638,0.40088983228051134
1391.0,0.9161745589892663,0.7177584784291018,0.40056436027254216
1392.0,0.9153858401026103,0.7163439186773957,0.40033486884475233
1393.0,0.9146353077438638,0.714947177223749,0.40017253042456635
1394.0,0.9139187636184056,0.713566694754094,0.4000957282164809
1395.0,0.9132321095009646,0.7122008391298682,0.400103134410772
1396.0,0.9125713231705221,0.7108479781527521,0.4001486805340623
1397.0,0.9119321094678439,0.7095072728494686,0.40025349019471235
1398.0,0.9113535843111844,0.7081777022170216,0.40043383340264643
1399.0,0.910789193582314,0.7068546630001146,0.4008319469615182
1400.0,0.9101924240842765,0.7055378196222086,0.40117342184512295
1401.0,0.9096024675930527,0.7042305952642565,0.40138822685521736
1402.0,0.9090152617835541,0.702933107575535,0.4015778235178322
1403.0,0.9084272928231609,0.7016450160754945,0.40179406716497545
1404.0,0.9078354632629155,0.7003670730573686,0.40196550065878095
1405.0,0.9072384663822834,0.6991000683741592,0.4020844409808168
1406.0,0.9066287465954366,0.6978440970068838,0.40220508190438375
1407.0,0.9060078296920242,0.6965999564389571,0.40224244907663625
1408.0,0.9053771577357743,0.695367860126868,0.40225271005177365
1409.0,0.9047380869713049,0.6941482610321648,0.4022049127697031
1410.0,0.9040918861442231,0.6929415762948716,0.4021376315555941
1411.0,0.9034397595041659,0.691748342822899,0.4020893742604573
1412.0,0.9027828067049564,0.6905688225112694,0.40193991249878835
1413.0,0.9021220682621554,0.68940291336312,0.40178543509132914
1414.0,0.9014585055853122,0.688251069997861,0.40163166455588184
1415.0,0.900793012017469,0.6871134641591422,0.4014434090048049
1416.0,0.9001267769007804,0.6859904291003104,0.40118919762845456
1417.0,0.8994624124286315,0.6848817117352737,0.40099901111416303
1418.0,0.8988026545874677,0.6837873101275896,0.4007688453050157
1419.0,0.8981500319901805,0.6827067755458573,0.40053053474156275
1420.0,0.8975068289291483,0.6816399204547741,0.40033347276705444
1421.0,0.8968751208715169,0.6805857607549481,0.4001485310577908
1422.0,0.8962567281167564,0.6799999999999995,0.40347465346672595
1423.0,0.8956532791506611,0.6799999999999996,0.41771350694671283
1424.0,0.8950662198071653,0.6799999999999997,0.4164044213650679
1425.0,0.8944967354492315,0.6799999999999998,0.415207423222677
1426.0,0.8939458637577227,0.6799999999999999,0.4141753331870851
1427.0,0.8934144306552252,0.680000000000001,0.4132899497171706
1428.0,0.8929030812046035,0.6800000000000002,0.4126803090616267
1429.0,0.8924122817302242,0.6799999999999997,0.41223103841829
1430.0,0.8919423294455591,0.6799999999999995,0.4120524058340185
1431.0,0.8914933586342135,0.6799999999999988,0.41214689274709904
1432.0,0.8910653295818749,0.68,0.4124966108843438
1433.0,0.8906580430625324,0.6799999999999993,0.41315701061373844
1434.0,0.890271171684363,0.6799999999999997,0.4140865109094081
1435.0,0.8898184742657662,0.6799999999999995,0.4153272597976725
1436.0,0.8894708268221025,0.679999999999999,0.4164336086499307
1437.0,0.8891417395272203,0.6799999999999985,0.418519575843356
1438.0,0.8889880635356775,0.6800000000000005,0.42121160100419386
1439.0,0.8888497203163377,0.6799999999999997,0.42549300030326687


==> Safe_RL_for_Economic_Dispatch/graphics/data/SummaryBaseConstant.csv <==
episode,mean_reward,std_reward,mean_cost,std_cost,mean_penalty,std_penalty,mean_scs_violation,min_scs_violation,max_scs_violation
1.0,-2521.06787109375,89.15406219602852,0.882362832625707,0.01571972032598894,2.620827833811442,0.1408642412935685,1.5061029642820358,-0.6532725095748901,6.820945739746094
2.0,-2544.361043294271,79.45970647534448,0.8592346211274465,0.034083551100865674,2.741804083188375,0.11212397370577434,0.9324828584988912,-0.8152676820755005,7.7423095703125
3.0,-2526.348836263021,56.14586591980613,0.8382408221562704,0.06326734155625288,2.597912311553955,0.17890726528040438,0.06476224462191264,-0.8336910009384155,4.057656764984131
4.0,-2533.500935872396,41.18591676924632,0.7967162827650706,0.04329356436341921,2.7642417748769126,0.2136967708304958,-0.23219608267148337,-0.8097220659255981,2.5410873889923096
5.0,-2523.378662109375,36.34233817761095,0.8068487842877706,0.03094260120145105,2.6299367348353067,0.22489984735970434,-0.4416595573226611,-0.8026590943336487,0.3740070164203644
6.0,-2506.433553059896,42.34352947178072,0.7969456116358439,0.012026623673064276,2.545323928197225,0.12222975939021956,-0.6801714301109314,-0.8120315670967102,-0.4894757270812988
7.0,-2493.228963216146,44.20008576221201,0.8023658891518911,0.04135021334387044,2.5343913634618125,0.20487439712464606,-0.5277335569262505,-0.8204842209815979,-0.2112616747617721
8.0,-2481.2235107421875,45.363715501642275,0.7869412501653036,0.031201910090854032,2.5281107425689697,0.18970445442717057,-0.6402862916390101,-0.8091850876808167,-0.3936210870742798
9.0,-2468.858439127604,45.01405875052426,0.7543786565462748,0.034296353245970385,2.5223034222920737,0.1494378042286937,-0.5919502874215444,-0.816118061542511,-0.1000954508781433
10.0,-2450.863240559896,48.92746014127102,0.7701184153556824,0.019611773664160677,2.38611634572347,0.1324420508748113,-0.46372436980406445,-0.6786593794822693,-0.0925995111465454
11.0,-2434.1690266927085,46.27187423853474,0.753617932399114,0.01834858861266073,2.374294956525167,0.13164025477612182,-0.5524872429668903,-0.8378627300262451,-0.109705351293087
12.0,-2416.4612630208335,43.73037064945329,0.7398898402849833,0.027288284397007204,2.323304057121277,0.11435641326763561,-0.3992137033492327,-0.588998556137085,-0.0198249779641628
13.0,-2396.778767903646,43.33611195274342,0.743831068277359,0.03449929456313088,2.2317147652308145,0.11987157832674317,-0.3236031134923299,-0.710783064365387,0.5259736776351929
14.0,-2378.8975423177085,40.397426760204674,0.7251065373420715,0.030604651116331285,2.233283042907715,0.08243006468742257,-0.2983304380904883,-0.6041110754013062,0.0057713869027793
15.0,-2357.870646158854,37.85400878261073,0.7215446432431539,0.022828962727027086,2.117186983426412,0.07434753236585977,-0.19022212674220398,-0.5555406808853149,0.095399260520935
16.0,-2339.3829752604165,38.18586975486313,0.7051681081453959,0.03473476951973084,2.13511069615682,0.11200432438121455,-0.2618166108926137,-0.5110136866569519,0.166855126619339
17.0,-2320.133544921875,38.08775990252138,0.6903132895628611,0.033545722402471535,2.0795158545176187,0.0424064972039258,-0.29794070590287447,-0.7450652718544006,0.2641904056072235
18.0,-2301.870646158854,39.570926538836936,0.6828944583733877,0.03260827045911481,2.05947999159495,0.09354414128396994,-0.2806661427021026,-0.5359606146812439,-0.1444007158279419
19.0,-2285.2469889322915,39.71741861474179,0.6845050354798635,0.0566627663350173,2.052671035130819,0.13295672279040388,-0.34701670830448467,-0.7184731960296631,-0.1084825322031974
20.0,-2266.697224934896,39.58523462441237,0.6649600068728129,0.027315780554579668,1.9697887500127156,0.09917520952992166,-0.4168803046147029,-0.7330730557441711,-0.1624175310134887
21.0,-2245.9796549479165,39.849256633299674,0.6546109120051066,0.014369690048170842,1.862290620803833,0.07593457644117745,-0.30569492777188617,-0.5590789914131165,0.1246391087770462
22.0,-2225.1068115234375,41.166546311299875,0.6359357833862305,0.0515594217512466,1.8184151252110798,0.11319110656564378,-0.386934590836366,-0.6653517484664917,-0.1330352425575256
23.0,-2204.4860026041665,42.991842351272766,0.6198009351889292,0.02302324600096739,1.784932255744934,0.12414031688515255,-0.21077545359730718,-0.3919756114482879,-0.0094417054206132
24.0,-2183.8941243489585,43.22017811591426,0.618939052025477,0.034011337058853376,1.7294846971829732,0.09207501374195998,-0.24017794554432234,-0.665391743183136,0.0427263304591178
25.0,-2163.084187825521,42.459256492221726,0.5732306142648061,0.0259506341233322,1.7100722193717957,0.04864217211960128,-0.2588571434219678,-0.4541730880737304,-0.1541349440813064
26.0,-2142.878946940104,42.58012393550216,0.5757168134053549,0.033476458345373106,1.6724299589792888,0.08524266207857464,-0.2734849837919076,-0.8107478618621826,0.232661023736
27.0,-2123.657430013021,42.807159373671546,0.56965904434522,0.03235664411335974,1.6606053511301677,0.1419084201439781,-0.30184484521547955,-0.6207169890403748,0.0532267242670059
28.0,-2105.578816731771,42.5645873811775,0.5568743447462717,0.026929353966205383,1.666027804215749,0.1132339113030109,-0.32317315352459747,-0.7914193272590637,-0.010833490639925
29.0,-2086.6556193033853,43.15116378222154,0.5438285569349924,0.032035054593269455,1.59360404809316,0.09783351924600281,-0.27247190910081065,-0.6338168382644653,-0.0588265173137187
30.0,-2067.3376668294272,43.88945925886885,0.5200739800930023,0.03756769563621765,1.5477511684099834,0.11149023768856116,-0.28396957119305927,-0.7733210325241089,-0.1533690989017486
31.0,-2047.3294067382812,45.02439674513904,0.508839800953865,0.03207493699262911,1.4745840231577556,0.10165120244448297,-0.2831837193419536,-0.6384003758430481,0.060468565672636
32.0,-2027.6898803710938,44.24461251852288,0.485400065779686,0.02907110466333474,1.4593182404836018,0.0745771098640687,-0.3498608047763507,-0.7633506059646606,-0.1467866599559784
33.0,-2008.8409016927083,44.88093073422773,0.473239466547966,0.03036314362392458,1.454243004322052,0.12518932668145358,-0.28852471088369686,-0.7677686214447021,0.0508637800812721
34.0,-1990.2474772135417,46.01906374373746,0.48791185518105823,0.034548809560609295,1.399608592192332,0.11734798211905349,-0.3351912113527457,-0.7112700939178467,-0.0680869445204734
35.0,-1970.361104329427,46.32238265304843,0.45664183298746747,0.030191612526543142,1.3145027955373128,0.07690040422307302,-0.22902620832125342,-0.6257367134094238,-0.064400777220726
36.0,-1951.8150634765625,45.83373484567499,0.4703155408302943,0.02299316265452823,1.3144765694936116,0.046388540226620124,-0.33371583620707196,-0.6308704614639282,-0.1440427899360656
37.0,-1933.2646484375,44.66562755950528,0.45534708599249524,0.009909787230256201,1.2776615619659424,0.028934581145148738,-0.32890301073590916,-0.812894344329834,-0.1223558858036995
38.0,-1914.1866251627605,44.3148899710255,0.431747908393542,0.020231383016222574,1.2210972706476848,0.043618758370022194,-0.19219543163975075,-0.3369856774806976,-0.0802555754780769
39.0,-1895.395528157552,44.762056013897656,0.4288465032974879,0.023740836042218917,1.1869156161944072,0.07426297452819323,-0.137057029021283,-0.3518667221069336,0.0896154195070266
40.0,-1876.7315673828125,44.65520188260822,0.43310436109701794,0.02655120692153967,1.137672781944275,0.04508094923278406,-0.17331546296676,-0.4714489579200744,0.160256803035736
41.0,-1858.373270670573,44.21750568246659,0.41142024596532184,0.024220731430045314,1.125317891438802,0.04158893146594661,-0.14481736129770675,-0.3944785892963409,0.078672282397747
42.0,-1840.2590738932292,43.77294273737207,0.3956293116013209,0.008752467367557176,1.1046651005744934,0.05873878715563162,-0.14359108638018367,-0.3670340478420257,0.08237936347723
43.0,-1821.8502604166667,43.216929487126805,0.3863028287887573,0.01774861047416465,1.0456245243549347,0.04490255279006385,-0.17456860948974884,-0.3278409242630005,-0.0092539926990866
44.0,-1803.7462158203125,43.476736093798884,0.3823469579219818,0.024184748302114586,1.0174713631470997,0.06333849009804889,-0.17350788321346042,-0.2976528406143188,0.0207991953939199
45.0,-1785.4053955078125,43.41441834354104,0.37078047295411426,0.025178130861309204,0.9635742902755737,0.06264403056599482,-0.07744213674838345,-0.2087434083223343,0.0960597321391105
46.0,-1767.4923502604167,43.01926309811875,0.3680965652068456,0.021851302098003605,0.943220059076945,0.049109293797579334,-0.08972725706795853,-0.1874902844429016,0.0383069589734077
47.0,-1749.362528483073,42.82034125483502,0.33353017767270404,0.024638407235260666,0.9135306676228842,0.05284994931719466,-0.08522388245910406,-0.2513492405414581,0.0836746171116828
48.0,-1732.139383951823,42.4842406734341,0.34711599349975586,0.01584263510674274,0.9112971623738607,0.04443866154403776,-0.12722528562881052,-0.3602068722248077,0.1332554072141647
49.0,-1714.959981282552,42.3389565288045,0.33991612990697223,0.03068271461859937,0.8736627896626791,0.04667715555380742,-0.09574304769436515,-0.2446547150611877,0.0660911127924919
50.0,-1697.9215291341145,41.73380916055585,0.3202246030171712,0.018736398667379296,0.8555907905101776,0.050515814332823344,-0.1191694991042216,-0.19346684217453,-0.0044975839555263
51.0,-1680.8963623046875,41.53111740874028,0.3179352631171544,0.019823635523417715,0.8114767670631409,0.050366549080668385,-0.09418798238039013,-0.1972812563180923,0.0298676788806915
52.0,-1664.2733764648438,41.25959795932448,0.30568012098471325,0.025908402153386953,0.8060328563054403,0.04181697345513621,-0.06012750382069496,-0.1737081408500671,0.1323829591274261
53.0,-1647.839335123698,40.8135999609603,0.29373276233673096,0.016726195051172343,0.7859561642011007,0.03833368441387037,-0.14996119091908133,-0.2268871515989303,0.0313438400626182
54.0,-1632.3619995117188,40.187722345211576,0.3155778447786967,0.020712434969633983,0.7915621995925903,0.03985542813335281,-0.1686219687884052,-0.3284404277801513,-0.005568029358983
55.0,-1617.4224039713542,39.523946363921674,0.31372736891110736,0.027964440149700426,0.7922382454077402,0.09043193731985624,-0.23579301995535687,-0.6722187399864197,-0.0446595586836338
56.0,-1602.3445434570312,38.74811488968759,0.30119840800762177,0.024350252561288387,0.7522903879483541,0.05831668331958796,-0.16709635717173413,-0.4050020277500152,-0.0374888218939304
57.0,-1586.746561686198,38.524567062955924,0.2785945112506549,0.02340013002190815,0.691053032875061,0.04710881487228521,-0.12201526272110637,-0.2250234633684158,0.0578949749469757
58.0,-1571.7154134114583,38.29678967508452,0.27104579160610837,0.015334375792992844,0.7017250458399454,0.066081437764404,-0.13650809228420255,-0.3421091437339782,0.2001664638519287
59.0,-1556.8006591796875,38.01573793974862,0.25924164305130637,0.026345848208502283,0.6814532180627187,0.04241256085435768,-0.1931636755665143,-0.2299507111310959,-0.1536289006471634
60.0,-1542.7674357096355,37.59346043224812,0.2856045166651408,0.025458061284344673,0.6883686681588491,0.07326990557317795,-0.25876661327977973,-0.5021026134490967,0.0285751856863498
61.0,-1528.4430338541667,37.09957307565699,0.2590819522738457,0.023594890785831022,0.6507916251818339,0.056804000620082666,-0.2012421780576308,-0.3549573719501495,-0.02853549644351
62.0,-1514.1023559570312,36.70629331826286,0.226377305885156,0.013748180135158527,0.6422542035579681,0.04567686051784841,-0.1445644808312257,-0.2316402643918991,0.0895619764924049
63.0,-1500.3806966145833,36.477665869562884,0.24320901433626807,0.017937984523903387,0.6406217217445374,0.05056734267441203,-0.20407041038076082,-0.3405941724777221,-0.0415982827544212
64.0,-1486.8519490559895,36.643587417208835,0.23915893832842505,0.012241697749463858,0.623961458603541,0.09104381713977358,-0.23110246658325195,-0.5203949213027954,-0.0413435027003288
65.0,-1473.5125935872395,36.78558435585683,0.24463402976592377,0.018647156599650924,0.5982472052176794,0.07624123582439227,-0.17228546241919196,-0.4723323285579681,0.1430037319660186
66.0,-1460.4116821289062,36.69884508667479,0.23557381828625998,0.00980633647425483,0.5924353202184042,0.05919263982257353,-0.2669824461142222,-0.3758083581924438,-0.1908487975597381
67.0,-1447.5391845703125,36.50846475652135,0.22951160371303556,0.015245509155231434,0.5836660414934158,0.05051188908150459,-0.2694949557383855,-0.3917216062545776,-0.1285959631204605
68.0,-1434.6318766276042,36.09187485292821,0.2151025831699371,0.01919465403505553,0.5589550832907358,0.037881633019782854,-0.23629545327275991,-0.4801095128059387,-0.0088037196546792
69.0,-1422.1321614583333,36.137569413743755,0.21326963106791177,0.019332026885493066,0.564563030997912,0.0761069791567339,-0.222117826808244,-0.5119416117668152,0.0135270478203892
70.0,-1409.8612263997395,36.316433426060605,0.21953529616196946,0.011221525557391636,0.5461304684480032,0.08074044068109722,-0.23344981049497918,-0.4829832017421722,-0.0221592485904693
71.0,-1397.7934163411458,36.04539584522281,0.20155766109625495,0.022055846622841928,0.5503228257099787,0.06385158257062001,-0.3049583304673433,-0.4781844019889831,-0.0336496047675609
72.0,-1386.4068196614583,36.06656745318139,0.21508389214674628,0.023477846443407658,0.5723707129557928,0.09327896895915908,-0.31011618580669165,-0.6480714678764343,0.0254239365458488
73.0,-1374.9288736979167,36.73198105807018,0.19994327177604035,0.015453236284076346,0.54646069308122,0.11925150779613004,-0.23454629552240172,-0.7012745141983032,-0.0136261833831667
74.0,-1363.217264811198,36.48202723828543,0.20447719842195508,0.03058568330606957,0.485668217142423,0.047807018635342306,-0.20676804473623633,-0.3764589726924896,-0.0091291973367333
75.0,-1351.684814453125,36.41453171885848,0.19965285559495285,0.014228823414075237,0.4768591622511546,0.0501502949951451,-0.1747827113916476,-0.2998915910720825,-0.0556246675550937
76.0,-1340.279073079427,36.36639480146311,0.19720276693503058,0.019409467950816058,0.46081604560216266,0.06447029567815256,-0.1759685849150021,-0.4224244058132171,-0.0392713397741317
77.0,-1329.3008626302083,36.61968813075715,0.1951993679006894,0.015503652202614899,0.47745588918526966,0.07112550542590837,-0.20475975051522252,-0.2946826219558716,-0.1015755161643028
78.0,-1318.237528483073,36.45813874334108,0.18573664377133048,0.019569446410045946,0.4470600485801697,0.03663034923490959,-0.18695643606285253,-0.2622926235198974,-0.0598277635872364
79.0,-1307.297871907552,36.25742397522237,0.18665954470634458,0.01082682698785837,0.4291357795397441,0.03483981123436522,-0.1903099914391835,-0.2443660050630569,-0.1110814362764358
80.0,-1297.1412556966145,35.96133631027262,0.21495720992485678,0.031402640244807926,0.4585852324962616,0.06446696965694673,-0.33888556249439716,-0.6941618919372559,-0.0500521324574947
81.0,-1286.5634155273438,36.152872298220686,0.19082285215457276,0.013269912128687491,0.4064786235491435,0.07090453711578801,-0.22779384007056555,-0.466754674911499,-0.0992678850889206
82.0,-1276.3568115234375,36.32663941644378,0.18001528829336164,0.02385805324016246,0.4307052294413249,0.0655926344304234,-0.30866240896284575,-0.6477035880088806,-0.0483266673982143
83.0,-1266.2035115559895,36.229880571237985,0.17798570295174912,0.012393277717635518,0.41059305767218274,0.046912067484124444,-0.2538388967514038,-0.3259707689285278,-0.1976161152124405
84.0,-1256.405497233073,36.27720655649109,0.1776610091328621,0.022318128578180815,0.42466262976328534,0.06718819050151884,-0.2870609561602274,-0.5251287221908569,-0.1365136504173278
85.0,-1246.9380493164062,36.411076797794216,0.1938663820425669,0.016705352275399862,0.42073289553324383,0.0754102652422561,-0.29575729618469876,-0.5678108334541321,-0.0046473890542984
86.0,-1237.5072835286458,36.28999954766274,0.17624552051226294,0.0190133611309288,0.4164746403694153,0.0967254882850487,-0.24552078234652677,-0.6474561095237732,-0.0399974919855594
87.0,-1228.6685791015625,36.758707613219805,0.1879763156175613,0.02013014734869683,0.4509400377670924,0.10664972407476041,-0.38853030403455097,-0.7772098779678345,-0.1812103539705276
88.0,-1220.0131022135417,37.20060434602437,0.17870784302552536,0.025097126453500086,0.4583042860031128,0.11178998749575086,-0.4212794527411461,-0.8134388327598572,-0.1355444490909576
89.0,-1210.9650065104167,37.41665724736161,0.17116900533437726,0.01008853961663899,0.392676517367363,0.08372554378296378,-0.28627910759920877,-0.5712712407112122,-0.0086480332538485
90.0,-1202.0741373697917,37.15684067801422,0.1715486074487368,0.033919401046977764,0.3870260814825694,0.11740579678227077,-0.2728228971827775,-0.7680615186691284,-0.0064187827520072
91.0,-1193.3774820963542,37.21570809640545,0.1640138154228528,0.014231605307353757,0.3946840812762578,0.07810647045959994,-0.33868303894996643,-0.706264078617096,-0.1118711829185485
92.0,-1184.4065958658855,37.11279520391762,0.14145659406979877,0.012814000224905486,0.357619509100914,0.049791960440596014,-0.19328262781103453,-0.2661677598953247,-0.0990766808390617
93.0,-1175.4393717447917,37.0701783348758,0.15338762849569318,0.021048306288612748,0.3212265868981679,0.04291681287149094,-0.1401202889780203,-0.2113998830318451,-0.0523548834025859
94.0,-1166.8380126953125,37.05632759525929,0.1713346069057782,0.018583567692668015,0.32666317870219547,0.04774034076476821,-0.16729336517164484,-0.3684002161026001,0.0005247421795502
95.0,-1158.280782063802,37.07559316843032,0.14859287937482193,0.013367902959101554,0.3313878724972407,0.04746046612002077,-0.19622271958117685,-0.3586741983890533,0.0068446276709437
96.0,-1149.7172037760417,36.90224624631586,0.14694865792989728,0.01700590647290359,0.3083837578694026,0.02606908330994506,-0.13838085594276586,-0.1901293694972992,-0.0464101545512676
97.0,-1141.4710693359375,36.74241624796501,0.1625758012135823,0.028136998469075004,0.3121947223941485,0.037528031146742954,-0.18852705756823215,-0.359397828578949,-0.1010103821754455
98.0,-1133.8993733723958,37.05102725584389,0.1690973788499832,0.03115848872207504,0.3755518396695455,0.11836204835441633,-0.3744123944391807,-0.8139996528625488,0.0191582106053829
99.0,-1125.9313557942708,37.253956448725376,0.1539728691180547,0.028383106313867354,0.31454062710205716,0.06314521444955998,-0.2603817731142044,-0.5978306531906128,-0.1423298567533493
100.0,-1104.5518798828125,38.03457142195918,0.1656031881769498,0.031714579198833165,0.3676062673330307,0.11500885857338397,-0.3393516466021537,-0.7972928881645203,-0.0871932655572891
101.0,-1082.7359212239583,38.198701511392066,0.16642398138840986,0.022700995091522562,0.30466964344183606,0.05318711153632436,-0.21943777551253632,-0.475040078163147,-0.0498144328594207
102.0,-1060.2231343587239,37.98212375411109,0.16215483844280243,0.008980876449479981,0.30993298689524335,0.054852830657364536,-0.24567614231879512,-0.5331364870071411,-0.0130522986873984
103.0,-1038.7160237630208,38.13352923642971,0.1545185397068659,0.0050777815229505864,0.2924579431613286,0.03729105269257828,-0.20343741487401226,-0.4407850801944732,-0.0026367506943643
104.0,-1016.1873677571615,37.680644248600565,0.14526029800375298,0.020050108883641723,0.28454695641994476,0.05163887197046347,-0.16215873012940085,-0.2949939966201782,-0.0510195903480052
105.0,-994.5541483561198,37.20971431328605,0.15096403410037354,0.010080011955575096,0.27911714464426035,0.038861110680107086,-0.21969698245326677,-0.3938895463943481,-0.0602079704403877
106.0,-973.8625081380209,36.40566774092767,0.15665600448846817,0.024232231342028218,0.3097760130961736,0.025145102373625505,-0.2702779856820901,-0.6099426746368408,-0.0449933186173439
107.0,-952.9022623697916,36.09559212429222,0.13713696226477617,0.015980411152947648,0.2864514912168185,0.061600656594491814,-0.16986767699321106,-0.2718522846698761,-0.0633856281638145
108.0,-932.3934834798177,36.488071142576274,0.15345788250366843,0.01939388230039313,0.31117381900548935,0.09316618124762144,-0.2862532641738653,-0.7366668581962585,-0.052257414907217
109.0,-911.7486877441406,36.420989599219084,0.1437814012169837,0.013212021125266706,0.26357335100571316,0.045159503000894094,-0.19138684416733062,-0.3713860809803009,-0.0016936090542003
110.0,-891.9467366536459,35.95196086794834,0.14464110384384787,0.015185438979511164,0.2594127133488655,0.041029764672442126,-0.19077623511354122,-0.4229927062988281,-0.0636455565690994
111.0,-872.4566752115885,35.73254749498798,0.14463773493965462,0.019907929025221194,0.2744426702459653,0.025090931850363596,-0.22359767307837797,-0.3650774359703064,-0.1118658930063247
112.0,-853.5657755533854,36.49417404650438,0.14735652754704154,0.01813105966478828,0.2902775704860687,0.07085617562384663,-0.2242258427043756,-0.6346325278282166,0.1141048073768615
113.0,-835.1073608398438,36.260347556113906,0.13675210873285928,0.00934689236362572,0.2733421872059504,0.08515049380784097,-0.20371689569825926,-0.7370290756225586,0.0147842364385724
114.0,-816.8537902832031,36.19116702347678,0.1429384301106135,0.013505634357214765,0.27847286810477573,0.07287120547887732,-0.2791306039628883,-0.8162789344787598,-0.0136403432115912
115.0,-798.9832661946615,36.246073530149786,0.12664760897556937,0.014475656056836858,0.22833983600139618,0.022124371176908866,-0.1185913855830828,-0.1945629268884658,-0.032741293311119
116.0,-781.3215128580729,36.076669330309926,0.12171544631322222,0.022999056901332332,0.263839416205883,0.03373001789557467,-0.19226012829070285,-0.3418376445770263,-0.0107403667643666
117.0,-764.0351969401041,35.90364662610205,0.1332810098926226,0.024967881075085144,0.23400002966324485,0.026011064258649595,-0.19912206133206686,-0.2677944600582123,-0.1344105303287506
118.0,-747.1731262207031,35.74075555195989,0.15240351979931197,0.01719017990307178,0.24639068047205606,0.06218733718205917,-0.20383620634675026,-0.5755740404129028,-0.0607765838503837
119.0,-730.7489827473959,34.97954767692321,0.14939041808247563,0.023695972433765346,0.30506878594557446,0.10053318599549434,-0.37091023102402687,-0.7932852506637573,-0.0921211391687393
120.0,-714.7895711263021,34.95984053968049,0.1445747911930084,0.026576601748497002,0.27205050985018414,0.0696750469434024,-0.28247226588428015,-0.759730339050293,-0.0434287600219249
121.0,-699.4684448242188,34.71018580914886,0.1309567069013913,0.011984688010564234,0.2565288816889127,0.0581828742056922,-0.2750269683698813,-0.4857895374298095,-0.0365040600299835
122.0,-684.3677876790365,34.4637680201347,0.1377638901273409,0.013171003962668104,0.21781835705041883,0.03402951619362548,-0.10451252448062098,-0.313543289899826,0.0065490012057125
123.0,-669.6317850748698,34.15919011815126,0.13878061125675836,0.01662019884047012,0.21786231050888694,0.03499654691814794,-0.10711946152150627,-0.3434425294399261,0.1393371820449829
124.0,-655.376698811849,34.25068459803008,0.1406608646114667,0.021366354714824665,0.22651564578215277,0.0350330893737347,-0.1432713915904363,-0.3414180874824524,0.2242740839719772
125.0,-641.7540995279948,34.35171618320261,0.13498007009426752,0.03659241473355598,0.2549805442492167,0.11180687851408182,-0.22842697612941262,-0.7957372069358826,-0.0326424464583396
126.0,-628.0713399251302,34.57267735595677,0.12206759427984552,0.015816563224220145,0.2243750840425491,0.046342922833996214,-0.200730768032372,-0.5100089907646179,0.1111694052815437
127.0,-614.5141805013021,34.80729547812321,0.13045733173688248,0.021632772295289777,0.21555894861618677,0.026535756173899562,-0.15629943832755086,-0.2805688083171844,0.0648185387253761
128.0,-601.0792134602865,34.78288864909177,0.14184269060691193,0.016718266881770524,0.21379609902699784,0.026968670536316047,-0.1407606303691864,-0.3298634886741638,0.1282312273979187
129.0,-587.9593302408854,34.693756994040214,0.12230991323788958,0.015015430662860423,0.1916498442490895,0.022194033713985796,-0.1085946907599767,-0.2159876972436905,0.2114373594522476
130.0,-575.7157796223959,34.78453856463049,0.13613434508442876,0.019498054004307815,0.23001703371604285,0.07905668057488668,-0.20377676375210285,-0.7532638907432556,0.3327706158161163
131.0,-563.9924468994141,34.617118493893535,0.12494985759258269,0.01638728984246559,0.22910094757874802,0.06849803818349764,-0.21497256285510957,-0.6152666807174683,0.0214806776493787
132.0,-552.3106231689453,34.914456882815784,0.1177969761192798,0.024725331617951516,0.20331765711307523,0.026438029110387395,-0.20887704317768416,-0.4521271586418152,-0.0922417417168617
133.0,-541.3813680013021,34.9479405303389,0.1430627703666687,0.01837948336294404,0.2654127652446429,0.0822676706706788,-0.33172765870889026,-0.8166518211364746,0.4027837514877319
134.0,-529.9239705403646,34.711027387366734,0.11464624603589373,0.004931868440465017,0.18046234051386512,0.02267885785320744,-0.05803696749111018,-0.232375293970108,0.1164842545986175
135.0,-519.4174194335938,34.57914446805886,0.1205926475425561,0.015422873925295849,0.19029598931471503,0.035719141694828586,-0.1813968780140082,-0.4703962206840515,0.0739316344261169
136.0,-509.0850524902344,34.68536670487372,0.13826788837711015,0.021394233619901365,0.21047541499137878,0.0499926015405882,-0.2121122106909752,-0.5907571911811829,0.2016358226537704
137.0,-498.88829040527344,34.81980059461613,0.12039539466301596,0.02102224424570175,0.1954118559757868,0.031971734240755514,-0.17061857506632802,-0.3887293636798858,0.1815261393785476
138.0,-489.25307210286456,34.771697560949576,0.1372741547723611,0.0222542063223578,0.17641706516345337,0.04801789785742278,-0.11838796199299391,-0.3956767618656158,0.0059761223383247
139.0,-479.9097086588542,34.6153709141962,0.1328222850958506,0.007261961724871955,0.18434782326221466,0.03717148789085981,-0.15676290169358253,-0.3802238702774048,0.0639877542853355
140.0,-470.97450764973956,34.697672688861076,0.12445652981599169,0.02035653257238971,0.2044579287370046,0.04760388935974405,-0.294101773450772,-0.5618582963943481,-0.1070830449461937
141.0,-462.4297281901042,34.727397530051114,0.14142989243070284,0.024640625195704265,0.2077088306347529,0.06561890991040993,-0.22002457516888776,-0.7901749014854431,0.0993206799030304
142.0,-454.24798075358075,34.82919951272496,0.135826530555884,0.03460725295968413,0.22732439388831452,0.10887400886678925,-0.25849781309564906,-0.7972856163978577,0.1001621633768081
143.0,-446.2584940592448,34.80007798944836,0.1331407912075519,0.015365700236527597,0.1883647752304872,0.07242352432063445,-0.16433538496494293,-0.7593578696250916,0.2538590133190155
144.0,-438.5591278076172,34.94285041733519,0.12866046031316117,0.031608003617560464,0.20105806986490884,0.10487001831598577,-0.15732738189399242,-0.8274189233779907,0.295471042394638
145.0,-431.3636016845703,35.22506592011449,0.11327386399110155,0.01980386065898795,0.22100754703084624,0.08305083188058,-0.15350323542952535,-0.3917202651500702,0.471727043390274
146.0,-424.4800567626953,35.304574666463,0.13759715730945266,0.020848682544738602,0.21700758486986158,0.050649541877640904,-0.29155431936184567,-0.5155691504478455,0.1077358573675155
147.0,-417.8925272623698,35.879039185865,0.12094716231028235,0.032496535050453,0.21054255093137422,0.11361511933517486,-0.22546467371284962,-0.7972928881645203,0.0493037961423397
148.0,-411.1198984781901,36.036669289529925,0.11837944015860553,0.02800176073742413,0.19873742510875067,0.07234904324622708,-0.1990622878074646,-0.7859010696411133,0.2434071898460388
149.0,-404.3865712483724,36.02596865882664,0.11099114517370856,0.028022233767952757,0.16675448417663571,0.022248671437085824,-0.15213817971137658,-0.244532823562622,0.0062293303199112
150.0,-398.2513173421224,35.99677586569987,0.11721222226818401,0.0260062233273857,0.20589224249124524,0.0672951641693045,-0.31973771130045253,-0.6364232301712036,-0.1104290857911109
151.0,-392.1236317952474,35.92233058101943,0.11590788389245665,0.02897688957095947,0.16184532518188152,0.03335916686155955,-0.09933250459531945,-0.381437748670578,0.1940553337335586
152.0,-386.4346923828125,36.00168519968586,0.12051953747868537,0.02377972755625997,0.20051352183024085,0.08941940129416531,-0.27497944173713523,-0.8166518211364746,0.0394608341157436
153.0,-380.9497934977214,35.91833816165758,0.12187761440873142,0.022464443067899863,0.19549013425906495,0.057547675874266326,-0.24715369691451392,-0.5169824361801147,0.1257529854774475
154.0,-375.6546122233073,35.99381879059228,0.12735478704174358,0.006575935863088619,0.24383332331975296,0.09217013366161637,-0.402115569760402,-0.8139996528625488,-0.1045247092843055
155.0,-369.7843068440755,35.966410717074176,0.11670184507966037,0.025007589676112,0.1733768594761689,0.037870372695401694,-0.17639677940557397,-0.3219116032123565,0.0260117407888174
156.0,-364.45225524902344,36.255339732229984,0.11968299373984331,0.01802626720497888,0.19272837291161216,0.068553936962298,-0.21823920402675867,-0.4630807340145111,-0.020745588466525
157.0,-359.8467559814453,36.210463580525655,0.12180930500229196,0.026056530682035273,0.2077412431438764,0.056663788223105235,-0.31617820076644415,-0.6606030464172363,-0.0398614145815372
158.0,-354.9231770833333,36.27498047986189,0.11849234377344446,0.03044379332765257,0.16997182369232178,0.07298602112218969,-0.1614685634461542,-0.601563572883606,0.1524971276521682
159.0,-350.3179931640625,36.321286032031125,0.11764947697520256,0.02961062324405959,0.1829927787184715,0.09259958282124509,-0.2120443262780706,-0.7859240174293518,0.0298531707376241
160.0,-345.33954366048175,36.06258449696748,0.12247959524393078,0.013397788152788555,0.15956190352638558,0.025546525022807468,-0.17358955740928647,-0.3498253524303436,0.0900256484746933
161.0,-341.1201477050781,35.799627369000056,0.1293283912042776,0.011755081227866952,0.19411046554644898,0.07706575969534883,-0.2781877256929874,-0.781100332736969,-0.0626893937587738
162.0,-336.9745686848958,35.78005375646129,0.11574324468771613,0.013729970768094003,0.17671313012639678,0.09049266278186667,-0.2467365504708141,-0.8138116002082825,0.001971726771444
163.0,-333.21868387858075,34.97391690496545,0.12299594158927596,0.02349465126885423,0.23882152264316872,0.11167119190637383,-0.37447998858988285,-0.8166518211364746,-0.0473365373909473
164.0,-329.195307413737,33.76405682139677,0.10821540405352909,0.0184905043441379,0.1957145147025585,0.10794549548587594,-0.16368070803582668,-0.8139996528625488,0.2041859328746795
165.0,-325.04083760579425,33.176991183582786,0.11016677320003504,0.015447670153226973,0.15530377626419065,0.025039251172613693,-0.19950830470770597,-0.4792937934398651,0.0184952709823846
166.0,-321.1570281982422,33.09669035540423,0.11933256437381105,0.016234340876528905,0.16888286918401715,0.05578653894886725,-0.17822770331986246,-0.7022569179534912,0.0493001379072666
167.0,-317.3823547363281,32.89444401979498,0.12054845069845516,0.017383291264729612,0.16800538077950475,0.03568798233761215,-0.17786655202507973,-0.5315120816230774,0.1657953858375549
168.0,-313.7455698649089,32.80032444968577,0.11321527262528734,0.008207857610432603,0.1553814349075158,0.0357104279425589,-0.018011127753804108,-0.3778475224971771,0.4575198292732239
169.0,-309.9204839070638,32.59596754611107,0.10990497594078379,0.020115142017549312,0.13629740228255585,0.0288675904018007,-0.06433946918696162,-0.3238279521465301,0.2798014283180237
170.0,-307.1873728434245,31.3229370128705,0.12603950997193655,0.020763498045446468,0.25976311912139255,0.12627100422289855,-0.447520903001229,-0.7972928881645203,-0.1236255094408989
171.0,-303.89304606119794,31.67745847724992,0.11861410861213999,0.03065015443893425,0.17540310571591056,0.09670914982368874,-0.07593585302432378,-0.8139996528625488,0.4043641686439514
172.0,-300.7190399169922,31.282784746770982,0.11166009679436682,0.02322263443717887,0.23465377092361447,0.07901298400990789,-0.36183816691239673,-0.836256742477417,0.1642828285694122
173.0,-297.30894978841144,30.758419367874264,0.10864201312263803,0.016011807463848185,0.16381015628576276,0.043493459874823524,-0.11828085283438367,-0.4718892574310303,0.3939786255359649
174.0,-294.08632405598956,30.567624747583004,0.11303229009111719,0.022864852804881246,0.1292147648831208,0.022870612506424113,-0.06289253259698546,-0.1788848489522934,0.1877150386571884
175.0,-291.44569396972656,30.11640184930872,0.11812070632974303,0.011835263154609513,0.1913825199007988,0.09617326140392654,-0.20766891539096832,-0.8054004311561584,0.1370764225721359
176.0,-288.46585337320965,30.12042639835571,0.09753250454862909,0.012329606716594613,0.14633164679010702,0.049236671112345726,-0.12903271242976191,-0.3332412540912628,0.1462628096342086
177.0,-285.5941848754883,30.113701918567212,0.10772025585174559,0.020822203091665204,0.16581583395600316,0.03875807313695777,-0.17455879971385,-0.3115735054016113,0.1470373570919037
178.0,-283.0554962158203,29.73034999327722,0.11835082992911333,0.011289081052311146,0.16160491108894345,0.0637905789088292,-0.22710666495064893,-0.7422887086868286,0.0590175651013851
179.0,-280.9289143880208,29.36750904426017,0.11963916321595507,0.02085756689736404,0.20059191187222794,0.08741833626276391,-0.35496429819613695,-0.8166518211364746,0.0439398437738418
180.0,-277.740483601888,28.93185945728902,0.11119420329729712,0.01138616739311911,0.11920287211736037,0.011737316552501539,-0.04117292848726112,-0.1843132823705673,0.259536862373352
181.0,-275.5723342895508,28.88709117523502,0.11348169793685275,0.014137799368327788,0.18247865388790763,0.09083309783037088,-0.23023430382212004,-0.8089454174041748,0.4457559585571289
182.0,-273.0796610514323,28.680158729847694,0.11097768321633335,0.011993714616579191,0.153298906981945,0.042018905160726705,-0.012475296234091137,-0.3093806505203247,0.3744469583034515
183.0,-270.8482360839844,28.82287062030593,0.11083917816479998,0.012330953117779403,0.16760339463750518,0.06098101855052921,-0.1019064278807491,-0.4246194660663605,0.2096310704946518
184.0,-268.6261393229167,27.92014280422086,0.11635484546422954,0.01752897975092525,0.1771293170750141,0.08667425516230122,-0.24454772511186698,-0.8162906169891357,0.0211514327675104
185.0,-266.47893778483075,27.43267629075884,0.13055986290176705,0.018488657034063515,0.18560985103249542,0.04932206364623818,-0.2642114783326785,-0.7435458302497864,0.2424058467149734
186.0,-264.39517466227215,26.609084863730878,0.11613344276944793,0.012648230835516321,0.18697481726606682,0.07573638488228351,-0.25587678514420986,-0.8139996528625488,0.1020168215036392
187.0,-262.2260437011719,26.6797894734255,0.12144377206762628,0.03376549853218746,0.21599423140287397,0.10181159362673307,-0.386142003039519,-0.8196823000907898,0.133234441280365
188.0,-259.4569829305013,26.17676097681883,0.10705243796110149,0.017504195087394026,0.14510101452469823,0.04509621881421465,-0.19830505301555,-0.6023373007774353,0.1620668023824691
189.0,-257.3962122599284,25.321183121790863,0.11024410774310424,0.015205309667985953,0.16718390956521034,0.07726391976454931,-0.1367633262028297,-0.8116792440414429,0.2884737253189087
190.0,-255.31792704264322,25.491512622540174,0.1150552021960417,0.02599337274232408,0.15466785182555512,0.049012056244285555,-0.17206987986962,-0.5753457546234131,0.220034047961235
191.0,-253.12003072102866,25.216506220249553,0.10103323310613625,0.0266442943292144,0.15219006687402722,0.031319530641264054,-0.07457903400063513,-0.4103839099407196,0.3317547142505646
192.0,-251.3878606160482,25.31714184445646,0.10791259507338202,0.021612115301198578,0.15041610350211457,0.04612815821102503,-0.2378431006024281,-0.4425959289073944,-0.0258044563233852
193.0,-250.0999018351237,25.317689171041405,0.10925563797354694,0.025724194680914313,0.18635147685805956,0.07988609603006186,0.026448057343562443,-0.8139996528625488,1.0864495038986206
194.0,-248.125119527181,25.058933862994902,0.10096059987942374,0.014590750806436147,0.12257140378157294,0.02819758007454852,0.040737844072282335,-0.257966548204422,0.6858423948287964
195.0,-246.6251220703125,25.207917881723773,0.10952404389778765,0.026150198685812708,0.16197957843542093,0.06258718589263627,-0.12687581218779084,-0.6069116592407227,0.3829582929611206
196.0,-245.1077143351237,25.22722362699402,0.12068356076876317,0.023527398810092186,0.1237506618102391,0.027419015694352393,0.013200970987478905,-0.1481120288372039,0.304196685552597
197.0,-243.73839314778647,24.641803920680886,0.11585639789700507,0.013892010635200944,0.16859842340151468,0.0552303098704405,-0.27939068417375285,-0.657989501953125,0.0122686540707945
198.0,-241.60102081298828,24.328709881860394,0.10766845444838202,0.025147063773710617,0.13991754874587056,0.033995122842707566,-0.026220829536517425,-0.1802494674921035,0.4477246403694153
199.0,-240.27031707763672,24.14898794389494,0.10421923547983165,0.023098753104874147,0.17934574807683623,0.06506602305196149,-0.06776965161164601,-0.8162906169891357,0.7134935855865479
200.0,-238.03787231445312,24.049126267652092,0.10447677224874491,0.019065721688194304,0.11845514550805086,0.01582658691646836,-0.03711322198311488,-0.2057475298643112,0.229306012392044
201.0,-236.4273249308268,23.961934753166716,0.11078512544433271,0.02648107458243975,0.13646645098924637,0.028756328318430904,-0.04601339747508365,-0.2371715307235717,0.357684314250946
202.0,-235.2379582722982,23.984292013505826,0.12405215576291079,0.020000023378586005,0.182730209082365,0.07985105293008206,-0.1663196173806985,-0.8196823000907898,0.3409546911716461
203.0,-233.93856048583984,24.02759837307611,0.1153800139824549,0.01688816558893391,0.15099904189507166,0.026356695630923764,-0.002077385783195491,-0.4545876979827881,0.6692463159561157
204.0,-232.5381088256836,24.04866238790717,0.1024160894254843,0.01859529047527021,0.13274990891416863,0.035919460684370685,0.0064903063078721275,-0.2341618537902832,0.512869119644165
205.0,-231.2391560872396,24.110917689259033,0.10003812983632082,0.021456351379878308,0.14950675020615256,0.03566841257934181,-0.04583562662204107,-0.4887113869190216,0.7622255086898804
206.0,-229.67639923095703,24.44899359889133,0.11017244060834247,0.01834276507687235,0.13905943060914672,0.03183811618597335,-0.0287413398424784,-0.4133864045143127,0.9191946983337402
207.0,-228.4292017618815,24.304218499717773,0.10939854755997652,0.02472180418530321,0.14084753269950545,0.04066535268127951,0.030730696395039583,-0.2112008482217788,0.3194234669208526
208.0,-227.09284464518228,23.900331713498822,0.10716271772980684,0.015494042095676943,0.17173509051402405,0.07039425338477442,-0.10623428225517273,-0.6516722440719604,0.9538726806640624
209.0,-226.29805755615234,23.956668982496225,0.1099227747569481,0.03502782655687072,0.18696831290920576,0.10029886143336517,-0.21944224337736765,-0.8196823000907898,0.3976797461509704
210.0,-225.14959208170572,24.14011759542489,0.09583018099268271,0.014057927721539772,0.1486031847695509,0.04791518553301614,0.05404340972503027,-0.4542975127696991,0.682046115398407
211.0,-223.7946802775065,24.33992436518908,0.09759996210535361,0.02170779907990174,0.13316758846243218,0.043360207267813214,-0.08504886428515117,-0.3939380943775177,0.265269786119461
212.0,-222.60181427001953,24.48809366975758,0.10805111626784002,0.03143625667916027,0.16379222770531973,0.10892540275905241,0.014008172787725925,-0.8196823000907898,0.5687920451164246
213.0,-221.538330078125,23.91763699749747,0.11002215122183162,0.020617613538410733,0.15226324399312338,0.04667017209753477,-0.20506303509076437,-0.5974547863006592,0.2999290525913238
214.0,-220.0594914754232,23.649241626702075,0.09531008824706073,0.018315693817850708,0.12056373680631316,0.03051283629992887,0.108351219445467,-0.2619669437408447,1.2468430995941162
215.0,-219.44148763020834,23.636790242518835,0.11188215514024093,0.025402456312910913,0.15721219281355536,0.048008361645627384,-0.22721355222165585,-0.5435956120491028,0.20357047021389
216.0,-218.68215942382812,23.855903862144533,0.10660593460003531,0.020515678246898802,0.17341375847657517,0.09184054161635853,-0.11086296538511912,-0.6503453850746155,0.6618915796279907
217.0,-217.76763661702475,23.751520245201238,0.10436513647437091,0.024440110107924552,0.13581059500575063,0.038903361446154444,-0.13572294948001704,-0.3823490440845489,0.0787160173058509
218.0,-216.82582092285156,23.699862517917133,0.11387603357434269,0.021204037932481493,0.15401931852102277,0.048221774514305586,-0.01745291054248808,-0.6018548011779785,1.0123826265335083
219.0,-215.30094401041666,23.927652795134694,0.10523575792709984,0.016363119382006186,0.13728793834646538,0.046976510161532745,-0.05459994477375102,-0.3886236250400543,0.3516614437103271
220.0,-213.84054565429688,24.08500324120313,0.09459575638175007,0.012248032478814378,0.11905522271990772,0.042570687366278316,0.18109559989534318,-0.2307630479335785,1.0275334119796753
221.0,-212.6740264892578,24.226713586051037,0.10058472553888953,0.01112934912384167,0.12477174401283263,0.04721362320023105,0.4628513939678669,-0.146671637892723,1.543708562850952
222.0,-211.8584238688151,24.36655151064959,0.10783357049028071,0.02240355646100765,0.13439196472366643,0.05060688793512696,0.2259258677562078,-0.3672144114971161,0.7713029384613037
223.0,-210.84586079915366,24.180684376345727,0.08962484449148174,0.010810804368055876,0.12628646070758495,0.048749743049561305,-0.14067232857147852,-0.4863424301147461,0.1648318767547607
224.0,-209.83774058024088,23.87260510753278,0.10768196483453112,0.027308832254356676,0.11938078080614402,0.029468342146030557,-0.031996160124739007,-0.2744538187980652,0.3714631199836731
225.0,-208.7344207763672,23.788782515665016,0.10366318623224889,0.02617123351436839,0.13295223936438558,0.05280099599600937,-0.060624780754248285,-0.4336057007312774,0.4786567986011505
226.0,-208.7113291422526,23.771306399684466,0.11729229986667628,0.04020275424722094,0.22594084714849785,0.132284185603504,-0.26952361812194187,-0.8054004311561584,0.6009539365768433
227.0,-207.97882080078125,24.081024270124395,0.09332664931813872,0.019688435046030368,0.15088086451093352,0.13360940215590933,-0.00927925792833169,-0.8034915924072266,0.8237095475196838
228.0,-207.0207773844401,24.183651335060368,0.09760384013255431,0.016217946057130932,0.12488116075595217,0.04207068626043821,0.15932815770308176,-0.3373573124408722,0.6614947319030762
229.0,-206.60878245035806,24.11776634591747,0.10388710349798196,0.017472217186500077,0.15281168743968007,0.05544939035408811,0.14198585723837218,-0.5129253268241882,0.7410008907318115
230.0,-206.15221150716147,24.07026740515009,0.124361033240954,0.026372549545337447,0.17833337808648744,0.09639942037118776,-0.12948489685853318,-0.7972928881645203,0.6274381279945374
231.0,-205.11768341064453,24.203301653650197,0.09510330421229198,0.020823441207342523,0.11516337220867469,0.04622473683381173,0.060403644340112826,-0.1667972654104232,0.385596752166748
232.0,-204.44782002766928,24.39903687572207,0.10068093985319133,0.017906717176963356,0.12733233844240502,0.07862228219054351,-0.08811749952534835,-0.7484139204025269,0.3320740163326263
233.0,-203.51639556884766,24.480643408289197,0.10903077820936834,0.023747885487261484,0.16999071836471555,0.07502497103817937,-0.23755027912557125,-0.5968315005302429,0.2262664288282394
234.0,-203.20753479003906,24.770285162533536,0.11305800080299376,0.020891771232430748,0.13912346710761386,0.05555810544083501,0.09176448360085487,-0.5081080794334412,0.8034175634384155
235.0,-202.51136779785156,24.822212768005272,0.09158085162440932,0.02533272269032223,0.12255062038699782,0.06317696310237877,-0.1398358295361201,-0.7961083650588989,0.2424469590187072
236.0,-201.74525705973306,24.359942741639834,0.1076384012897809,0.019991017701640395,0.13462660710016883,0.07319396221495536,0.05668825407822927,-0.6986653208732605,0.7121698260307312
237.0,-201.1874771118164,24.616763279773505,0.09988233322898543,0.009312262997126121,0.13840184981624284,0.09866450181933138,-0.10402722905079524,-0.7593578696250916,0.3643421232700348
238.0,-200.83350372314453,24.68882130302984,0.10622238243619599,0.016107041133717585,0.15827126676837602,0.06952891938124194,-0.2507561619083087,-0.6674107909202576,0.2070168107748031
239.0,-199.9412053426107,24.700671839352626,0.0935870967805385,0.025321741996508114,0.09956648697455721,0.025261367571076526,0.03338385621706644,-0.1956750452518463,0.5374958515167236
240.0,-199.1318384806315,24.642774925602975,0.09113074839115139,0.027060036948589484,0.1252936385571956,0.031854492401025,-0.020903674264748873,-0.2871685922145843,0.4160265624523163
241.0,-198.30896504720053,24.697181997434246,0.08739661797881122,0.013102084967784713,0.14737461134791366,0.08799618234909048,-0.17253779992461205,-0.8196823000907898,0.3139581382274627
242.0,-197.23763275146484,24.321193661090923,0.0936191355188687,0.01157025654208821,0.12063234796126678,0.05773676032394821,0.08250057448943453,-0.5192472338676453,1.100743532180786
243.0,-196.7197494506836,24.17250910408549,0.10829817006985343,0.022830439034853257,0.14122900863488513,0.06302122492324906,-0.0572914071381092,-0.6620838046073914,0.7856737375259399
244.0,-195.97073109944662,23.969157617893018,0.09518065676093097,0.025225802314761025,0.13043576354781783,0.0714298220556607,-0.023690899213155134,-0.3777715563774109,0.3311342000961303
245.0,-195.30625915527344,23.964463498920377,0.10653241351246828,0.0238531037233269,0.13539709274967507,0.07644892211741877,-0.004553544024626407,-0.7812902927398682,0.5162516832351685
246.0,-194.9779815673828,23.985109168236086,0.11310582732160884,0.032214599415378464,0.19587338094909987,0.09092207757919282,-0.263809934258461,-0.7736423015594482,0.9865557551383972
247.0,-194.50345611572266,23.86822087445327,0.10113205884893732,0.017679994490861477,0.16440549741188681,0.11693659789837421,-0.05639924729863799,-0.8139996528625488,0.9201207160949708
248.0,-193.94072977701822,23.416498598352707,0.10519388566414511,0.024637826534931257,0.13371208061774567,0.05319152854258355,0.04929115499059359,-0.4138421416282654,1.3260186910629272
249.0,-193.71075185139975,23.714284624110693,0.09607910364866253,0.02229372850421739,0.14970268805821732,0.0751988419379314,-0.18489190191030502,-0.5397769808769226,0.2491811662912368
250.0,-193.10293324788412,23.03189972425872,0.10497717683513957,0.022954426036147748,0.1336488959689935,0.08806780881609183,-0.0507017100850741,-0.7982463240623474,0.3056589961051941
251.0,-192.4577891031901,22.79749498359373,0.09057523806889844,0.014020294266141924,0.09751250843207036,0.030212761410813145,0.14952746964991095,-0.095903068780899,0.3670969009399414
252.0,-191.9741668701172,22.907047532582617,0.10227706034978228,0.02088888552785994,0.15154012416799856,0.08745195447099735,-0.05878909739355246,-0.8166518211364746,0.8765489459037781
253.0,-191.18275197347006,22.953246126911033,0.089762819930911,0.015994601216039798,0.1176094052692254,0.046786091959793,-0.04854954530795414,-0.4739754498004913,0.2707506120204925
254.0,-190.91031392415366,23.829596334578735,0.11991936961809792,0.03720552028764513,0.2134040258824825,0.1423816460148266,-0.11666479706764221,-0.8303291201591492,1.2341773509979248
255.0,-190.65775299072266,23.238554124252396,0.10937847321232157,0.008341812240354164,0.14559758206208542,0.04968299240063554,-0.12390317829946675,-0.6408459544181824,0.2960889339447021
256.0,-190.122189839681,23.231469362666335,0.10414334759116169,0.011258080609958449,0.1338326310118039,0.07015402412918333,0.2449661105250319,-0.7105397582054138,1.311851978302002
257.0,-189.40707397460938,22.922492421125995,0.10231365635991092,0.018750965934128533,0.12784642229477558,0.06364775444476257,0.22915881499648094,-0.4342436492443084,0.9586394429206848
258.0,-188.9553960164388,22.523098765913,0.1044328597684701,0.018964816416767383,0.12125500539938606,0.058975964146522446,-0.03500826765472689,-0.2762626111507416,0.259978175163269
259.0,-188.73947397867838,22.27562927103244,0.11080838739871975,0.02165687491078258,0.159823161860307,0.07826467995761627,-0.15804502616326013,-0.8119850158691406,0.1783612817525863
260.0,-189.03573862711588,22.74921958322951,0.11541855211059249,0.03632629914472422,0.20779967432220778,0.11675375409924298,-0.1508217379450798,-0.8054004311561584,0.3733265995979309
261.0,-188.23287200927734,22.593395954642304,0.08677583560347552,0.008233511309931725,0.12507608036200202,0.04478834659009783,0.2508867457509041,-0.3431693613529205,1.231252908706665
262.0,-187.68061319986978,22.219911732334825,0.09510783602794005,0.023496727907194852,0.12059292197227471,0.040040582486028556,0.1060288834075133,-0.398587703704834,0.6130713820457458
263.0,-186.50579833984375,22.721984077524255,0.10165552298227944,0.02176566400760715,0.0968796306600173,0.030872170688847258,0.2982074872901042,-0.1921139508485794,1.0100655555725098
264.0,-185.89759063720703,23.24791146318283,0.09137223288416858,0.014134719981738004,0.12802575280268982,0.056780729574750194,0.007204710195461895,-0.6153711676597595,0.6005170941352844
265.0,-185.56412506103516,23.264113153914543,0.10135114192962642,0.02470168213782476,0.11777295793096221,0.05899103945202411,0.34389528383811313,-0.1651032865047454,1.2296019792556765
266.0,-185.28212229410806,23.44627708427367,0.10842932264010108,0.023332214195610778,0.1405915208160877,0.061010062451343425,-0.19065360515378416,-0.6954015493392944,0.3400657773017883
267.0,-184.73516845703125,23.27594102156341,0.08843944842616713,0.014146120863534601,0.12409596641858416,0.05757467555817038,0.18134036908547088,-0.1379453241825103,0.9477583169937134
268.0,-184.27030181884766,23.12272631729129,0.08928557112812989,0.02425738550557461,0.11470148588220275,0.06831862318691578,0.23925288145740828,-0.1420941799879074,1.1008392572402954
269.0,-183.98829396565756,23.013511479162144,0.09502971917390819,0.009277139042748834,0.11197752133011814,0.03325128190925392,0.40681618452072144,-0.3853679001331329,2.187328338623047
270.0,-183.04295094807944,23.665493619763723,0.09974790737032886,0.01719475192029404,0.15466652934749917,0.13176532421463902,-0.2028747188548247,-0.521798849105835,0.1746533513069152
271.0,-183.26321919759116,23.31402047469152,0.11799116805195804,0.038046278227957975,0.20663904647032416,0.13448967815759422,-0.2690161702533563,-0.8139996528625488,0.6951906681060791
272.0,-182.5745086669922,23.046500246591222,0.09861470138033228,0.017228180627658317,0.151978425681591,0.08394254550724292,0.16084840055555108,-0.4799267947673797,0.8381865620613098
273.0,-182.0040537516276,22.799893012224555,0.08589388057589525,0.014909539732998755,0.10727407162388163,0.04285691064675114,0.13683159152666727,-0.1779973804950714,0.4611210227012634
274.0,-181.79103088378906,22.864794915727025,0.09249391655127204,0.016700354041711295,0.1201460311810175,0.04394916287917853,0.2478980893890063,-0.2015817016363144,0.9918084144592284
275.0,-181.5913314819336,22.765922990125976,0.09328791871666904,0.019861316284925008,0.18845967948436734,0.1239445921452232,-0.33680272350708645,-0.7665362358093262,-0.0441837906837463
276.0,-181.61635080973306,22.238358268301038,0.0957944480081399,0.01625486015490366,0.1515471053620179,0.056451890383251914,-0.16309442122777304,-0.5270248651504517,0.5505669116973877
277.0,-181.42213185628256,21.933233796334687,0.08921121309200919,0.017203929764617442,0.15733161941170687,0.03601898408421149,-0.18065996964772543,-0.5712558031082153,0.5818529725074768
278.0,-181.25420633951822,21.83137251800738,0.09963384146491683,0.013279903357606824,0.15698205679655072,0.08215161202707039,-0.009270753711462035,-0.6144723892211914,0.3530252873897552
279.0,-180.61358133951822,22.143111691021133,0.09613024629652496,0.022978030746519173,0.13506368050972617,0.04191949806806979,0.14206753174463907,-0.3434664011001587,0.8931769728660583
280.0,-181.0849634806315,21.546863050000944,0.1039545449117819,0.02020910933324489,0.19195761904120442,0.1065455505038798,-0.16425074854244792,-0.8166518211364746,0.4891550242900848
281.0,-180.57121785481772,21.38242431106388,0.08452861631910001,0.013051335075745305,0.14002911373972887,0.0664535948153702,-0.1877257766512533,-0.6615384817123413,0.348122090101242
282.0,-180.4254608154297,21.520371311027507,0.09757291028896965,0.020851741900953773,0.14644517128666237,0.06676122129151968,0.006034711996714237,-0.7332704663276672,1.199681520462036
283.0,-180.04100290934244,21.33312300948959,0.09058023740847902,0.019417101808313582,0.13442846760153768,0.05279432359158596,-0.0952863742907842,-0.7327790856361389,0.4890208840370178
284.0,-179.80864715576172,21.811301097991542,0.0905508957803249,0.0150593367187995,0.17063908030589417,0.0876884783017619,-0.02368968476851779,-0.4616828858852386,0.4976396858692169
285.0,-179.6785100301107,20.890258303609773,0.09071164329846697,0.005854435713427838,0.20737049852808312,0.12339899330715738,-0.2136166598647833,-0.8184823393821716,0.5605617761611938
286.0,-179.36002349853516,21.367290665120514,0.08842460624873634,0.020982796450235718,0.17041914165019986,0.09895568948361566,0.04950245221455891,-0.4995594024658203,0.6281009316444397
287.0,-178.62149810791016,21.148051179267032,0.10984025150537487,0.024392224716984514,0.12495329479376467,0.047210031240493305,0.2419061710437139,-0.2087934762239456,0.8985262513160706
288.0,-178.5539093017578,20.8944922112074,0.09517527992526686,0.022581450779621197,0.14758454139033947,0.0519617915818401,-0.06127931612233322,-0.6137920022010803,0.6528089642524719
289.0,-179.0152791341146,21.67336820033723,0.10912103826800978,0.013419591454891836,0.23243010664979613,0.16770519434508394,-0.13561286125332117,-0.8167564272880554,0.7075116038322449
290.0,-178.49478403727213,21.369399581929745,0.09084835276007648,0.017689119008183436,0.10653349757194515,0.037026540080965786,0.47974635536472005,-0.2548822164535522,2.4772932529449463
291.0,-178.22467549641928,21.095139088605613,0.09904464085896807,0.016213676350078237,0.11663830404480297,0.033165743449713875,0.16036635357886556,-0.3551826179027557,0.6671093106269836
292.0,-178.12296295166016,21.289243944999175,0.0888362061232328,0.02149941367411915,0.15535580863555268,0.10146255560043632,0.3203098314503829,-0.3709395825862884,1.1724224090576172
293.0,-178.04178110758463,21.539915812627314,0.09526683328052356,0.026126635479701395,0.18905665228764215,0.11063393296899657,-0.038734520475069666,-0.6329178810119629,0.7181316018104553
294.0,-178.30941772460938,21.70303137402322,0.09272951136032737,0.01738472434526569,0.16800022870302198,0.05810049729044187,-0.17010938376188278,-0.6069628000259399,0.4776143729686737
295.0,-178.07235209147134,21.473385024919626,0.08983652914563811,0.013363631590624031,0.14871827885508535,0.05491966711349728,0.1652859151363373,-0.4955490529537201,1.5269078016281128
296.0,-177.97335561116537,21.643363928469174,0.09467325235406555,0.028125771794106417,0.13600209603706995,0.09210084179882362,0.30018447805196047,-0.1927170604467392,0.7343953251838684
297.0,-177.4437001546224,21.968633176572197,0.09865316624442733,0.00966433516664804,0.11218695590893425,0.03874321463276429,-0.032464334294976006,-0.3610567450523376,0.3230925500392914
298.0,-177.2793172200521,22.193917401773625,0.08886237194140749,0.018287378384427042,0.13587696477770803,0.08974333394412976,0.6834289897233248,-0.0195792876183986,1.899507522583008
299.0,-177.47137196858725,21.45320415868121,0.10535428673028942,0.02105280987346423,0.2049037329852581,0.11412072989325919,-0.13746193299690881,-0.8054004311561584,0.8611122369766235
300.0,-177.32577514648438,21.6658431025993,0.08870553039014334,0.026456838113445586,0.11399085323015844,0.06192273183536636,0.27419155339399975,-0.0381397530436515,0.8731142282485962
301.0,-177.1650416056315,21.978647835731575,0.09097901731729506,0.023472522870773782,0.13393219808737436,0.07015853346560418,0.47957000881433487,-0.5052539110183716,1.5971721410751345
302.0,-176.50939432779947,22.533197933468887,0.08917699381709095,0.016927949236843032,0.12648061538736025,0.08209592164069794,0.08144597833355265,-0.6301983594894409,0.4250218868255615
303.0,-176.16183725992838,22.606193487419212,0.08796846121549601,0.022256173567554317,0.1301049540440241,0.06444988998329831,0.34629982477054,-0.5205159783363342,1.303187608718872
304.0,-176.28437042236328,22.910066605303964,0.09111404667297995,0.02964110577544195,0.16108232860763863,0.06819775076616102,0.13753322015206018,-0.8044589757919312,1.7061796188354492
305.0,-175.86033630371094,22.819865242732536,0.0833402300874392,0.012662812744854564,0.10726975152889882,0.02910808500095237,0.005804966514309277,-0.2686980664730072,0.3191450536251068
306.0,-175.59703318277994,22.811883624847567,0.08506437018513675,0.013613371407164843,0.12757241105039913,0.05065968814503287,0.5700300978496671,-0.3681852519512176,1.6050444841384888
307.0,-175.67630513509116,23.295832532510932,0.08894818897048627,0.020050199478870125,0.17231565838058782,0.10940199693650017,0.539540226260821,-0.8196823000907898,1.8394334316253664
308.0,-175.34195454915366,23.614766254156518,0.07689395174384113,0.017331729052322088,0.15553335100412366,0.12841810824716468,0.4792171853284041,-0.5481780171394348,1.0974889993667605
309.0,-174.56993611653647,23.770018055665602,0.08698362112045284,0.021206914429304797,0.10260874281326926,0.033872946265049414,0.1273489569624265,-0.1550591439008712,0.8031418919563293
310.0,-174.70213826497397,23.575890873062747,0.09756370261311524,0.021401462157067487,0.16524427508314446,0.10026526356493623,0.22388755530118942,-0.8054004311561584,1.2898622751235962
311.0,-174.51409149169922,23.484863278903248,0.09541939881940677,0.02240003577042921,0.10921150321761763,0.04054907666231822,0.671102753529946,-0.4934880137443542,2.4329833984375
312.0,-174.1393585205078,24.062483364258874,0.08122375483314191,0.009586448974403158,0.13853732372323668,0.11449008463087712,0.738011638323466,-0.0581729114055633,1.8033689260482788
313.0,-174.2057622273763,23.84678784318306,0.10320604592561715,0.03440648472215424,0.16830877463022867,0.10360652923619433,-0.2518634262184302,-0.7972928881645203,0.3815487325191498
314.0,-174.11243438720703,23.943949039923645,0.08952030229071771,0.02132671650173462,0.11338226497173305,0.03138723225249603,0.08695795817766339,-0.2444414645433426,0.6009623408317566
315.0,-174.566650390625,22.924266708126254,0.10657160604993499,0.026959737533797927,0.2256523035466671,0.10992083521597382,-0.09167404969533281,-0.8084344267845154,1.1755722761154177
316.0,-174.73046112060547,22.857196653114308,0.09878794476389881,0.027326421679653497,0.20399880285064376,0.11953244064936765,-0.03623983760674792,-0.8196823000907898,1.4949992895126345
317.0,-174.53763071695963,23.070210701375704,0.086065008615454,0.02411015345412586,0.12730979795257247,0.061872169340093965,0.17798163245121637,-0.6805023550987244,1.1699339151382446
318.0,-174.35244496663412,23.397753303303862,0.09505831574400263,0.025172076720142864,0.1470992875595887,0.10740810750644342,0.5624831219514211,-0.2211837172508239,1.393756628036499
319.0,-174.60994466145834,24.3621843232688,0.09286505728960033,0.020006734983914923,0.18544794246554375,0.17741433234079818,0.1805186246832212,-0.2232081294059753,0.7714167237281799
320.0,-175.2492421468099,24.388765037762788,0.09320548176765436,0.022865063297979795,0.2092979898055394,0.0627935911546177,-0.22482197483380637,-0.8300806283950806,0.6777339577674866
321.0,-175.08204396565756,24.666718017806676,0.08432304238279657,0.0236647684279276,0.11779519791404403,0.03587278380122387,0.4298547953367233,-0.4730109274387359,1.4590237140655518
322.0,-175.63426462809244,25.89113125663686,0.10359218654533224,0.022802451808164585,0.21538430886964,0.19925470577980542,0.08663117761413257,-0.8178314566612244,0.985973060131073
323.0,-176.22979990641275,27.210632492988402,0.0931916087865829,0.01054681151251433,0.205490010480086,0.19282947880798,0.3158833322425683,-0.4828011095523834,1.8978208303451536
324.0,-176.98312377929688,27.686219026824798,0.10454087952772768,0.03233538887984979,0.22722270774344602,0.1345556404714522,-0.18643015436828136,-0.7972928881645203,0.7861405611038208
325.0,-176.86605834960938,27.85725317581231,0.09079078957438463,0.012399132319474603,0.129554438094298,0.057873905225228305,0.49282470097144443,-0.2728064358234405,1.6391669511795044
326.0,-176.05698903401694,27.58888401846225,0.08263865485787387,0.014296416111304656,0.1481459345668554,0.12634469375498886,0.3281607444708546,-0.1932928711175918,0.957201898097992
327.0,-176.226806640625,28.489641075259016,0.08052419126033779,0.01794068573273498,0.18728500232100484,0.1611709795995943,0.4494679992397626,-0.2846306264400482,1.6423779726028442
328.0,-176.55458068847656,29.629480665801125,0.08656465696791804,0.025169153429938917,0.18147649616003036,0.17920067003886223,0.27545786648988724,-0.48715740442276,0.9820052981376648
329.0,-176.42195892333984,29.4876329286351,0.09262899185220397,0.01380902964849659,0.14563721790909764,0.06776719926509805,0.30305982908854884,-0.4541938304901123,1.4338027238845823
330.0,-176.0860850016276,30.43072015112444,0.09003762528300281,0.013976071842713102,0.1659750764568646,0.13156374963839795,0.16285438401003677,-0.1507470458745956,0.5560688972473145
331.0,-176.2115224202474,30.816996488453764,0.09873956193526578,0.01388479926069705,0.12896151592334107,0.07302876707350729,0.2799854750434558,-0.3968605101108551,0.8219796419143677
332.0,-176.21953582763672,31.044094900477585,0.08937921002507206,0.021800047832894836,0.13974807783961293,0.050854367089315275,0.28365445882081985,-0.4469771087169647,1.6327857971191406
333.0,-176.08040364583334,32.379947547181345,0.09477853278319037,0.019191404966179777,0.16490502220888928,0.17918558905796717,0.49999633990228176,-0.2343700230121612,1.6032706499099731
334.0,-175.85474141438803,32.68892067614647,0.08930645883083338,0.017479679723474507,0.1315112070490916,0.06155376039761722,-0.12243909140427907,-0.3891454041004181,0.3318782746791839
335.0,-176.18587493896484,33.27540091154278,0.09144194548328712,0.01889171929588133,0.16871272275845206,0.13049192217776953,0.1560895393292109,-0.7883510589599609,1.177680492401123
336.0,-176.17660013834634,33.43694916140077,0.09074565271536507,0.017761548662785884,0.15023019661506012,0.11882007657711147,0.46341993163029355,-0.4394417107105255,1.128846287727356
337.0,-176.19717661539713,33.710297506023004,0.08451453844706212,0.02476060856582662,0.15662964309255278,0.0897008240700624,-0.11163612206776934,-0.8139996528625488,0.4927863776683807
338.0,-175.93472290039062,34.12698018376623,0.09376912067333852,0.0135478728558788,0.13424707328279806,0.06981997105858019,0.478455542276303,-0.402671605348587,1.653329372406006
339.0,-176.34437052408853,35.33638502598231,0.08908665987352526,0.02005188380166455,0.16100145193437732,0.16839968987026727,0.2830317850069453,-0.1127506643533706,1.136643648147583
340.0,-176.38387807210287,36.13285886766858,0.07950052618980406,0.01873331557017543,0.1424157048265139,0.09951308020624645,0.697979590545098,0.1062336638569831,1.136327624320984
341.0,-176.3429183959961,37.179228301327406,0.10019588346282639,0.025270335981316082,0.12888228148221964,0.10625257424704547,0.35404300565520924,-0.4171467125415802,1.303212285041809
342.0,-176.66643269856772,37.69490402351778,0.09943089137474692,0.017766979803829495,0.15978425989548362,0.10588227007131833,0.1774283709625403,-0.701490044593811,0.9308185577392578
343.0,-176.3049774169922,37.53864435689295,0.08243631695707636,0.010302182853602892,0.11685367549459136,0.066810491140016,0.29451331744591397,-0.6437523365020752,1.8020234107971191
344.0,-176.39847564697266,37.798327240437864,0.09575112536549563,0.0267760811612314,0.14286017976701257,0.056565106167396136,0.1367403355737527,-0.6492165923118591,1.084205985069275
345.0,-176.02933502197266,37.88679072225418,0.08067243484159306,0.013047920294048094,0.10995189783473804,0.038007115366670445,0.2604926594843467,-0.446991890668869,1.3764290809631348
346.0,-175.3719940185547,37.84931615416548,0.08747123926877971,0.013076424640693763,0.1301476166894038,0.082480861905757,0.19863619841635227,-0.6040064692497253,1.6232147216796875
347.0,-175.3440144856771,38.078773605742725,0.09932263568043705,0.00718460213659135,0.16232596958676973,0.09327929156799708,0.10597312202056249,-0.6840273141860962,1.067489743232727
348.0,-175.47652180989584,37.75147687825561,0.09189981967210765,0.01600167066061478,0.16542221481601393,0.09430799358547266,-0.01814572016398112,-0.8162906169891357,0.6505346298217773
349.0,-175.25179036458334,38.127811021777326,0.09249635164936382,0.005729807793517182,0.12205147991577779,0.04914506154290423,0.4349484120806058,-0.4156390428543091,2.294198989868164
350.0,-175.10057067871094,38.96758153262076,0.09009253482023867,0.018238863696386422,0.12751606975992522,0.05848921633281262,0.1630465785662333,-0.27822145819664,1.1924583911895752
351.0,-175.9652887980143,39.79435519948893,0.09735989322264986,0.015516712888359232,0.21091166759530702,0.1348895220462474,-0.01432136446237565,-0.8166518211364746,1.1189308166503906
352.0,-175.66266377766928,40.4633079853149,0.08272373676300043,0.013412309787177534,0.12903194067378837,0.08697514203468101,0.4644157886505127,-0.4216502606868744,1.5223352909088137
353.0,-176.29291280110678,41.424767638764344,0.0949430614709854,0.01789903598404151,0.20002513813475767,0.14234157352695842,0.06997905547420182,-0.8225323557853699,1.0974448919296265
354.0,-175.66342417399088,42.71328919108392,0.0853649545460939,0.01306256839212381,0.16046901543935135,0.1540861878145623,0.3543412908911705,-0.2000836879014969,1.2353839874267578
355.0,-175.4575958251953,43.380223480324965,0.10393801207343734,0.02420927658335181,0.12243095412850376,0.07964113977499981,0.08379816015561424,-0.6434051990509033,0.5063650608062744
356.0,-175.1063715616862,43.49203313768577,0.08078203971187269,0.022347577731724216,0.1083784128228823,0.055577959987066126,0.27114808559417725,-0.2952368259429931,1.0349056720733645
357.0,-175.08589935302734,43.30337946472517,0.089559302975734,0.015283490757776345,0.1377553778390089,0.0962325957173761,0.29167489195242524,-0.8196823000907898,1.6697460412979126
358.0,-175.25448862711588,43.92251600539902,0.09608859320481612,0.019540993419196285,0.15303121258815125,0.13347582596522858,0.6660079384843508,-0.3180106282234192,1.4243040084838867
359.0,-174.7795181274414,43.98948973141894,0.0871817333002885,0.010704296987930241,0.11743562916914618,0.049778291462189976,0.3435610458254814,-0.4836968183517456,1.5427693128585815
360.0,-173.8715057373047,43.8474096852321,0.0982472045967976,0.029111229760478828,0.09877005281547703,0.036956829423402664,0.4876399177980299,-0.2523337602615356,1.330167293548584
361.0,-173.9567896525065,44.11560162988966,0.0880802621444066,0.013284828191025456,0.13562456021706257,0.08524115436251502,0.15385415156682333,-0.4021276235580444,0.6178843379020691
362.0,-174.5115229288737,44.60999018775137,0.10517375419537223,0.03802713752802435,0.1876280431946118,0.1352546159040861,0.3053883711496989,-0.7972928881645203,1.228920340538025
363.0,-174.66059112548828,44.83535160221035,0.08635696644584333,0.011233274062127692,0.13289605826139447,0.074227938149386,0.09526681403319041,-0.735276460647583,0.5641772747039795
364.0,-174.55569458007812,45.43421895965408,0.07911841136713817,0.023134021343888592,0.12570055822531379,0.08471686890227534,0.2437823798197011,-0.4087709784507751,1.1867214441299438
365.0,-174.54233042399088,45.363490575165855,0.0935198596368233,0.016994988609023664,0.1237469799816608,0.06353445450940882,0.18208925177653631,-0.6991309523582458,1.2378253936767578
366.0,-174.1467081705729,45.47781620662896,0.08214098401367662,0.017302924075338698,0.11189375817775722,0.06939331931778427,0.15230969587961832,-0.7419723868370056,0.7294643521308899
367.0,-174.2796198527018,44.92659665781928,0.08948223789532976,0.01928754269490666,0.14152596518397328,0.06111971693207403,0.03975500911474226,-0.6710178852081299,0.9119723439216614
368.0,-174.6229985555013,44.85892134722485,0.10102505981922145,0.02883543091917158,0.15068626527984932,0.11328682154899247,0.4776030629873276,-0.7972928881645203,1.8635812997817995
369.0,-174.5262451171875,44.71459818581403,0.08756660545865691,0.010151904893618233,0.1059939836462338,0.013234212770685155,0.559123119028906,-0.2960515320301056,1.945590853691101
370.0,-174.32327016194662,44.16139516758227,0.08682170572380221,0.018200950666487036,0.1393821723759174,0.07788214484371961,0.229535939792792,-0.2299275547266006,1.020004153251648
371.0,-173.36941274007162,43.10880867604433,0.09704441577196114,0.022440858949902987,0.0950130981703599,0.02916376503156455,0.10506974905729294,-0.3086283206939697,0.6052002310752869
372.0,-173.1138432820638,42.96945794086724,0.10280018796523406,0.017639970806925916,0.11227312311530112,0.06383892664298843,0.40737928946812946,-0.193395122885704,1.200387954711914
373.0,-173.43148803710938,42.77896278870451,0.0827495033542315,0.008103755012288712,0.15456599742174149,0.08780972760746569,-0.04881175607442856,-0.7689870595932007,0.4632361233234405
374.0,-173.74419911702475,43.31522313098941,0.09629965946078296,0.02367671409681243,0.15980239833394683,0.11968037112128953,0.2532301222284635,-0.6772823333740234,1.575444221496582
375.0,-173.7717514038086,43.78840988437988,0.09881422544519101,0.03360027269583645,0.1867623316744963,0.16556312884798785,-0.15044492514183125,-0.7972928881645203,0.7201299071311951
376.0,-173.99588012695312,43.74688121022257,0.08929698417584098,0.018367262342811542,0.18919570247332254,0.09117879171036007,-0.0001881420612335205,-0.8196823000907898,1.2343536615371704
377.0,-173.67291768391928,44.271971709873256,0.09189743921160692,0.01433873654231084,0.10975838576753927,0.03717209137201726,0.24243590546151006,-0.270577996969223,1.68383526802063
378.0,-173.6560084025065,45.08635609253313,0.09884220485885932,0.03277064636094706,0.15542349840203917,0.14174834182051854,0.32653695344924927,-0.6523165106773376,1.2497905492782593
379.0,-173.2096176147461,44.969566112307746,0.08216828107833858,0.012614752041078205,0.08698390983045097,0.025380473328335238,0.42302728071808815,0.0205773934721946,1.268216609954834
380.0,-172.7124252319336,45.56626029001323,0.09186952436963709,0.012955410623097987,0.13494027778506276,0.04662112308680367,0.34172775596380234,-0.4893637597560882,1.6424697637557983
381.0,-172.99979400634766,46.32019702556703,0.09882156178355213,0.03035080250705985,0.16567645284036794,0.12756283078401773,0.29080792314683396,-0.7972928881645203,1.235692262649536
382.0,-173.3873545328776,46.5727430971255,0.09894786030054088,0.009631585627273807,0.19893532122174895,0.11455860337449586,-0.07585269895692666,-0.7851274013519287,0.7283094525337219
383.0,-173.1400629679362,46.71391601674868,0.08202618112166718,0.0127938380815217,0.10861225426197046,0.030295370861537208,0.27387452498078346,-0.0732507109642028,0.6823824048042297
384.0,-172.7252451578776,46.35579531815843,0.09561286990841227,0.014193917251287613,0.10792350769042965,0.0318409246832603,0.3224533684551716,-0.3347547054290771,1.6925950050354004
385.0,-172.4075190226237,46.863416982110806,0.09017947005728878,0.01950672892898784,0.16374306318660573,0.10303225620263858,0.0029011517763137956,-0.8139996528625488,1.2293760776519775
386.0,-172.0760409037272,47.03646095718855,0.08880714823802309,0.01881704445469728,0.1239665814985831,0.09675979651059669,0.4254966666145871,-0.094198353588581,1.4954572916030884
387.0,-171.78143819173178,47.11581119867145,0.08811343709627784,0.012713559786606805,0.10573477546374001,0.04230445239729309,0.18327433367570242,-0.1322953253984451,1.3694941997528076
388.0,-171.54366175333658,47.13660317577794,0.08907102048397059,0.019340663379274578,0.12064134950439132,0.05175837165671317,0.007061048100392024,-0.2653907835483551,0.3868518769741058
389.0,-170.54142252604166,46.4540601023771,0.08737634122371668,0.012647078510039643,0.11487843034168081,0.06453705210454003,0.14335134128729501,-0.4189640879631042,0.9034408926963806
390.0,-171.08609517415366,47.1110301518438,0.10113228733340895,0.022184411834536146,0.17195082828402516,0.11832201953252411,-0.06302176788449289,-0.5722456574440002,0.8175229430198669
391.0,-171.42203903198242,47.848039631165605,0.0905621219426393,0.0253602335147258,0.17181116590897236,0.11371178744013222,-0.21721662456790602,-0.7674867510795593,-0.0533897802233696
392.0,-171.6177241007487,47.96745415759249,0.10184231152137113,0.019696516467523118,0.1695473982642094,0.14139596901227583,0.06527720546970765,-0.7264816761016846,1.5536564588546753
393.0,-171.12478637695312,48.06889043716439,0.07931210349003469,0.013910489097669315,0.1365004287411769,0.09047589610402372,0.06991195678710942,-0.3289420306682586,1.2010433673858645
394.0,-171.02091852823892,48.65860715049363,0.09651047239700948,0.022215892407006724,0.1497832524279753,0.10815440918486957,0.2706073820590973,-0.3727496266365051,1.793643832206726
395.0,-171.15934880574545,49.67157459247612,0.09683265350759025,0.02900597763784356,0.16096203215420243,0.157283947305486,0.17899058014154434,-0.7593578696250916,1.2168374061584473
396.0,-171.76903025309244,49.90504281343984,0.09878732947011785,0.023675702357548907,0.21662560229500136,0.19266363070166972,-0.21870430062214533,-0.8054004311561584,0.3873931467533111
397.0,-171.83486684163412,50.6944113910196,0.08411566975216066,0.013423723529949843,0.13587346859276292,0.1432289967040288,0.5851961512429019,-0.0153290098533034,1.6601076126098633
398.0,-171.96802520751953,51.18812056712171,0.09357456366221106,0.01974621157359,0.14967228968938187,0.14153859638694666,-0.07719897106289862,-0.2784217298030853,0.0601683966815471
399.0,-172.31366221110025,52.252004560762316,0.09989288449287413,0.01701647802360207,0.2584040171156327,0.19560449032946975,-0.4619232527911663,-0.8196823000907898,0.0970445126295089


==> Safe_RL_for_Economic_Dispatch/graphics/data/SummaryBasePBS.csv <==
episode,mean_reward,std_reward,mean_cost,std_cost,mean_penalty,std_penalty,mean_scs_violation,min_scs_violation,max_scs_violation
1.0,-2474.818603515625,45.96528828905383,0.8721647361914316,0.00933217808630721,2.5519197384516397,0.10719278103410515,-0.5352178861697515,-0.8173057436943054,0.2490455210208892
2.0,-2470.762247721354,47.398562524157434,0.841503769159317,0.03978581352543834,2.5812198321024575,0.12048183083044943,-0.7497775554656982,-0.8113976716995239,-0.5784258246421814
3.0,-2444.585164388021,43.31384514898685,0.8335474332173666,0.02790331732608808,2.4549221992492676,0.07390882858784754,-0.32828129331270856,-0.8062816262245178,1.0877954959869385
4.0,-2456.7342122395835,46.268926462035665,0.7782840629418691,0.037145258667489044,2.703759749730428,0.15881224944814112,-0.8082496325174967,-0.8233391046524048,-0.7804767489433289
5.0,-2449.5928955078125,45.520717636869946,0.7830962737401327,0.028433163420645197,2.5718530416488647,0.14561909690469566,-0.7127082993586858,-0.8089486360549927,-0.4883987605571747
6.0,-2432.321736653646,42.56163904334504,0.7736870050430298,0.02860353545455885,2.462859034538269,0.12386581854875739,-0.7410226960976919,-0.8217418193817139,-0.5994300246238708
7.0,-2414.551025390625,49.36330446701226,0.7701215843359629,0.014408601252360279,2.412861466407776,0.16315150316146637,-0.654971515138944,-0.8231314420700073,-0.139042466878891
8.0,-2392.1097005208335,44.47535527156625,0.7737143834431967,0.025166271910668885,2.3014476696650186,0.09672248420938893,-0.6198993350068728,-0.8143054246902466,-0.247401550412178
9.0,-2377.591593424479,45.577054858581334,0.7498294909795126,0.023468890723287807,2.3730737765630088,0.1301061001880902,-0.5603128224611282,-0.7782345414161682,-0.2959513664245605
10.0,-2359.087198893229,44.39536570557149,0.7246350546677908,0.015572158967471711,2.296966830889384,0.05531924034590709,-0.6421336953838667,-0.8282812237739563,-0.1491047888994217
11.0,-2340.17041015625,44.38549656634363,0.7228724459807078,0.03443397133218433,2.240415016810099,0.06929139017506741,-0.5607023338476816,-0.7881850004196167,-0.1712567806243896
12.0,-2320.9471435546875,41.77228788285385,0.7218301296234131,0.02352518987838032,2.1833385229110718,0.0675620725798123,-0.5660585761070251,-0.7810586094856262,-0.2718634605407715
13.0,-2300.9463704427085,39.81540187919252,0.7196027636528015,0.03287884979727325,2.1169999837875366,0.04956988015675033,-0.5439166724681854,-0.7415058016777039,-0.3036646246910095
14.0,-2280.092569986979,39.47898391584457,0.6967882613341013,0.027633566757951145,2.0664357344309487,0.05706311883251493,-0.4847925578554471,-0.7587251663208008,-0.1867750734090805
15.0,-2259.0443522135415,40.738112598178645,0.6868553857008616,0.02073873670324609,2.014077365398407,0.11311557264322002,-0.5411633451779684,-0.7550560235977173,-0.3163137137889862
16.0,-2237.7559814453125,42.4463168328551,0.6521387696266174,0.018291622438295515,1.9846108555793762,0.11546185595520507,-0.660577674706777,-0.7703436017036438,-0.5156439542770386
17.0,-2215.218302408854,43.14117486703399,0.656632661819458,0.02404972454558347,1.8896893660227458,0.08795725940203081,-0.5926947494347891,-0.8150220513343811,-0.2254862785339355
18.0,-2194.4564615885415,44.32387464857475,0.6291060547033945,0.015723974533821676,1.9014603892962139,0.09922564206931105,-0.5138856718937556,-0.6555882692337036,-0.2640938758850097
19.0,-2173.769083658854,43.738501453340284,0.6448881228764852,0.020748909820733335,1.830038328965505,0.07063699462954776,-0.4633782807116707,-0.731127917766571,-0.0248244423419237
20.0,-2153.3404947916665,44.18030227306849,0.631600966056188,0.039909289514176896,1.7933710813522339,0.07239203227753688,-0.5097058316071829,-0.7646588683128357,-0.3568325042724609
21.0,-2133.6357421875,44.891936359931414,0.6008056998252869,0.02628895853479749,1.789518117904663,0.11629498510799219,-0.5394720435142517,-0.8140008449554443,-0.3075220286846161
22.0,-2112.5455322265625,43.71294268791955,0.5956996579964956,0.016713105831208018,1.6955601572990417,0.03860810526604639,-0.5497713486353556,-0.7638958096504211,-0.3248167634010315
23.0,-2091.75634765625,42.92943263494564,0.5743995308876038,0.020052230831409536,1.6682743430137634,0.050916374727355405,-0.5135163416465124,-0.7006020545959473,-0.3828457593917846
24.0,-2070.2446899414062,44.320877670377,0.5757673879464468,0.02566480679680877,1.5840153098106384,0.12375370908408136,-0.41946157813072205,-0.5692027807235718,-0.3101865947246551
25.0,-2049.9965209960938,44.864659093826724,0.5771005054314932,0.020002651524565252,1.5685476660728455,0.1050928926229655,-0.5293006350596746,-0.6306836605072021,-0.2942836284637451
26.0,-2029.6754150390625,44.38379425060218,0.5412983198960623,0.022364203689022782,1.545326828956604,0.0642247420017885,-0.5792111307382584,-0.7639474868774414,-0.420859694480896
27.0,-2009.69921875,43.338038097265176,0.5236270626386007,0.00997610471298986,1.519932508468628,0.06954946798694404,-0.517799973487854,-0.6378095149993896,-0.3793004751205444
28.0,-1989.775655110677,42.60995480820656,0.5079377889633179,0.026611917265688685,1.4822163383165996,0.039894283217075964,-0.5187717800339063,-0.8156759142875671,-0.0888745337724685
29.0,-1969.8865152994792,42.035225904749076,0.48889199395974475,0.015649331843999848,1.4473163882891338,0.061943833763172675,-0.5621757904688517,-0.8051196336746216,-0.3780950605869293
30.0,-1950.397440592448,42.4467535249075,0.4782768785953522,0.02720447714519732,1.419880787531535,0.07936573617377844,-0.648479163646698,-0.7980594635009766,-0.4840078949928283
31.0,-1930.802754720052,43.03155330305531,0.47297792633374525,0.01976200495157217,1.366310993830363,0.12606365006808512,-0.6557910690704981,-0.7649006247520447,-0.4812022149562835
32.0,-1911.1911010742188,43.69211151110611,0.46410928169886273,0.011795549726796122,1.3199317057927449,0.09910780485048556,-0.5536333868900934,-0.7549778819084167,-0.2586236000061035
33.0,-1891.7618611653645,44.67303717704811,0.44605696698029834,0.029583997548972278,1.2920909722646077,0.11754629149733016,-0.5611384163300196,-0.8199942708015442,-0.2136381268501281
34.0,-1872.248270670573,45.95445632748542,0.4450095196564992,0.03844326413765579,1.2350258032480876,0.12092184962136125,-0.6248111625512441,-0.7413445711135864,-0.3424216508865356
35.0,-1853.3431803385417,46.7430611440975,0.42755232751369476,0.021161294253916423,1.2286887764930725,0.0960146647185127,-0.5957302004098892,-0.7628743052482605,-0.4341146349906921
36.0,-1834.1343383789062,47.09263807395864,0.4144545296827952,0.019567377927170615,1.1736151774724324,0.07692203864773826,-0.5640042672554652,-0.807231605052948,-0.2725401222705841
37.0,-1814.8304850260417,47.75349167447726,0.4166615804036458,0.03944616837113254,1.112994869550069,0.09235324040264431,-0.5752179622650146,-0.740354597568512,-0.3447160422801971
38.0,-1795.5188802083333,47.63855855128745,0.38294356564680737,0.019986668117342746,1.0926324625809987,0.07446473748135447,-0.5868471612532934,-0.7425279021263123,-0.2613340020179748
39.0,-1776.3689575195312,47.625107041673665,0.39191271364688873,0.024662822726596777,1.0389720499515533,0.06343715345053828,-0.5821413596471151,-0.8210546374320984,-0.3114718496799469
40.0,-1757.3391520182292,47.794056973498236,0.3760336438814799,0.01550596550248056,1.008466859658559,0.08105023185330211,-0.5798318038384119,-0.7891579270362854,-0.2734096050262451
41.0,-1739.1397501627605,48.0250502173005,0.3583342730998993,0.014523822391049246,1.0217423836390178,0.0727393935866266,-0.6862725019454956,-0.816879391670227,-0.3860057592391968
42.0,-1720.8738606770833,47.72896084195769,0.36506934960683185,0.02216155033282915,0.9604422350724539,0.05135516970488682,-0.6844910581906637,-0.7774052619934082,-0.4114715456962585
43.0,-1702.4927368164062,47.80144480252002,0.33403658370176953,0.020782050331604164,0.9336562951405843,0.0547338032215572,-0.6236174702644348,-0.7422277331352234,-0.4118469357490539
44.0,-1683.9720662434895,47.90863902935092,0.33069119850794476,0.022155805503980955,0.877177486817042,0.06512033712396625,-0.6168747593959173,-0.6998905539512634,-0.4769823849201202
45.0,-1666.0584920247395,47.588907374472726,0.32116975883642834,0.02448002064329915,0.8740341067314148,0.034747779964612396,-0.6055298248926798,-0.7066782116889954,-0.4056172370910644
46.0,-1648.5895182291667,47.818053434182225,0.3143846144278844,0.020110441877713395,0.860063632329305,0.07993069740257468,-0.6828643679618835,-0.7529079914093018,-0.5794327855110168
47.0,-1631.6258951822917,47.55074298558388,0.32136092086633045,0.019130076395960715,0.8382444083690643,0.06557367350132416,-0.6779645284016927,-0.7596322298049927,-0.5072328448295593
48.0,-1615.131327311198,47.1118845235594,0.31030652423699695,0.0185414611702664,0.8340882162253062,0.058544608669770036,-0.6662223239739736,-0.7934359312057495,-0.5189452767372131
49.0,-1598.3385823567708,46.928830277382005,0.30729903777440387,0.02046225664934853,0.7705244024594625,0.06301226757033976,-0.6554413239161173,-0.7932940125465393,-0.4225461781024933
50.0,-1581.765157063802,46.427026832219134,0.29798036317030585,0.02215663919821395,0.748709241549174,0.03173515991484768,-0.654725174109141,-0.8343242406845093,-0.4022285342216491
51.0,-1565.4755859375,46.18815685211869,0.27871090670426685,0.010405338983011696,0.742425262928009,0.06637250563728121,-0.6115389664967855,-0.7959571480751038,-0.4042498469352722
52.0,-1548.912089029948,45.87371175438029,0.2737675160169601,0.01705660332845389,0.6819116175174713,0.05653623755610663,-0.5545275608698527,-0.6979898810386658,-0.3623058795928955
53.0,-1532.7730102539062,45.43732914203533,0.26609496275583905,0.02041972656159749,0.6753947834173838,0.049106281632815225,-0.6443933794895808,-0.7539464831352234,-0.4993030130863189
54.0,-1516.7877400716145,44.99140062616215,0.26317962010701496,0.018871431533094653,0.6452052096525828,0.05054556861903944,-0.5114838033914566,-0.6728485822677612,-0.258646160364151
55.0,-1500.8953247070312,44.74505271148793,0.25409456839164096,0.0158919874614104,0.6170844038327535,0.042703146240170596,-0.5094092835982641,-0.6696634888648987,-0.1985831260681152
56.0,-1485.4514770507812,44.532587098172506,0.2541148016850153,0.026793234589964604,0.6084221601486206,0.049508744723826395,-0.5861329933007559,-0.7318690419197083,-0.3945173621177673
57.0,-1470.46826171875,44.224726868912406,0.2502276251713435,0.024893514689543313,0.6065121392409006,0.06728059279860009,-0.6511507133642832,-0.744850218296051,-0.4732340574264526
58.0,-1455.6742350260417,43.90612995897553,0.24628552297751105,0.023550007335492153,0.5843225121498108,0.05491981241885996,-0.6037604908148447,-0.6694117784500122,-0.5479253530502319
59.0,-1440.7908732096355,43.50683983707565,0.23006748159726456,0.010512409838277418,0.5519645661115646,0.05937680189776136,-0.5487315207719803,-0.7580203413963318,-0.3445000052452087
60.0,-1426.4476928710938,42.72887965956875,0.22479490439097083,0.01540334215978616,0.5616615613301595,0.05562488336111611,-0.6332710335652033,-0.7757505774497986,-0.3838913738727569
61.0,-1412.3022054036458,42.13539923978759,0.23002174248298005,0.014974884671798935,0.5336029827594757,0.04775031130034394,-0.5676203668117523,-0.7456226944923401,-0.3501382172107696
62.0,-1399.0501302083333,41.751849082136694,0.2317509551843007,0.02111812007924602,0.5707822690407435,0.07194613706251393,-0.6513302673896154,-0.7669712901115417,-0.4869353473186493
63.0,-1385.3892618815105,41.285543240929414,0.21617347002029416,0.014366744083593511,0.5131573677062988,0.03837064589087629,-0.6076360742251078,-0.7437298893928528,-0.3616023063659668
64.0,-1372.2285563151042,40.88867508611592,0.2247009898225466,0.020861935038388017,0.511842355132103,0.04942462191604569,-0.614774743715922,-0.8136700987815857,-0.3216568231582641
65.0,-1359.2315063476562,40.56413638963069,0.228031687438488,0.03087132426225601,0.4869416058063507,0.037074824890323904,-0.5953228225310644,-0.764779269695282,-0.330289363861084
66.0,-1346.4789225260417,40.20107131601372,0.20940340558687842,0.015235558238032146,0.49220743278662366,0.05641876649178764,-0.6323080162207285,-0.8197538256645203,-0.4995853900909424
67.0,-1333.9861450195312,39.71155982673113,0.2144720380504926,0.02064146273292272,0.47624466319878894,0.04627721432652088,-0.6157990843057632,-0.7975001335144043,-0.4574103057384491
68.0,-1321.5968424479167,39.62864231052849,0.20434624701738355,0.018671556198941803,0.46156754593054455,0.0668761424921473,-0.57748311261336,-0.7147424221038818,-0.305887371301651
69.0,-1309.501973470052,39.486419075427904,0.21925582985083258,0.016909685419533103,0.4408617913722992,0.05958362400459835,-0.5692693293094635,-0.7245336771011353,-0.2900635600090027
70.0,-1297.6043904622395,39.36360060738513,0.21014793962240216,0.025322654925301277,0.43581994374593097,0.04979105238929164,-0.5442812840143839,-0.6993610858917236,-0.2711979150772095
71.0,-1285.901143391927,39.18884271693491,0.20427645991245902,0.020887621573159036,0.42806418736775714,0.050675641888365285,-0.6030510564645132,-0.8088378310203552,-0.3389706015586853
72.0,-1274.451680501302,38.837355040459414,0.20540671298901236,0.013608880461851486,0.4201549639304479,0.04189726951055738,-0.6385473410288492,-0.7759097814559937,-0.4334438443183899
73.0,-1263.0202229817708,38.72420872303988,0.19029188652833304,0.01169637392521861,0.4052928388118744,0.05727788714639813,-0.6873175501823425,-0.7651247978210449,-0.5659235715866089
74.0,-1252.0906372070312,38.50573856224516,0.19839127858479813,0.014714437782385873,0.41773455341657,0.06041098267701774,-0.5863330314556757,-0.6806461811065674,-0.3651705086231231
75.0,-1241.37841796875,38.00052902590386,0.20991253107786176,0.017712159432460975,0.39878833293914795,0.05197723727819346,-0.6450013021628062,-0.770126223564148,-0.524482250213623
76.0,-1230.6199544270833,37.766294786105036,0.18766614049673078,0.016195688129627545,0.386312872171402,0.061071979208373366,-0.5944254149993261,-0.7357127070426941,-0.3895812332630157
77.0,-1220.1182657877605,37.72456089460156,0.19320039202769598,0.01948580125232105,0.3787074436744054,0.05192129254141383,-0.5647206654151281,-0.7646790742874146,-0.4023968577384949
78.0,-1209.5694783528645,37.62700569573675,0.18819056202967957,0.014737488573484751,0.3493536760409673,0.047279147954351626,-0.5545830403765043,-0.7545092105865479,-0.242882415652275
79.0,-1199.536865234375,37.38370734977035,0.20131516953309372,0.01718638736414873,0.3643015076716741,0.03598018057412288,-0.6254345873991648,-0.7408604025840759,-0.4914489984512329
80.0,-1189.38818359375,37.23174721370511,0.17376901457707083,0.016320189276643332,0.3508952409029007,0.05169919364651128,-0.5772237430016199,-0.7340120077133179,-0.4227456748485565
81.0,-1179.3380533854167,37.26064002643565,0.17848719408114747,0.023193466212600992,0.32919307549794513,0.04917786079792921,-0.5972722222407659,-0.7318305969238281,-0.3787402510643005
82.0,-1169.500264485677,37.1618484835972,0.1771645943323771,0.016702188620223327,0.3270733803510666,0.04468372256854839,-0.5761823008457819,-0.7270066142082214,-0.3741125166416168
83.0,-1159.8073120117188,37.075284154514144,0.18066659073034919,0.012552219054569679,0.31313794851303095,0.039864529186366994,-0.5744005789359411,-0.7344503998756409,-0.3836080133914947
84.0,-1150.3236897786458,37.09080123219021,0.1889474242925643,0.015594544236760089,0.30264617999394733,0.051185197077606714,-0.5926139454046885,-0.6832466125488281,-0.406638503074646
85.0,-1141.0652872721355,36.86261064269145,0.17127730200688038,0.021332541831990976,0.32087112466494244,0.040143845871503686,-0.5686246752738953,-0.8341944813728333,-0.2461735010147094
86.0,-1131.8993733723958,36.86544842161757,0.17140056689580283,0.0207563507040261,0.30619315803050995,0.05459597297595674,-0.533633088072141,-0.7476253509521484,-0.2135077714920044
87.0,-1122.901611328125,36.43689123021924,0.16923666248718894,0.009194484318654241,0.30345171193281806,0.043554170917078174,-0.4957966407140096,-0.74617600440979,-0.1482393145561218
88.0,-1114.041259765625,36.162573277946095,0.17559417833884552,0.018003582344068823,0.2890756328900655,0.045921270650809656,-0.5537407745917639,-0.8162789344787598,-0.2093620300292968
89.0,-1105.1361694335938,36.01443818763137,0.1610164865851402,0.01739359422562651,0.27342909077803296,0.039973307419903195,-0.5981469998757044,-0.7994091510772705,-0.3840785920619964
90.0,-1096.5763142903645,35.7844213001694,0.17551517486572263,0.018649851002059282,0.27784232546885806,0.033925412127558334,-0.5749642277757326,-0.8037527799606323,-0.2032138258218765
91.0,-1088.026875813802,35.57753485376116,0.16233170653382933,0.021418024242539396,0.2685615470012029,0.026756284847164812,-0.514382799466451,-0.7070675492286682,-0.2716512978076935
92.0,-1079.6097615559895,35.51326248311284,0.16952004532019294,0.023764070500902054,0.2547110666831334,0.0404924104304073,-0.5428171753883362,-0.7382274270057678,-0.2693734467029571
93.0,-1071.1555786132812,35.37114424669429,0.15053916101654372,0.025074249072188,0.2454503377278646,0.026616307376080454,-0.5015128056208292,-0.7193230986595154,-0.1899989247322082
94.0,-1062.9976603190105,35.300425191600674,0.167301928003629,0.023960542809512233,0.24431036412715912,0.0312595262686223,-0.6091761787732443,-0.7953641414642334,-0.3518407940864563
95.0,-1055.0485941569011,34.93581982366661,0.16552976891398427,0.029432450585328354,0.2512720574935277,0.026790083742074266,-0.512010191877683,-0.6702511310577393,-0.2152979671955108
96.0,-1047.4005940755208,34.61560981688128,0.1918311342597007,0.007748290450020721,0.24345923960208893,0.03073977332827502,-0.6410967061916987,-0.8119537830352783,-0.449135810136795
97.0,-1039.6309000651042,34.25334155665797,0.1536612535516421,0.022494673836012488,0.24379554142554602,0.029231404265987262,-0.547357385357221,-0.7891986966133118,-0.244925320148468
98.0,-1032.0108540852864,34.081084795317736,0.156039074063301,0.019617989568601703,0.24040851742029187,0.0439883737994901,-0.4758237451314926,-0.7258152961730957,-0.2563373148441314
99.0,-1024.2516988118489,33.93913452210914,0.14213214690486584,0.019245647350404807,0.21380748103062308,0.03098398925024842,-0.5224296947320303,-0.7239740490913391,-0.2601706683635711
100.0,-1002.0901387532552,34.08860229689606,0.15694232036670044,0.025953541435030945,0.21811169137557343,0.0368116432920958,-0.5146293292442957,-0.6376274228096008,-0.3970894515514374
101.0,-980.2578633626302,34.218787068905364,0.15363984058300653,0.016406794064108977,0.2360739856958389,0.06069896561141754,-0.53645820915699,-0.6747315526008606,-0.3664596676826477
102.0,-958.222401936849,33.808947118047335,0.15254872540632883,0.007929970694323295,0.20757077882687247,0.030014364051188524,-0.6009194453557333,-0.7446312308311462,-0.4261372983455658
103.0,-937.3425903320312,33.673504697145724,0.16152225683132804,0.012951423790741502,0.22495578974485395,0.04194135206989371,-0.5701960424582163,-0.7207461595535278,-0.2730411291122436
104.0,-914.6436360677084,33.50580234260835,0.1352651230990886,0.015948008985183528,0.1919568652908007,0.02343257786943364,-0.5146661400794983,-0.7783041000366211,-0.1540066003799438
105.0,-892.9874572753906,33.59120146300908,0.13024960582454995,0.015496827912501175,0.21480552107095716,0.06746143080592344,-0.4806673352917035,-0.7411078810691833,-0.1906657367944717
106.0,-872.3233947753906,34.02984679455186,0.15975737571716303,0.014222079406748009,0.20478777587413785,0.04635282497056525,-0.6217618783315023,-0.7327547073364258,-0.5536308288574219
107.0,-851.9710083007812,33.28672374892625,0.15574194739262257,0.022836010731131378,0.19855667899052296,0.032708638041388655,-0.5116554995377859,-0.7022656202316284,-0.3488017618656158
108.0,-832.3925170898438,33.3963704283214,0.15235674381256098,0.025143212849888772,0.20167884727319077,0.028920046711670915,-0.6572952568531036,-0.8196823000907898,-0.4333906173706054
109.0,-812.4061482747396,33.17168811417128,0.14610851928591725,0.023699045129320515,0.19898218661546704,0.04274549173923231,-0.5680980781714121,-0.7463782429695129,-0.3528273105621338
110.0,-793.2011108398438,33.205989035032616,0.1443183434506257,0.015223460664299283,0.20806081593036652,0.07253995182565863,-0.587305024266243,-0.8162906169891357,-0.3182690739631653
111.0,-774.1867268880209,32.83076145135432,0.14152323330442107,0.01493764606689844,0.17904428641001377,0.023985163189484484,-0.5222869416077932,-0.8269984722137451,-0.1900613009929657
112.0,-755.703857421875,33.15748664242304,0.14326452215512595,0.024522796427577584,0.19305595507224396,0.03525778035652796,-0.6079114551345507,-0.8040993809700012,-0.2392315119504928
113.0,-737.702392578125,33.720467195515,0.13747806350390113,0.01907385044513431,0.1971845428148905,0.05598031089563822,-0.5886405607064565,-0.7865186333656311,-0.220956802368164
114.0,-720.1282043457031,33.56035009802684,0.1373675763607025,0.01155786837512135,0.1832998221119245,0.018595121066544394,-0.5397082020839056,-0.7248441576957703,-0.4089918732643127
115.0,-702.9581502278646,33.545816082845434,0.14122622335950533,0.014386437685107382,0.1733201543490092,0.018184865373065944,-0.4382178212205569,-0.715171754360199,-0.1511336416006088
116.0,-686.1641743977865,33.20354312450982,0.13452834760149318,0.020743726564359393,0.16810474793116248,0.0394166041830959,-0.5008347655336062,-0.7753933668136597,-0.1840506941080093
117.0,-670.3440348307291,32.70043202999756,0.1434211917221546,0.012484740566325503,0.20413050055503842,0.03852660393642739,-0.5074355031053225,-0.7651762366294861,-0.1497013717889785
118.0,-654.2933959960938,32.364751802318715,0.1393143832683563,0.013620619274099147,0.16044745097557697,0.018379754231459974,-0.5060748954614004,-0.7102816700935364,-0.2830466032028198
119.0,-638.6394551595052,32.325350004713556,0.12377502645055449,0.00958400226071136,0.17548171927531556,0.03366841972668428,-0.4735983411471049,-0.7568243145942688,-0.175206109881401
120.0,-623.3692016601562,31.840855682131888,0.13020777950684226,0.01593527347933133,0.17242222030957535,0.02069161420925017,-0.5092645386854807,-0.7976599931716919,-0.1269253492355346
121.0,-608.2343444824219,31.745543741956674,0.1282389809687932,0.023667354649186626,0.15856132283806798,0.029300989292744575,-0.5230204313993454,-0.8194894194602966,-0.4136320650577545
122.0,-594.0699055989584,31.892918695658963,0.1405538606146971,0.023953763717578656,0.1820546512802442,0.04237420775866089,-0.674242635567983,-0.8044613003730774,-0.3923570513725281
123.0,-579.9322204589844,31.830863482851957,0.127266110231479,0.024279268521163223,0.1504770368337631,0.023820594698232778,-0.3566009725133578,-0.5104857087135315,-0.1688252240419387
124.0,-566.5083211263021,31.75050124962758,0.13002722462018326,0.020685820929048436,0.16402614365021387,0.05222495992156704,-0.4480674937367439,-0.8166518211364746,-0.1620160490274429
125.0,-553.0312906901041,31.4755179017085,0.12770323206981019,0.013357920976178638,0.14483626683553055,0.021657215179580226,-0.38731716324885684,-0.6068360805511475,-0.1414328068494796
126.0,-540.2469838460287,31.61570194410267,0.1407184191048145,0.032758305267203504,0.16907493521769837,0.045609266591145864,-0.5214737703402837,-0.7968007922172546,-0.3933858871459961
127.0,-527.7208302815756,31.663901594582516,0.13194838166236875,0.01836008366595315,0.17065750062465668,0.04481726055074615,-0.4394283915559451,-0.7192344665527344,-0.1341759264469146
128.0,-515.4289093017578,31.822650695574897,0.12916657576958335,0.020435164726313765,0.15259115273753798,0.04938704574530205,-0.499033160507679,-0.8139996528625488,-0.180336520075798
129.0,-503.57257588704425,32.03699403903519,0.13177120933930075,0.017761938859558176,0.15658059592048323,0.05494252793294346,-0.4576572800676028,-0.8139996528625488,-0.1777455955743789
130.0,-491.88300069173175,31.74871139302921,0.12422124917308482,0.011648228033781051,0.14925612509250638,0.029324230521512333,-0.40055306007464725,-0.6966269016265869,-0.16627237200737
131.0,-480.74538167317706,31.06499675376124,0.1398657324413458,0.013747842527026191,0.15145606050888694,0.024543551103474084,-0.4942653973897298,-0.8274189233779907,-0.2077482342720031
132.0,-470.11314900716144,31.011410227579745,0.14323683083057395,0.015403524960847619,0.16307834163308138,0.0785368032624988,-0.5243387122948965,-0.7972928881645203,-0.3146639764308929
133.0,-459.5910949707031,30.462850428719992,0.13669098416964212,0.017363740687396184,0.1390451105932394,0.020752300839721603,-0.4172072149813175,-0.6179276704788208,-0.1134802624583244
134.0,-449.54844665527344,29.634179129834035,0.13948169598976767,0.007856161242821636,0.14477200433611864,0.023435349607550365,-0.38306624069809914,-0.5439150333404541,-0.1079449132084846
135.0,-439.77748107910156,29.15444083559974,0.13401358077923453,0.014877882524646457,0.16420657436052952,0.03607011772979119,-0.4959333539009094,-0.8139996528625488,-0.3418965935707092
136.0,-430.3477834065755,28.75187399744179,0.13218332082033155,0.02468562757735634,0.14529567087690032,0.022095887287713365,-0.44364165763060254,-0.770006000995636,-0.1808639168739318
137.0,-421.2447764078776,28.251838478804583,0.12525189916292823,0.021266376425732283,0.13921996951103208,0.03415747522805012,-0.3405257537961006,-0.6480798125267029,-0.1537289321422577
138.0,-412.7264353434245,28.030882222971567,0.13305940230687455,0.03518271731387154,0.15859046081701914,0.04367516358255569,-0.458086629708608,-0.7137237191200256,-0.2107326388359069
139.0,-404.20116170247394,27.722344935505706,0.11505932857592895,0.017780098523566757,0.13093704606095946,0.009037322338871641,-0.40354393422603607,-0.8166518211364746,-0.1723436266183853
140.0,-396.01169840494794,27.732629659064635,0.11763144036134078,0.015344032590184412,0.12865340585509932,0.025879257068479714,-0.5066685453057289,-0.8162906169891357,-0.1366756409406662
141.0,-388.11725362141925,27.457895021093652,0.14349063237508133,0.018958942496789578,0.13937380661567048,0.02383911780249601,-0.5258452693621317,-0.8196823000907898,-0.1855714619159698
142.0,-380.3327992757161,27.279320138292267,0.12297603487968439,0.01791126590648526,0.1206094808876514,0.016380277110531322,-0.44233687222003937,-0.6155228018760681,-0.283963531255722
143.0,-373.1896107991536,26.980509223099308,0.12839230522513387,0.016762128423013993,0.1465014132360617,0.0400888566392392,-0.4334523503979047,-0.8139996528625488,-0.2226093709468841
144.0,-366.37123107910156,26.593094681399023,0.1206681864957014,0.024156976375166263,0.13954585666457806,0.03623710059279435,-0.4388481496522824,-0.8139996528625488,-0.0438845269382
145.0,-359.69793701171875,26.471567237231117,0.12049625193079311,0.020374337691840754,0.14721710607409472,0.0384387945973826,-0.3765832607944806,-0.6688174605369568,-0.2280155569314956
146.0,-353.3031311035156,26.108167190418254,0.13680244982242581,0.018805807058446363,0.14886128778258956,0.02819371265675628,-0.4623841525365909,-0.8166518211364746,-0.0504386909306049
147.0,-346.918701171875,25.61699664036299,0.12651991223295528,0.026563295512375136,0.14574261878927544,0.02506481614523939,-0.4941119800011317,-0.8162906169891357,-0.2630817294120788
148.0,-340.9339650472005,25.770326700606265,0.14075366283456478,0.029263316819172488,0.17185099298755324,0.052099647254100566,-0.4690404882033666,-0.7972928881645203,-0.3337372243404388
149.0,-334.9271545410156,25.494245631987734,0.11846932023763651,0.023723313936181364,0.12449444333712258,0.017347215720770488,-0.2728755784531434,-0.41779425740242,-0.0630117729306221
150.0,-329.1044616699219,25.32146929426499,0.11434736351172126,0.025832472736752658,0.1230729892849922,0.016519573969745214,-0.38646065071225166,-0.6361125707626343,-0.0974241718649864
151.0,-323.4549509684245,25.211538804110173,0.12127503876884772,0.026068637633447352,0.11466162775953605,0.011426326411209883,-0.3286846869935592,-0.8162789344787598,0.058910746127367
152.0,-318.46807861328125,24.593805673610024,0.12428393214941018,0.0076582991572145594,0.13829238836963967,0.04278879064947718,-0.18636268625656763,-0.3935711085796356,0.1443165391683578
153.0,-313.52296447753906,24.322327221721864,0.11616327613592144,0.01782212539960696,0.13802853350838024,0.033812567004134896,-0.438469260931015,-0.7593578696250916,-0.2811191082000732
154.0,-308.8009745279948,24.117031019431078,0.12608370681603745,0.01550224588807764,0.12601220980286593,0.0266102316405728,-0.5690479079882304,-0.8274189233779907,-0.3643956780433655
155.0,-304.28233846028644,23.95404669589415,0.12612732127308843,0.02251888867795681,0.11702749629815414,0.011517082158313506,-0.4438176403443019,-0.5971627235412598,-0.2569421529769897
156.0,-299.8474985758464,23.580807837505315,0.11981715013583498,0.016120542858900327,0.12634158879518506,0.025575224063345496,-0.3407390850285689,-0.6610823273658752,-0.1193376705050468
157.0,-295.5860188802083,23.079530831905462,0.12959524864951769,0.030516200301736088,0.13486135751008987,0.02312689329640242,-0.5311725176870823,-0.815925121307373,-0.1085847243666648
158.0,-291.43918863932294,22.794814093985618,0.12488510583837824,0.013465229109537269,0.1293746121227741,0.02402730359062682,-0.41955127388549346,-0.8166518211364746,0.0184031780809164
159.0,-287.6038767496745,22.62920917261545,0.12308531502882636,0.020903382459724833,0.12589375798900918,0.030259727658767506,-0.5231216053167979,-0.7736783027648926,-0.1440685987472534
160.0,-283.6666564941406,22.417336623821495,0.1199527618785699,0.01867922154062136,0.11928791180253023,0.0176670306321776,-0.17945565034945807,-0.443749725818634,0.2843318283557892
161.0,-279.8079147338867,22.21790549622294,0.11419639115532237,0.01114646992878141,0.11311939607063926,0.013539098925778374,-0.341653232773145,-0.7278174161911011,0.2712503969669342
162.0,-275.9482192993164,22.178566653502312,0.12881693864862118,0.022502875963021484,0.13727531085411707,0.050164428360335425,-0.2997058108448982,-0.8054004311561584,0.2480894178152084
163.0,-272.5995915730794,22.11554945599489,0.12578324601054186,0.02857355417616034,0.13813664267460501,0.04382258804849111,-0.42270991454521817,-0.7971826791763306,-0.0106377750635147
164.0,-268.9448013305664,21.66984576693508,0.11633075028657912,0.017434514491346875,0.11225113893548644,0.007740919111686742,-0.4433872029185295,-0.7612403035163879,-0.1637850254774093
165.0,-265.5267868041992,21.68250851592683,0.1267262535790602,0.016269728462601555,0.11319209014376001,0.014921714510555845,-0.3890748992562294,-0.8303291201591492,-0.1743841618299484
166.0,-262.17763264973956,21.31989651949366,0.1224649312595526,0.018742323155257076,0.1136617312828699,0.020982964206037968,-0.3612045389600098,-0.8162906169891357,-0.0123290373012423
167.0,-259.15616607666016,21.390650762382844,0.13747095068295792,0.016242456544538306,0.1333065753181775,0.048046817522218364,-0.48713627457618713,-0.8196823000907898,-0.1493590474128723
168.0,-255.98649088541666,20.79091615005554,0.1160708057383696,0.011782343003968411,0.10930435235301648,0.014048603290101198,-0.31259536494811374,-0.622607409954071,-0.1306746304035186
169.0,-252.9471689860026,20.20417461487514,0.11909171938896178,0.012521753430997758,0.11860422665874158,0.02114446707121392,-0.3848082373539607,-0.8139996528625488,-0.0627123117446899
170.0,-249.82628377278647,19.633813701048815,0.11313373471299802,0.013207586142602087,0.09907643869519228,0.01867288074208277,-0.2929204056660334,-0.5699521899223328,-0.1277349144220352
171.0,-246.9460652669271,19.4962070757924,0.12114144985874488,0.02458036738441584,0.11089117079973217,0.02414509761949966,-0.32526865663627785,-0.55852872133255,-0.032634649425745
172.0,-243.99239603678384,19.303529804716582,0.1073723124961058,0.014611975936970332,0.10767231384913123,0.0076666780366473515,-0.3571970574557781,-0.6190305352210999,0.0902611836791038
173.0,-241.31804656982422,19.079808989585963,0.11137342949708297,0.018259798476544454,0.11251597230633098,0.022401083016675993,-0.34199992877741653,-0.76808100938797,-0.0498614646494388
174.0,-238.83233642578125,18.64246528377397,0.1289151646196842,0.018584371141138915,0.1417332105338573,0.0440385402665541,-0.5466390500466028,-0.8166518211364746,-0.2137714922428131
175.0,-236.01334381103516,18.517402979198952,0.11220613618691756,0.013859413634375203,0.10469556103150046,0.028964060457561735,-0.27558829945822555,-0.6887003779411316,0.0279525034129619
176.0,-233.51283009847006,18.417488266712013,0.11664847284555431,0.019057288897922832,0.10979581251740451,0.02724854562594787,-0.25375728619595367,-0.7164526581764221,0.0347770787775516
177.0,-231.0086669921875,18.195686746705565,0.10675247386097904,0.015717808707299965,0.11711323757966356,0.018622773476494405,-0.3787687048316002,-0.7593578696250916,-0.2007103860378265
178.0,-228.78188832600912,18.00863649133157,0.11585918938120203,0.02498771400811591,0.11219575628638263,0.025639658908615352,-0.22832086383520311,-0.4991529583930969,-0.0005139529239386
179.0,-226.39811197916666,17.64159801683255,0.10848592221736904,0.015420514005594067,0.12582037225365636,0.03426591907111298,-0.21577916294336316,-0.375403344631195,0.0857311338186264
180.0,-224.45465087890625,17.16219433869083,0.12822223454713816,0.01707100053115932,0.1263292642931143,0.035433229240371,-0.508035642405351,-0.8162906169891357,-0.1269889324903488
181.0,-222.31151580810547,16.615602062163827,0.11020116508007045,0.010136214941751348,0.09961501260598495,0.01517521204348974,-0.37838663160800934,-0.6445857286453247,-0.1829929202795028
182.0,-220.29253641764322,16.296773356409165,0.11223127196232473,0.01352825093369026,0.1113971484204133,0.017265188072842844,-0.28939023924370605,-0.5226463675498962,-0.0403011292219162
183.0,-218.48280080159506,15.976954788942482,0.13059334581096962,0.014482623313182947,0.1116847619414329,0.03841864242787658,-0.48507642559707165,-0.8196823000907898,0.0493065230548381
184.0,-216.52708689371744,15.561760494538042,0.11382042119900382,0.015368404508635093,0.10595766454935067,0.029979655117191195,-0.2459163243571917,-0.7355919480323792,0.2841690480709076
185.0,-214.53789520263672,15.216881074272143,0.1159728517134984,0.01782303789069733,0.09970699871579804,0.014224896620636487,-0.47453705966472626,-0.826248824596405,-0.183221161365509
186.0,-212.6771469116211,14.860811542694163,0.11291909590363498,0.017473946561939378,0.10605722293257709,0.027703823319843033,-0.4142111465334892,-0.5608558654785156,-0.2487067431211471
187.0,-211.01780446370444,14.715250695982796,0.12407048791646953,0.01907939721906572,0.11799341067671774,0.04234692615514045,-0.499454990029335,-0.8162906169891357,-0.1448204219341278
188.0,-209.1781260172526,14.524112684617194,0.11559696868062015,0.026729111042890188,0.09338505193591112,0.008739257113864182,-0.25606330049534637,-0.40723317861557,0.0309537462890148
189.0,-207.78936513264975,14.07450877166463,0.11359654863675432,0.011893347053436316,0.1278313733637333,0.052498533490814236,-0.3873056952143088,-0.7407565712928772,-0.0033344828989356
190.0,-206.04765828450522,14.142074086982976,0.10708063095808028,0.012516988019187958,0.10420467952887214,0.031056824727238707,-0.1744267279282212,-0.397020936012268,0.0684300512075424
191.0,-204.71627807617188,13.80124057160477,0.12496895591417943,0.017592084479409707,0.12088168784976001,0.046078222294678166,-0.42619285980860394,-0.8054004311561584,-0.1624148488044738
192.0,-203.35865783691406,13.411122135218966,0.12089059129357331,0.010755133929922375,0.114651545882225,0.025380108086457416,-0.29369510617107153,-0.8264243006706238,0.323650062084198
193.0,-201.98031616210938,13.032884679943875,0.1087244463463624,0.008297638275087558,0.09569579983750974,0.014102304389992585,-0.2436948915322621,-0.3192593455314636,-0.0938908010721206
194.0,-200.6603266398112,12.547366867351839,0.11768392845988268,0.017927561804340287,0.11046907181541121,0.03550726458348054,-0.4533528337876002,-0.7250552177429199,-0.1549919247627258
195.0,-199.3677241007487,12.611662155594926,0.12168869127829866,0.021858961742623157,0.11546015987793601,0.029790053785464572,-0.5585986425479254,-0.8184823393821716,-0.2900450527667999
196.0,-198.0903294881185,12.256006080946278,0.13159653296073276,0.02502462974275723,0.1261550573011239,0.03842030465432202,-0.47927600642045337,-0.7972928881645203,-0.1614428162574768
197.0,-197.23810068766275,12.543486585189662,0.13030141467849407,0.02977899390527596,0.14870747675498322,0.07337164868135353,-0.4654730334877968,-0.8274189233779907,-0.1626944243907928
198.0,-196.02594502766928,12.185127890048067,0.11335118114948269,0.01792412116596891,0.11462406317392977,0.027110949157862003,-0.3519235278169314,-0.8138983249664307,0.2405437678098678
199.0,-195.09546407063803,11.690321043024035,0.11627208193143207,0.015069450087669752,0.11034474894404404,0.03851928226319378,-0.46379779775937396,-0.761340856552124,-0.292358249425888
200.0,-194.31588999430338,11.30127010864431,0.11886436492204662,0.010493147957428629,0.14784016708532965,0.03804619329207902,-0.44460610051949817,-0.8162906169891357,0.2194664478302002
201.0,-193.112548828125,10.862197407973053,0.10930125539501505,0.010776820651960107,0.11316543196638422,0.026469413885929518,-0.2757767116030057,-0.4671730399131775,0.0199833810329437
202.0,-192.63611857096353,10.408734608913464,0.13781430572271344,0.022572044075537843,0.1560886154572169,0.06742699614225242,-0.4918508504827817,-0.8196823000907898,-0.1169023066759109
203.0,-191.65576171875,10.218398491469255,0.12157985692222907,0.017065228110458682,0.12864241252342856,0.03719241952324839,-0.5266454542676607,-0.8274189233779907,-0.2096580117940902
204.0,-191.1788813273112,10.070625366129788,0.13485692441463465,0.013670557519231866,0.12608638529976204,0.04187842541887476,-0.41392406572898227,-0.7199756503105164,-0.0701550543308258
205.0,-190.50404612223306,9.70523421033823,0.11674380302429195,0.015327244410703777,0.13451918338735894,0.04591121383350497,-0.3053338484217723,-0.6550303101539612,0.2679771780967712
206.0,-189.66924540201822,9.19171431894885,0.12694451833764708,0.015722155686811304,0.121575320760409,0.03349434058372002,-0.35644998277227086,-0.5204339027404785,-0.1050975695252418
207.0,-189.02530924479166,9.154576002685772,0.12419367829958594,0.02372017315072126,0.14060677712162334,0.06224646614186456,-0.33225237516065437,-0.8054004311561584,0.020598005503416
208.0,-188.26566569010416,8.831138750295752,0.11843681211272873,0.014964250949926742,0.13001983116070426,0.04716586526454636,-0.3348192324241002,-0.4428843259811401,-0.0955995023250579
209.0,-187.44969177246094,8.506305772544756,0.1179144072035948,0.012965179674908235,0.1137676338354746,0.01998180913708074,-0.23857356359561285,-0.6862984895706177,0.5421492457389832
210.0,-186.87461853027344,7.874807493768585,0.13138700028260544,0.02645214202429771,0.14106541623671845,0.036621762146752966,-0.5347054203351339,-0.8274189233779907,-0.1611712872982025
211.0,-186.3406778971354,7.685792209925036,0.13091069211562473,0.012196717543584383,0.11544753859440482,0.03710211768445419,-0.32450567993024987,-0.5759520530700684,0.0361472032964229
212.0,-185.7521235148112,7.51286314422872,0.12433307742079096,0.010132695719283795,0.13018626968065894,0.042569552024744696,-0.3032788236935933,-0.8162789344787598,0.6154745221138
213.0,-185.06922403971353,7.463845556120148,0.11965577180186902,0.020222969499753742,0.12009397024909652,0.04872886493884645,-0.46144257485866547,-0.8274189233779907,-0.1486694514751434
214.0,-184.46619669596353,7.2621851079751405,0.12036680430173868,0.023254271283445548,0.11648865168293314,0.03497505721484037,-0.3703981315096219,-0.7593578696250916,0.2306772023439407
215.0,-183.76996103922525,7.318366550377739,0.11659589409828182,0.013714112287814596,0.10118362307548519,0.03379115535257859,-0.5053456351161003,-0.7696496248245239,-0.1977881342172622
216.0,-183.6125717163086,7.311627250135131,0.13004518424471218,0.022624553171222608,0.15071298802892363,0.07776018941233721,-0.3720484914568563,-0.7972928881645203,0.3360220193862915
217.0,-182.8310521443685,7.415533207948927,0.1181588396430015,0.02439456069453147,0.1207732185721397,0.038854307019230636,-0.33597489322225255,-0.5185173749923706,-0.079221136868
218.0,-182.3142573038737,7.579458649804964,0.11324058969815572,0.017968959990940152,0.11469423770904537,0.036016442787199426,-0.5603097478548685,-0.8139996528625488,-0.1811221241950988
219.0,-182.04729970296225,7.707066748750975,0.1323496426145235,0.01221672753490845,0.12980389098326361,0.05764720689528517,-0.284856711824735,-0.6364202499389648,0.5538361072540283
220.0,-181.57451629638672,8.091653378423919,0.11906668916344638,0.015685046952140926,0.11785303801298137,0.04466015601624021,-0.24883045256137848,-0.5742214918136597,0.2334626615047454
221.0,-181.4031524658203,8.343789450005472,0.1249266552428404,0.014327733849921769,0.1380572579801082,0.06002946445236291,-0.4509497433900833,-0.8196823000907898,0.2807734310626983
222.0,-180.57762400309244,8.110340662574261,0.11218292390306787,0.017693952728970522,0.09568904961148895,0.012295496180092185,-0.3351583455999692,-0.4251608550548553,-0.2162563651800155
223.0,-180.39779408772787,8.308887485499167,0.13358522579073903,0.017229772797344438,0.11916389564673104,0.045310441652222776,-0.41721588373184204,-0.5058374404907227,-0.2730565369129181
224.0,-180.29331970214844,8.503294243192192,0.13446508223811784,0.015527990177446995,0.145067931463321,0.06259411714126906,-0.5757713963588079,-0.8166518211364746,-0.0549348294734954
225.0,-180.22081502278647,8.788755802166314,0.11844689647356665,0.018835946877994624,0.14401537179946897,0.047788976445009304,-0.11039302249749501,-0.4149281084537506,0.4339924156665802
226.0,-180.06650034586588,9.110495518706085,0.12769009421269095,0.019242681742182556,0.16065587724248562,0.06207593714812041,-0.09545597527176138,-0.6013513803482056,0.8366709351539612
227.0,-179.56058502197266,9.325517270017754,0.1051400279005368,0.01530329643481134,0.12715077772736547,0.034175114579030684,-0.27555535423258937,-0.8175169229507446,0.1853639930486679
228.0,-179.44827270507812,9.482307841760816,0.12143141403794284,0.021137014897790886,0.14471697683135665,0.06054915625254475,-0.32752508670091623,-0.6316386461257935,-0.1075567007064819
229.0,-179.1156743367513,9.487197473439398,0.12005275860428806,0.02248597685337544,0.12207260479529697,0.0417955000284474,-0.3853997861345609,-0.8196823000907898,0.1726171821355819
230.0,-178.93971506754556,9.415935122116622,0.11580034345388407,0.020709660732474388,0.13322105134526882,0.03693574533145414,-0.4096655671795209,-0.8166518211364746,0.3430323600769043
231.0,-178.7269719441732,9.434518933552873,0.11296539505322771,0.010579961652884357,0.14878838012615833,0.026014835000839717,-0.4619387189547221,-0.7593578696250916,-0.1093574464321136
232.0,-178.25223541259766,9.701993102355601,0.11385519802570337,0.016756425418898754,0.12647857517004008,0.052161257087019026,-0.2350655533373356,-0.71224445104599,0.3112174868583679
233.0,-178.20083363850912,10.122277787624492,0.1178814110656579,0.011199648761194211,0.1507107963164647,0.061804023389044775,-0.2616877344747384,-0.6714326739311218,0.0741125866770744
234.0,-178.1673355102539,10.360085620375308,0.12962169448534644,0.016042473451705737,0.14997650807102517,0.06145602743785933,-0.45724475880463916,-0.7972928881645203,0.2705182135105133
235.0,-177.6858876546224,10.70756286486041,0.11254386355479555,0.021188272124897146,0.11876174559195833,0.04468988077996393,-0.24039774388074875,-0.7520222663879395,0.4866909384727478
236.0,-177.28258260091147,10.661905558594698,0.11370791991551714,0.015648392962585696,0.10771695400277768,0.01813493596721749,-0.3761274628341198,-0.6164007186889648,0.0916467308998107
237.0,-177.26058959960938,11.06773879216131,0.12314031894008313,0.018055997967927423,0.13827558234333986,0.06115959284634398,-0.41659071917335194,-0.5707147121429443,-0.1177180930972099
238.0,-176.88399759928384,11.41842500791676,0.11577970782915746,0.018224167390428262,0.12352900082866347,0.04373374711187445,-0.2758306600153446,-0.6443163156509399,0.0855819582939148
239.0,-177.04488881429037,11.839990758425726,0.11880088225007053,0.02248836362199779,0.14955711737275124,0.05346922072296863,-0.4663079467912515,-0.8162906169891357,-0.1170974895358085
240.0,-177.21825154622397,11.910781439139067,0.12880416835347808,0.017099377923331063,0.14157535756627718,0.03934193909309842,-0.46516254792610806,-0.7593578696250916,-0.2093425989151001
241.0,-177.0955327351888,11.797192245151495,0.12012015034755068,0.010347988708324714,0.14568822210033733,0.04115863009950821,-0.641314854224523,-0.8274189233779907,-0.4118711352348327
242.0,-176.950314839681,12.055645348810721,0.11164806907375652,0.012304918014900074,0.11175420880317684,0.024593031950273736,-0.39739055559039116,-0.8139996528625488,-0.1195906475186348
243.0,-176.77020009358725,12.01744561389751,0.11784878745675083,0.013163377697551963,0.13201156134406722,0.026426216963995483,-0.32664988934993744,-0.5996705889701843,0.0565840005874633
244.0,-176.55191040039062,11.886177339442797,0.11965475479761757,0.018593582707331923,0.11022055024902022,0.01976515387054647,-0.2524208103617032,-0.8139996528625488,0.434382677078247
245.0,-176.5347900390625,11.707402272092693,0.12407621989647544,0.01621525658486738,0.14125779519478476,0.04652861933564732,-0.37646758556365967,-0.7972928881645203,0.8330471515655518
246.0,-176.5116449991862,11.996252135444102,0.12863300616542495,0.026525356366166215,0.15381349871555958,0.05648788154330871,-0.4858167078346014,-0.8303291201591492,-0.0290168561041355
247.0,-176.03010050455728,12.269843151628034,0.1051688951750596,0.010786555187251357,0.10016612956921254,0.025142911819932046,-0.2924579987302422,-0.5749020576477051,0.028637271374464
248.0,-175.400026957194,12.337599092883654,0.11773404727379477,0.012139226767037848,0.10729991768797237,0.03613871669835775,-0.2689981920023759,-0.4844749569892883,-0.0516236126422882
249.0,-175.25780232747397,12.63970838632053,0.10758517558375987,0.014061187739718893,0.1156108404199282,0.040039769885301696,-0.28166232878963154,-0.468577116727829,-0.0822179839015007
250.0,-175.28296407063803,12.740065765754165,0.1267760520180066,0.024675809531280544,0.11414178460836406,0.024229407665078206,-0.447150985399882,-0.8139996528625488,-0.1902525126934051
251.0,-175.32577260335287,12.934434138879482,0.12017942219972606,0.02697169264406866,0.12170713767409318,0.04067696092275964,-0.3499479951957862,-0.7593578696250916,-0.110898308455944
252.0,-175.34636942545572,13.312615215922992,0.11809307088454561,0.026521449787025496,0.14734525357683495,0.05116674219089141,-0.4596616228421529,-0.81550532579422,-0.2794073522090912
253.0,-175.0222905476888,13.384989517097493,0.10564713676770526,0.012948662652999645,0.10350302110115683,0.023200700718283056,-0.3865759273370107,-0.6078149080276489,-0.2295970022678375
254.0,-174.91348012288412,13.52090058016667,0.12156768888235091,0.01270938704868854,0.11540531367063518,0.04877237934863496,-0.42544246713320416,-0.7244069576263428,0.3215776085853576
255.0,-174.73146311442056,13.738337069869228,0.11538048957784967,0.014118076820759868,0.1024758107960224,0.035687539067057183,-0.35157408751547337,-0.564701497554779,-0.0320941917598247
256.0,-174.45956420898438,13.671356906767201,0.11920960495869315,0.029720311086777,0.08915960043668743,0.02104584271945669,-0.14327852187367776,-0.4432250559329986,0.4196912050247192
257.0,-174.3140411376953,14.044043386780949,0.1255287205179532,0.023418385286287736,0.11870186900099115,0.026392841123642624,-0.5063656077254564,-0.8273352384567261,0.0058676567859947
258.0,-174.00906117757162,14.268259833726809,0.11111406857768691,0.010047976135046592,0.10075823528071241,0.031228671497947728,-0.3096126423527797,-0.7427733540534973,0.0790423601865768
259.0,-173.93668365478516,14.615267294494206,0.12442996477087336,0.02246046415966646,0.11448951313892998,0.0422501321407405,-0.4065726511180401,-0.8139996528625488,0.2754110395908355
260.0,-173.99879709879556,14.85676501118623,0.1187927015125751,0.025406305040140357,0.12908134236931795,0.052370240790814676,-0.36434849599997204,-0.7456991076469421,0.1177325546741485
261.0,-174.20155588785806,15.241378823934562,0.12356312821308768,0.019974828784800783,0.1319331123183171,0.06656936627114005,-0.5003873084982237,-0.7593578696250916,-0.2393663376569748
262.0,-174.08700052897134,15.30603430220756,0.1261567113300164,0.01733718843225959,0.12401380762457846,0.017638317286549493,-0.3644890561699867,-0.6828635931015015,-0.1462884992361068
263.0,-173.791384379069,15.442161683729216,0.11760692422588663,0.014574808707802797,0.10522638882199918,0.03001871464104017,-0.3697582855820656,-0.6843836307525635,-0.1494014114141464
264.0,-173.84012603759766,15.498309814666863,0.124707226951917,0.021857813629217626,0.11064888040224706,0.046453187292293904,-0.5619563808043798,-0.752663254737854,-0.2872896194458008
265.0,-173.87784067789713,15.364318031062115,0.12097821384668346,0.01813064815075762,0.12418235093355175,0.04532482614502385,-0.343936422218879,-0.5645217895507812,-0.0715417191386222
266.0,-173.69049835205078,15.403778694739197,0.11198851590355234,0.012787305280261696,0.09810036917527513,0.025223659394849614,-0.4366985658804576,-0.6909418106079102,-0.1380301713943481
267.0,-173.42647806803384,15.284636528166393,0.11489233002066608,0.014548258531825372,0.119190319130818,0.06188094471173915,-0.3291527144610882,-0.6497756242752075,0.0924401506781578
268.0,-173.48342641194662,15.567009720536657,0.1260063176353772,0.023117869000804436,0.10728378842274343,0.029961789080300612,-0.25610220059752464,-0.5957434773445129,0.4149075150489807
269.0,-173.62725067138672,15.855627542370609,0.1310428070525328,0.030591985436436767,0.1266422631839911,0.03444750683889304,-0.18881985343371824,-0.7972928881645203,0.5106112957000732
270.0,-173.76329294840494,16.055478125467904,0.11572874834140139,0.022304124171648315,0.11538958549499508,0.040267129189992326,-0.37568149467309314,-0.7593578696250916,0.5290812253952026
271.0,-173.8730443318685,15.989167952691826,0.12880894665916756,0.017332025221989584,0.11847757051388418,0.028055715368827464,-0.5320013612508774,-0.7656928300857544,-0.4074855744838714
272.0,-173.94068145751953,16.02831675419407,0.11484025294582047,0.014755351196105687,0.10960450644294417,0.04579821842468622,-0.3474823267509539,-0.8196823000907898,-0.0264740549027919
273.0,-174.30356089274088,16.179964934080235,0.12923519561688102,0.012262825557555345,0.14508955428997672,0.06253771789417756,-0.417799470325311,-0.7972928881645203,-0.1439700573682785
274.0,-173.9201685587565,16.584650836662544,0.11203947787483526,0.017632496923523498,0.10532255098223682,0.02917103754971781,-0.3269421309232712,-0.7255805134773254,0.3577331304550171
275.0,-173.9558334350586,16.678664285434657,0.11062433446447051,0.018903944338342988,0.11123428742090857,0.028167939750205567,-0.47854601343472797,-0.8054004311561584,-0.1124867647886276
276.0,-173.91336822509766,16.85098178001829,0.10268144433697061,0.017903370528263927,0.11786100640892977,0.050990813485412255,-0.22797558891276518,-0.5884272456169128,0.2764544188976288
277.0,-173.95743306477866,17.013852325294522,0.11494475851456322,0.017791310389874426,0.11504581322272615,0.024016045609234624,-0.3743557184934616,-0.8274189233779907,0.593407154083252
278.0,-173.77279408772787,17.19060734591696,0.1115084812045097,0.020835055645932132,0.09088381379842754,0.026257990226557486,-0.5255789508422216,-0.8054004311561584,-0.1441959142684936
279.0,-173.91602325439453,17.08973878817286,0.11718948682149248,0.019720850407954828,0.13702385748426116,0.09166524474099563,-0.37346967061360675,-0.5025244355201721,-0.1920236945152282
280.0,-173.9456583658854,17.075828433411463,0.12044156342744822,0.01757122707124905,0.13822880387306208,0.048176152053832764,-0.32903603091835976,-0.8196823000907898,0.1875039190053939
281.0,-174.0881118774414,17.1716487433359,0.11841818566123641,0.030943446986842257,0.11119693517684931,0.027366027812258106,-0.27709760144352913,-0.8139996528625488,0.2402911633253097
282.0,-174.12665303548178,17.263198247153685,0.11431698625286417,0.022987771225479185,0.11466807499527927,0.027423471450338816,-0.2776863599816958,-0.5485774278640747,-0.0393936187028884
283.0,-173.95006815592447,17.1188754701931,0.11394183089335756,0.01695333156254207,0.10379324853420253,0.03322017008434744,-0.30436774094899494,-0.4171972572803497,-0.2060846239328384
284.0,-173.85682932535806,17.00733442384022,0.1098115108907222,0.02863346119836117,0.09700788930058478,0.018834652165392547,-0.3201887294029196,-0.8166518211364746,0.0176603179425001
285.0,-173.8448715209961,16.98204584502809,0.10336705669760698,0.014021076733952758,0.11065105597178139,0.0281592606038008,-0.10979789786506444,-0.4498633444309234,0.2074574679136276
286.0,-173.7471186319987,17.124188551235946,0.10916124780972795,0.024387136963614872,0.09622852876782416,0.023157237711646322,-0.31929886527359486,-0.8274189233779907,0.04884659871459
287.0,-173.56097666422525,17.06232197023026,0.10804018750786777,0.022925135079868073,0.10815346116820967,0.022325672177812207,-0.170167221998175,-0.3969787359237671,0.1398023962974548
288.0,-173.61770629882812,17.29473424596029,0.11470986157655709,0.016849982812080506,0.10215630009770389,0.03191178355537883,-0.33073703447977704,-0.5682154893875122,-0.1257191598415374
289.0,-173.41250864664713,17.415907252700027,0.10656984647115068,0.016447662541008466,0.10633824393153189,0.027972820617379292,-0.1593912914395332,-0.6059988141059875,0.410495400428772
290.0,-173.50066630045572,17.39164277567022,0.11220295354723925,0.018947093104307273,0.11133509005109464,0.023166690016791936,-0.23191569310923418,-0.7593578696250916,1.011532187461853
291.0,-173.1861139933268,17.429876076582065,0.09691783164938285,0.012762487732994857,0.10521464546521497,0.02059326718937822,-0.18000404195239147,-0.5990356802940369,0.1371116936206817
292.0,-172.90930938720703,17.37449222767069,0.10503329709172243,0.01784663610863222,0.09203706185022986,0.02456355005289731,-0.22151010359326997,-0.5088605284690857,0.0682445764541626
293.0,-173.19283803304037,17.504344440383942,0.11292218913634615,0.01868815908620742,0.13090434049566588,0.0671096280137966,-0.3919648677110672,-0.7361259460449219,-0.2135852575302124
294.0,-173.0583724975586,17.504999524996663,0.10703357557455695,0.016247870213614016,0.10243115574121471,0.01723752674205147,-0.44187821944554645,-0.7756955623626709,-0.0696209743618965
295.0,-172.91024271647134,17.343297082562813,0.11777526761094727,0.01793357825896932,0.09878532464305556,0.01254932802114326,-0.29656462868054706,-0.7536672949790955,0.0953069031238555
296.0,-172.7233861287435,17.535174958053044,0.10732448225220037,0.01606257865623154,0.12445698554317153,0.04181648356645579,-0.14121900126338005,-0.8162906169891357,1.2402578592300415
297.0,-172.15806325276694,17.13414479046661,0.11043214425444599,0.019553547691677192,0.09000511591633155,0.007893642690712157,-0.06357854853073756,-0.5665476322174072,1.268632411956787
298.0,-172.219357808431,17.046471966980747,0.11857688178618746,0.02424467017403738,0.1179173278311888,0.020045488269299354,-0.08299167392154533,-0.5521877408027649,0.4635090827941894
299.0,-172.31334177652994,17.248533243158555,0.11974461004137986,0.021277718417177714,0.11993445331851638,0.04270982150125098,-0.23182793706655502,-0.5703188180923462,0.457350492477417
300.0,-171.9843724568685,17.180579244022653,0.101202147702376,0.01756026809514497,0.11978051066398616,0.028063626329611787,-0.1468380516550193,-0.4683232605457306,0.2291653603315353
301.0,-172.27106221516928,16.932157778938915,0.12343555688858028,0.02168358891607752,0.13887663682301835,0.04700495442795164,-0.5344026585419973,-0.643325686454773,-0.2970021367073059
302.0,-171.91596221923828,16.64189507715525,0.11313793187340097,0.01118117664248412,0.1314110793173313,0.022450275385048714,-0.34293772652745247,-0.6557807326316833,-0.1032533273100853
303.0,-171.8355229695638,16.57395955144024,0.11497369160254793,0.024169281125359092,0.1240686705956856,0.04679956963934057,0.057692550122737885,-0.3832487463951111,1.2444459199905396
304.0,-171.6822077433268,16.39405667326769,0.11469936370849605,0.01670577523990521,0.12493563691775,0.02862822232023818,-0.17983610555529594,-0.5892478823661804,0.9058629870414734
305.0,-171.36971791585287,16.236308952401277,0.10414699713389071,0.018042375915376052,0.1036845967173576,0.020171522423798386,-0.1653427624454101,-0.4811623990535736,0.3554979562759399
306.0,-171.0175806681315,15.932072248903943,0.10264461735884345,0.013237663859274381,0.09693324565887447,0.02070722824691513,-0.2842638185247779,-0.6104158163070679,0.2061752825975418
307.0,-170.65555063883463,15.504436232573942,0.10346460590759908,0.03045288129414325,0.1110187396407127,0.04270475239349326,0.09270304565628369,-0.2182698547840118,0.95408833026886
308.0,-170.298952738444,15.584163777758878,0.09871358424425124,0.024270097318988843,0.10018122196197506,0.020947651093800267,-0.1880939931919177,-0.8166518211364746,0.9242565631866456
309.0,-170.35909271240234,15.805022575515075,0.11701176936427747,0.020943319895534804,0.12302896007895464,0.05145807063885987,-0.3390590772032738,-0.7044335007667542,0.3365600109100342
310.0,-169.92073822021484,15.800244152064053,0.114915519952774,0.01857694840648007,0.09661193440357842,0.013354463296524472,-0.3141900822520256,-0.6442998647689819,-0.1433601528406143
311.0,-169.8541742960612,15.767001031372988,0.11020064105590177,0.02181225954908712,0.12690659550329048,0.05163319390161272,-0.2072588667894403,-0.6077632904052734,0.0293145347386598
312.0,-169.76569366455078,15.64691898234552,0.12604549775520954,0.033543919371628934,0.11617588996887203,0.028130020484565057,-0.21656432002782822,-0.765705943107605,0.2820438146591186
313.0,-169.66447957356772,15.401120839276368,0.1214237051705519,0.01586019869284618,0.10425899674495055,0.011152044075180514,-0.4016967286200573,-0.6607552766799927,-0.0052389022894203
314.0,-169.6980972290039,15.50918023790178,0.11757312218348183,0.019024209069875092,0.1239547468721866,0.051266185509419165,-0.1707928710384294,-0.6381796002388,0.0909902453422546
315.0,-169.70896657307944,15.36091990795816,0.11271039023995395,0.017227724150805063,0.1065797296663125,0.029594842133589483,-0.2130788986881574,-0.6442973613739014,0.6692731380462646
316.0,-169.19373321533203,15.100207374271672,0.10656221086780227,0.020563866801765415,0.10258588194847103,0.019948668685303806,-0.1581788895030816,-0.4929563403129577,0.2920476794242859
317.0,-169.07127888997397,14.952372051146936,0.10889567434787746,0.023379376682573456,0.11301693444450693,0.03409712467338258,-0.11794248595833777,-0.5491475462913513,0.7138268351554871
318.0,-168.9203898111979,14.584285998304615,0.09596152851978933,0.012723207490337623,0.1110020404060681,0.04262191139899749,-0.42321909715731937,-0.8274189233779907,-0.1434978991746902
319.0,-168.63701629638672,14.228592080916759,0.10602468873063718,0.02381694523713885,0.11674420908093448,0.05704700073576405,-0.13484702010949454,-0.5257144570350647,0.4451577365398407
320.0,-168.57869466145834,14.431949527874924,0.10813423991203304,0.024969494343236243,0.12067928537726397,0.0610092419485228,-0.04122298055638869,-0.496603399515152,0.4503983557224273
321.0,-168.23230997721353,14.303667808719824,0.1079826491574446,0.02599296169330188,0.10685930897792177,0.03029380370400163,-0.20244423362116018,-0.8054004311561584,0.6721708178520203
322.0,-168.57613881429037,14.558240982122095,0.13002215450008706,0.027973127131829464,0.1256362050771713,0.04607502981828248,-0.3499600092569987,-0.6507276892662048,-0.0835677534341812
323.0,-168.60686747233072,14.538421426960081,0.11621769269307451,0.017303065154871455,0.14080257465442017,0.034282413882935577,-0.35432224969069165,-0.8166518211364746,0.1346926093101501
324.0,-168.36141204833984,14.224182119419941,0.11795483902096744,0.017147644909307536,0.1274637045959631,0.03081726075978375,-0.33355026692152023,-0.8139996528625488,0.1573097854852676
325.0,-168.1584218343099,14.30425381790205,0.11476202433307962,0.023312216981911243,0.119487602263689,0.06695135371983854,-0.011445422967274963,-0.5522897243499756,0.3739044070243835
326.0,-167.56014506022134,14.265386625891857,0.10401782890160872,0.02529005336980311,0.10117628922065096,0.04203653578596617,-0.07117088884115219,-0.3780897557735443,0.4457833468914032
327.0,-167.38717397054037,14.096744348029572,0.09857915962735807,0.012065979078697567,0.10967112208406125,0.02222841965530046,-0.19489964097738266,-0.4402376711368561,0.0512110516428947
328.0,-167.45506286621094,14.14882445366848,0.12950574234127996,0.0373550158544853,0.14607846116026238,0.0935847396090818,-0.35633777268230915,-0.8274189233779907,0.0551331974565982
329.0,-167.60592397054037,14.52705627457471,0.11020885159571964,0.017186610461940623,0.1528833881020546,0.08049893446241488,-0.2059657188753287,-0.5221819877624512,0.0847894921898841
330.0,-167.54497782389322,14.576273509338831,0.11424102758367849,0.01767588402157386,0.12630985304713246,0.02941289081334575,-0.3907341808080673,-0.7593578696250916,-0.059374913573265
331.0,-167.1439641316732,14.62577544460401,0.09614778930942214,0.010251822299250802,0.10987213253974909,0.025897343468153144,0.03952547349035741,-0.2063445001840591,0.4449112117290497
332.0,-167.1169637044271,14.585491818520888,0.10912999883294101,0.02842497293958127,0.12744994585712746,0.02622423464794752,-0.08172830939292909,-0.6176867485046387,0.5856096148490906
333.0,-166.67210388183594,14.567210212561065,0.10633343582351996,0.026419384873724545,0.10043043891588843,0.04566937679892719,-0.20804312328497568,-0.6009533405303955,0.2724501490592956
334.0,-166.24294789632162,14.349233927363047,0.1084410386780897,0.01600016806414522,0.11151045188307757,0.039159797299070674,-0.10476167500019072,-0.3318997025489807,0.0818825289607048
335.0,-166.1676508585612,14.47932898177968,0.1035427575310071,0.019891116381145938,0.11729745939373966,0.05027517927653261,-0.0716271518419186,-0.3749500811100006,0.7805123329162598
336.0,-166.43145243326822,14.664640413103553,0.11773403237263358,0.01709809214402325,0.140355451653401,0.03748001211128262,-0.2761961799114942,-0.4721140265464782,-0.0511112995445728
337.0,-166.28514099121094,14.691515616794263,0.09920063614845272,0.010754329305027913,0.14188009997208906,0.04775756136285337,-0.11867391100774209,-0.3672321736812591,0.1806109100580215
338.0,-166.3291447957357,14.876601923791121,0.10301053772370017,0.018227426195871685,0.14241382603844002,0.043863749342558225,-0.1066672916834553,-0.2967149317264557,0.1500770002603531
339.0,-166.2408014933268,14.994602044418562,0.09989066297809279,0.009141958612213978,0.15618971486886338,0.08115544465484043,-0.35394271463155746,-0.5805716514587402,-0.0956404060125351
340.0,-165.84881337483725,15.249980786417463,0.1086591072380542,0.022520099363988542,0.10723963628212607,0.026325123754759053,-0.10948637903978425,-0.2812427878379822,0.1406008154153823
341.0,-165.46477762858072,15.302468365756473,0.09954715768496192,0.021045163621316986,0.11288547391692792,0.029655421552727976,-0.1673524429400762,-0.632430374622345,0.6877424120903015
342.0,-165.35333760579428,15.351410523221451,0.10397272432843839,0.022444980267962204,0.1039414964616298,0.0321771659619175,-0.30250624567270273,-0.3950458467006683,-0.1263787299394607
343.0,-165.1081085205078,15.359429037354113,0.09805553903182342,0.02498331079993517,0.11772139742970462,0.04553450329259124,-0.24160806182771918,-0.5432233810424805,-0.0188165511935949
344.0,-165.2111078898112,15.442965549733849,0.12025211254755652,0.025720565366939823,0.12393830592433608,0.028957622732984092,-0.24684118727842966,-0.8190914392471313,0.5989179611206055
345.0,-164.74384307861328,15.588000016569747,0.10210070013999933,0.01707400892471455,0.09829006468256309,0.02108406507100174,-0.19112534572680792,-0.6804226040840149,0.4952167570590973
346.0,-164.39730072021484,15.500022899249284,0.10944297661383943,0.01409651770601467,0.12483944992224372,0.05724112391631892,-0.18080302917708954,-0.5486704707145691,0.0587667152285575
347.0,-164.86957041422525,15.477143847603788,0.1101047446330388,0.016385986171184398,0.16086912776033083,0.06595002210577218,-0.33844312901298207,-0.8042422533035278,-0.0783172771334648
348.0,-164.54118855794272,15.450870389069761,0.09460922578970588,0.014230827489849824,0.08478460709253943,0.020137969308947554,-0.04843295862277347,-0.2600050270557403,0.2400325685739517
349.0,-164.91519927978516,15.72259941527594,0.1191224915285905,0.015128338795842595,0.15605511019627247,0.06478868559239802,-0.32079614450534183,-0.6786694526672363,-0.1767474263906479
350.0,-164.90600077311197,16.344346377079614,0.11228911206126208,0.027737969380041572,0.1273501316706339,0.07475715999437677,-0.20876530557870865,-0.5931375026702881,0.6392332911491394
351.0,-165.05990600585938,16.71923931912963,0.10953881964087482,0.015636523704486812,0.1537388240297635,0.0761950956003636,-0.03365203738212584,-0.7077391147613525,1.2448017597198486
352.0,-164.96787770589194,16.870401790384168,0.12131772687037783,0.018327958888117318,0.13132966185609496,0.05183060508613006,-0.4962536071737607,-0.8196823000907898,-0.0742840617895126
353.0,-165.36732737223306,17.489739942141366,0.110970148195823,0.02249835903512492,0.15369777257243786,0.09427624587175684,-0.45241307335284847,-0.815919816493988,0.0036026467569172
354.0,-165.1108601888021,17.64515895640825,0.09778208906451856,0.027091553521132912,0.10354562600453693,0.023607042665821306,-0.10448160519202547,-0.4186133742332458,0.546278178691864
355.0,-165.19009653727213,17.49684654408465,0.115806121379137,0.021076944762305063,0.11306270336111383,0.03686764857477573,-0.3851226108769576,-0.836256742477417,0.4418120980262756
356.0,-165.16687774658203,17.401448187952614,0.10085593784848845,0.017531293819447947,0.10428659493724506,0.03190811057996963,-0.3046056392292182,-0.8162906169891357,0.0443134196102619
357.0,-165.5204823811849,17.542249258326002,0.11685851961374279,0.03215378604215816,0.17651744621495402,0.09190618143777786,-0.37535026979943115,-0.7972928881645203,0.0125567726790905
358.0,-165.74758911132812,17.83922242354973,0.10755220800638193,0.025639771121390507,0.13588479409615195,0.052438068230895696,-0.11008646339178087,-0.6690957546234131,0.489113837480545
359.0,-165.80345662434897,17.689563624944103,0.09953623265027996,0.010530439201840542,0.14714824222028253,0.10459063901890629,-0.2016857291261355,-0.5082557797431946,0.1861851215362548
360.0,-165.79482777913412,17.33589117818309,0.11157738914092379,0.018095092171690617,0.13509715721011156,0.041362422564946356,-0.34730843765040237,-0.7278622984886169,-0.0585291050374507
361.0,-165.75145467122397,17.136280309930708,0.11415053407351172,0.018287872734386385,0.1353175193071365,0.05673827428250853,-0.4384789740045865,-0.8166518211364746,-0.1564719229936599
362.0,-165.858762105306,17.47344778905911,0.10849608605106668,0.014672105698146332,0.15658871829509732,0.10317051580503413,-0.2861508658776681,-0.8158210515975952,0.0331940427422523
363.0,-165.7578099568685,17.643641235047347,0.09862283120552695,0.014273722808685765,0.11017926285664235,0.018664390147436493,-0.23564763367176056,-0.6452153325080872,0.0238979049026966
364.0,-165.94630432128906,18.030094927931305,0.12140463044246035,0.019745373999417053,0.14014972622195876,0.04100916011224863,-0.3927808776497841,-0.7111310362815857,-0.1560874879360199
365.0,-165.85181427001953,18.095677725281977,0.09692259753743804,0.015038672031007715,0.13510547702511147,0.0613266894952333,-0.15167304563025633,-0.5591611266136169,0.2181055098772049
366.0,-166.22330474853516,18.374587009893393,0.1051507530113061,0.01104456801622455,0.15656953305006022,0.06110488910130089,-0.3771703199793895,-0.8139996528625488,0.0426194407045841
367.0,-166.1650848388672,18.226638634059224,0.10877386853098865,0.014061534290346924,0.11721731722354885,0.023913694041752462,-0.2864391493300597,-0.6171027421951294,-0.0259973034262657
368.0,-166.2899653116862,18.010871487162472,0.10063913340369857,0.010978784572724143,0.1500077943007151,0.10387332115545414,-0.18658795083562532,-0.5555295348167419,0.2741204798221588
369.0,-166.27179209391275,18.222830693302523,0.11466557160019869,0.02964286520090667,0.14049378658334413,0.05288218442175246,-0.16441140820582706,-0.7972928881645203,0.5160832405090332
370.0,-166.17422485351562,18.047830702904893,0.10658890753984447,0.018222457661040074,0.11096843332052227,0.030052525050743604,-0.357455858339866,-0.6991879940032959,0.0656042098999023
371.0,-165.9925053914388,17.90936426604524,0.10677328333258625,0.029028343954313897,0.11525708933671312,0.03888286926548013,-0.25583991470436257,-0.6306594610214233,-0.0254899077117443
372.0,-166.27201080322266,18.034711772638953,0.11828294768929476,0.022050943481843645,0.1450090445578098,0.03521984689492941,-0.3449369440592515,-0.8054004311561584,0.0006005122559145
373.0,-165.8273468017578,17.85202606701683,0.09857442478338874,0.013418415100740691,0.11394825081030523,0.027796253251401642,-0.3009066016723712,-0.716242790222168,0.0264704078435897
374.0,-166.3083470662435,18.763358836629212,0.11698705827196436,0.023407093519665273,0.16722735638419786,0.15690376705714112,-0.15815860172733665,-0.5543741583824158,0.0288064461201429
375.0,-167.06512959798178,19.0835167521288,0.1264517121016979,0.016035636406273753,0.20058892418940863,0.11110554026624499,-0.435501587887605,-0.618076741695404,-0.2022003084421157
376.0,-168.11776479085287,19.97529298989677,0.11150903999805449,0.01652315093049016,0.2553339997927348,0.1687095715044417,-0.2132116090506315,-0.5690416693687439,-0.009984191507101
377.0,-168.63448079427084,20.730497538753262,0.1218868692715962,0.01651091437775009,0.17991907211641467,0.16693807293329704,-0.11501819640398026,-0.3904194235801697,0.0943165645003318
378.0,-168.6309356689453,20.815531484335352,0.09924701228737827,0.011136612191544762,0.10265316379566984,0.040361374474785744,-0.08506205677986141,-0.4481850564479828,0.7948192358016968
379.0,-168.3727544148763,20.941183403440178,0.10873681803544359,0.01803428711322172,0.10959316169222194,0.048690168502350126,-0.38712412243088085,-0.6879300475120544,0.0701622143387794
380.0,-168.31988016764322,20.716203140825996,0.1162956096231937,0.023568409063895797,0.13502595822016394,0.01879600842907971,-0.13337171326080957,-0.5471314787864685,0.1643089205026626
381.0,-168.8642603556315,21.035283278574965,0.11270501961310701,0.024999562024361727,0.1925709843635559,0.10780512745308085,-0.12905405896405378,-0.8139996528625488,1.2121573686599731
382.0,-168.8371378580729,21.058996842220992,0.11068034420410788,0.024705414818798527,0.11453484371304508,0.04503913913259699,-0.16887011751532555,-0.6978709101676941,0.8174499869346619
383.0,-169.0915730794271,21.209424286179935,0.10950101291139917,0.014725236252746894,0.1435968143244584,0.03225814974565581,-0.33282267053922016,-0.6998530626296997,0.2042497098445892
384.0,-169.4099553426107,21.619898307452363,0.10582671687006949,0.02578150979663197,0.1452434994280338,0.09626734929895911,-0.2693696940938632,-0.7972928881645203,0.0800216570496559
385.0,-169.51689656575522,21.66201156346514,0.11661642914017038,0.015331295730924458,0.11226513360937433,0.03922212570028008,-0.23622513127823672,-0.7858290076255798,0.0152640622109174
386.0,-169.6347427368164,22.024128292346017,0.10313173631827033,0.02026234749574536,0.1186367273330688,0.06340138432784886,-0.2716892659664154,-0.7473151087760925,1.1248339414596558
387.0,-169.66190083821616,22.562221067645726,0.10303107028206183,0.025915859848446913,0.11693707977732017,0.0727747567750054,-0.16208188238670115,-0.518669605255127,0.0615475811064243
388.0,-169.57706451416016,22.481072233240003,0.10958617677291228,0.022795074238102567,0.09548913066585855,0.03835205470768695,-0.3331620932246248,-0.768796443939209,0.02640868909657
389.0,-169.88297526041666,23.166200459620665,0.10959750786423679,0.018295000219293735,0.14582711582382515,0.11519657343381084,-0.508557582894961,-0.8152557611465454,0.0584289729595184
390.0,-169.88580067952475,23.490944724485466,0.10824641833702718,0.014535417642463527,0.11568506682912505,0.028048478563977304,-0.06775580237930019,-0.2388409823179245,0.0148701006546616
391.0,-170.11537170410156,23.76822157282941,0.10556325440605478,0.015550853922544763,0.12847577035427088,0.06417925425762924,-0.30918945992986363,-0.8162906169891357,-0.0674280151724815
392.0,-170.36920674641928,23.82105432696112,0.11793056254585582,0.030301833366137617,0.11441945905486738,0.0520866588332408,-0.35240918832520646,-0.7103148698806763,0.0240166820585727
393.0,-170.20177205403647,24.132790826240324,0.10697541013360018,0.023074416634005813,0.11358009651303284,0.07248071616803992,-0.10706243291497226,-0.5036604404449463,0.4367186725139618
394.0,-170.48369344075522,24.65709808616163,0.10899983594814931,0.02524558050879921,0.13964814320206637,0.07437741342998079,-0.1912282466267546,-0.5497146248817444,0.121097907423973
395.0,-171.08578491210938,25.224494896382634,0.13104256615042684,0.040356729919820464,0.16919986531138417,0.08083776428946822,-0.4755757724245389,-0.7972856163978577,-0.1833931058645248
396.0,-171.17821248372397,25.75751583408141,0.10522698114315666,0.023595686283353273,0.13940053805708882,0.0740405922360701,-0.09305222084124883,-0.6021323800086975,0.5597328543663025
397.0,-171.35541280110678,25.970587599009882,0.11347931623458857,0.021449180731636416,0.11158603367706137,0.036983963353487206,-0.30483585844437283,-0.787085235118866,0.3046428561210632
398.0,-171.17675018310547,26.020588710239057,0.1093665721515814,0.02527230098548127,0.10229609409968055,0.017814045053222757,0.05278672526280085,-0.7593578696250916,1.2624536752700806
399.0,-171.29002888997397,26.229938594599602,0.11077707881728806,0.026693328620870076,0.14464603364467613,0.06006197660140507,-0.20983385108411312,-0.6660371422767639,0.4821294546127319


==> Safe_RL_for_Economic_Dispatch/graphics/data/SummaryBaseProportional.csv <==
episode,mean_reward,std_reward,mean_cost,std_cost,mean_penalty,std_penalty,mean_scs_violation,min_scs_violation,max_scs_violation
1.0,-2450.6102701822915,29.29807963820656,0.8994992176691691,0.01534921797574803,2.456103761990865,0.055960843654110616,0.5972699578851461,-0.2954006791114807,2.120938539505005
2.0,-2439.366902669271,20.789217469129465,0.8499994277954102,0.03443109186076975,2.5091114044189453,0.10781223567198474,-0.5619838858644167,-0.7758216857910156,-0.1949753612279892
3.0,-2459.6201985677085,20.046332179598135,0.7984660863876343,0.020267346135796387,2.7044942378997803,0.09016625631773535,-0.7728090186913809,-0.838089108467102,-0.6161035299301147
4.0,-2468.9913330078125,37.46672171175343,0.7759398917357127,0.02915870129532848,2.7076963583628335,0.2536698125447617,-0.7329398890336355,-0.8252837657928467,-0.3548302054405212
5.0,-2485.759969075521,34.26857501266444,0.7901815275351206,0.0159643641396683,2.781191825866699,0.15499496360408374,-0.7960295875867208,-0.8336669206619263,-0.7324070334434509
6.0,-2477.7930501302085,25.790739080899705,0.7900336384773254,0.04741061080576831,2.5872997045516968,0.15805062859947314,-0.587276011816687,-0.8181180357933044,-6.677306485514123e-10
7.0,-2468.2391357421875,22.607176333824903,0.7641137142976125,0.048000874549463904,2.5734283526738486,0.18018862558836365,-0.5365699008107185,-0.8193564414978027,-0.1743059009313583
8.0,-2454.5596516927085,18.600790926451413,0.7774288753668467,0.0328287948972813,2.4819514751434326,0.162518241025904,-0.6262582341829935,-0.7693599462509155,-0.3755304515361786
9.0,-2435.922403971354,16.563499100508494,0.7902262310187022,0.03951717856626106,2.3622222741444907,0.1509221136621429,-0.25411176805694896,-0.7923711538314819,0.287614494562149
10.0,-2419.486043294271,17.080072364881282,0.7684247692426046,0.009349186462532244,2.3658671776453652,0.10063872133893967,-0.458545761803786,-0.7953248023986816,-0.0159606635570526
11.0,-2399.296915690104,16.49329989303052,0.7583898504575094,0.03525486439837133,2.267623027165731,0.14163659940929713,-0.3442572597414255,-0.6258208155632019,0.0466074980795383
12.0,-2381.7539876302085,17.124642893779672,0.740413119395574,0.019327988805582712,2.2772919734319053,0.08569540474252339,-0.5534796963135401,-0.7844619154930115,-0.1727114021778106
13.0,-2363.613728841146,18.226635533083993,0.7204792499542236,0.035513498013741075,2.2368393739064536,0.10947256295985036,-0.34588869895519814,-0.7315371632575989,-4.386794572042163e-08
14.0,-2340.657674153646,17.55222018426243,0.7147820691267649,0.04183098223276662,2.0917120774586997,0.10335127814778973,-0.3193459336956342,-0.6656954288482666,-0.0707638338208198
15.0,-2319.909464518229,19.702074874704884,0.7048817674318949,0.045583127903817376,2.086897889773051,0.10024308389829203,-0.280903830204051,-0.6848815679550171,-2.4280794264086584e-08
16.0,-2299.3828938802085,18.918000685711505,0.7156598468621572,0.029625882549544076,2.0236847003300986,0.03676810656317204,-0.35028741084529535,-0.6031849980354309,-4.3507561997557795e-09
17.0,-2279.04052734375,18.515070732823578,0.6868431170781454,0.04649939847031323,2.0000513990720115,0.07284639700128327,-0.32399147252241767,-0.5734754204750061,-0.1254003047943115
18.0,-2260.1005859375,19.508379702252903,0.6590080559253693,0.029629646082536227,2.0083742340405784,0.09116095622529988,-0.4696080327121308,-0.8123795986175537,-6.4918451244e-05
19.0,-2240.499064127604,20.40886093065063,0.6459934115409851,0.039171287194969116,1.9503499865531921,0.033813777319288335,-0.405776898075248,-0.7517675161361694,-5.427147620196138e-11
20.0,-2220.899129231771,20.11759278289374,0.6404069463411967,0.016685574075705506,1.9014989137649536,0.09948255277526087,-0.44202473138769466,-0.6653255820274353,-0.0607705637812614
21.0,-2200.3638509114585,20.402675817883484,0.6254206001758575,0.009896212610552095,1.8334029912948608,0.08169947928902196,-0.3047141147156556,-0.7086470127105713,-0.1031535789370536
22.0,-2178.8773600260415,20.619533932263394,0.6154884099960327,0.0183966722542383,1.755845030148824,0.07191255236217475,-0.30726244176427525,-0.5255557894706726,-0.0813452824950218
23.0,-2160.3799641927085,21.675713004079302,0.60388911763827,0.023302190675315682,1.8074217836062114,0.07011485176967551,-0.3516022761662801,-0.6448574066162109,-0.1678296476602554
24.0,-2141.3779296875,23.255259926807433,0.6073898077011108,0.027767358577554607,1.734974205493927,0.09435856930863608,-0.3976967434088389,-0.6599876880645752,-0.1390159726142883
25.0,-2121.4732666015625,23.540480419284474,0.5748846630255381,0.016728355833052197,1.682037631670634,0.07414656273922629,-0.3324012557665507,-0.516589879989624,-0.2003501653671264
26.0,-2102.348917643229,25.257284048348087,0.548387755950292,0.014401714564739921,1.6824880639712017,0.09204125417410634,-0.3707965686917305,-0.7940608263015747,-0.1550952345132827
27.0,-2084.557902018229,26.35275749568535,0.5529049038887024,0.03090098529161679,1.6767009298006694,0.07167558443259445,-0.3699941709637642,-0.8044589757919312,-0.1687433421611786
28.0,-2067.0313110351562,27.074432260821442,0.5531738301118215,0.036245835648684284,1.637634813785553,0.05604442547668047,-0.3766305570801099,-0.7797009348869324,-0.1516342610120773
29.0,-2048.5599365234375,26.899099756660704,0.5353423058986664,0.019325661268802734,1.5673536856969197,0.05717473402920559,-0.40191307477653027,-0.7570628523826599,-0.0424522645771503
30.0,-2030.9846801757812,27.046588515374694,0.5284040371576945,0.024989133613071878,1.5615580280621846,0.06570763164801921,-0.3262002592285474,-0.7651156187057495,0.1387289464473724
31.0,-2012.1923217773438,27.427050850201315,0.5149046927690506,0.018969879077133624,1.4720720847447712,0.05769364923645023,-0.3234594129025936,-0.6731153130531311,0.0466023311018943
32.0,-1992.8841145833333,27.73010605957322,0.5074892689784368,0.021594469991090395,1.4035889307657878,0.05653055134786075,-0.2512005108098189,-0.6292963027954102,0.1017460003495216
33.0,-1974.8556518554688,27.55997277665892,0.49435479442278546,0.020946248649213763,1.4235278765360515,0.05114940484331969,-0.2988220329085986,-0.5689690709114075,0.3397271931171417
34.0,-1956.806416829427,27.435812054191363,0.465114489197731,0.020566827920189094,1.401642898718516,0.056521432052915044,-0.36090118686358136,-0.7119133472442627,-0.1531706303358078
35.0,-1938.8424275716145,27.89969948742012,0.4678747107585271,0.02376563573230483,1.3529763221740723,0.08584722084934455,-0.38332405178031576,-0.7500845789909363,-0.0035908215213567
36.0,-1921.0661214192708,28.48561128686416,0.47006649275620777,0.03453309839740069,1.3105031847953796,0.05879410374968358,-0.4256923943758011,-0.7004363536834717,-0.1597798466682434
37.0,-1903.6434733072917,28.20893039117285,0.4380616098642349,0.016788259958613286,1.3117720484733582,0.05003555021765174,-0.5210577969749769,-0.7594686150550842,-0.1563283652067184
38.0,-1885.419453938802,27.36212878475863,0.43038661281267804,0.009860540672719449,1.2275802493095398,0.05320530763485528,-0.450753889977932,-0.6382763385772705,-0.1717787832021713
39.0,-1867.494405110677,27.63269909614578,0.42401127020517987,0.017626150048526527,1.199917495250702,0.06481920329261937,-0.35464492440223694,-0.7474253177642822,-0.0264382809400558
40.0,-1850.2314860026042,28.126107932508905,0.43867817521095276,0.026837172516425825,1.1731568773587544,0.09182927170196757,-0.34481321709851426,-0.8177242279052734,-0.040426168590784
41.0,-1832.489278157552,28.54100197960879,0.403359721104304,0.013410512475851987,1.1325089931488037,0.07021205883696742,-0.3554079234600067,-0.7421658635139465,-0.1493908017873764
42.0,-1814.910400390625,28.872847801547,0.39178788165251416,0.0103834327966124,1.1045267184575398,0.08169051074743086,-0.35981600110729534,-0.7424631118774414,-0.0791739448904991
43.0,-1797.418233235677,28.54112293417687,0.3829576373100281,0.023484299002299983,1.069794774055481,0.07119139353617876,-0.3413933366537094,-0.7294274568557739,-0.0945949852466583
44.0,-1781.1133829752605,28.65607986027167,0.3873022645711899,0.03066478527952875,1.091084639231364,0.0596990276821157,-0.45845775306224823,-0.7795320749282837,-0.1775505542755127
45.0,-1764.0723673502605,27.950627794290334,0.3759327679872513,0.01943456704792072,1.010068565607071,0.05368033708353767,-0.3682790870467822,-0.7887027263641357,-0.1565558165311813
46.0,-1746.736592610677,27.756687528331753,0.3553081701199214,0.026847094152574635,0.9640651643276215,0.03006830761016963,-0.27132245898246765,-0.4224295616149902,-0.1292228251695633
47.0,-1729.6614786783855,27.801513482977928,0.34934258957703906,0.030542184006079345,0.9392362733681997,0.057340529470243214,-0.289853110909462,-0.5375843048095703,-0.1513890624046325
48.0,-1712.955342610677,28.161249108288665,0.3427631805340449,0.030179796064803765,0.92347784837087,0.062410986593785724,-0.2918054262797038,-0.6441932916641235,-0.1559030264616012
49.0,-1696.6046346028645,28.36477801864735,0.3580716848373413,0.027327679575316725,0.8864317437012991,0.0552196875372874,-0.3257686694463094,-0.733523428440094,-0.0915148258209228
50.0,-1680.5541178385417,27.881410001776047,0.34453461070855457,0.009908250818960329,0.8757952749729156,0.07098198062238086,-0.3066210051377614,-0.424842894077301,-0.1265233308076858
51.0,-1664.729736328125,27.42217572700311,0.31056895355383557,0.024207864558012767,0.8814893166224161,0.04682058933851627,-0.26068485776583356,-0.5233325362205505,-0.1415809690952301
52.0,-1648.7671712239583,27.711696048466646,0.31415652732054394,0.02060414907904936,0.8237372636795044,0.07592485120524906,-0.2849739541610082,-0.5381227135658264,-0.1477195471525192
53.0,-1633.3199055989583,27.65628742232248,0.31327538192272186,0.02883144128297537,0.8189214468002319,0.0659472636024988,-0.30637913197278976,-0.6318249702453613,-0.1050677448511123
54.0,-1617.9888102213542,27.25006469909422,0.295603613058726,0.023033380327147846,0.8025339742501577,0.0820379395701453,-0.2806832566857338,-0.7214564085006714,-0.1194146573543548
55.0,-1602.7750447591145,26.53260080853296,0.28902654846509296,0.01846047357727305,0.7756246825059255,0.07690473156499847,-0.23020084450642264,-0.5163100957870483,-0.0763112157583236
56.0,-1587.534891764323,25.998309536439894,0.289483701189359,0.013791019208344918,0.7307899296283722,0.03743289795446592,-0.2542485122879346,-0.4426716864109039,-0.1529940366744995
57.0,-1572.3975219726562,25.7469833358809,0.26900263130664825,0.024703301048108615,0.7171907226244608,0.05509934679632659,-0.21531861399610833,-0.4819651544094085,-0.0461463257670402
58.0,-1557.6443481445312,25.59264518926523,0.2820139949520429,0.035279019631472175,0.6936101416746775,0.07411786613258634,-0.21681671896173305,-0.5938227772712708,0.0033708328846842
59.0,-1542.8562622070312,25.172255796013427,0.2724137057860692,0.027136420008172214,0.6592888037363688,0.058492923824454764,-0.13390121981501574,-0.1977508664131164,-0.0621649622917175
60.0,-1528.390360514323,24.844612520409978,0.2675933813055356,0.014615795230080436,0.6503158013025919,0.048854601246868,-0.12662362672078112,-0.1939714252948761,0.0031082634814083
61.0,-1513.9574788411458,24.42010389206589,0.2516988789041837,0.014874927991665204,0.628846009572347,0.055951310046924226,-0.14323336258530614,-0.2052487581968307,-0.0401169210672378
62.0,-1499.4464925130208,24.100447405184994,0.24251722047726307,0.013995061018187408,0.5910685062408447,0.03738759383103577,-0.1166953958260516,-0.1978217512369156,-0.0084002939984202
63.0,-1485.400899251302,24.155969038820217,0.25070125857988995,0.03193795486038239,0.5839462578296661,0.05413342440703111,-0.12251916093130906,-0.2536175847053528,0.1113507747650146
64.0,-1471.7774454752605,24.127261029539934,0.2541173001130422,0.031521716646300005,0.579624225695928,0.054780312566170164,-0.1835829969495535,-0.4777771830558777,0.1519628167152404
65.0,-1458.3782958984375,24.33924493219884,0.24490119765202203,0.021929894730327013,0.5715433359146118,0.059139477816337986,-0.24503409614165625,-0.7456294894218445,0.0401772111654281
66.0,-1445.395487467448,24.48239162667047,0.24636876583099362,0.02637371694649641,0.5716061592102051,0.07756487684324133,-0.29938913571337855,-0.532959520816803,-0.0391497872769832
67.0,-1432.501220703125,24.687079154222104,0.23405777166287103,0.016352189405759842,0.5561882853507996,0.05215632218522822,-0.3019118358691533,-0.808719277381897,-0.0769689381122589
68.0,-1419.3453979492188,24.641271429985256,0.2155213306347529,0.015621985250198723,0.5138055930534998,0.05000309986110841,-0.12198066595010458,-0.4085173606872558,0.0255760680884122
69.0,-1406.376200358073,24.70492127410839,0.214345338443915,0.023651120579750082,0.49656668802102405,0.04882155047586363,-0.14782875947033364,-0.4399057328701019,0.2094829678535461
70.0,-1393.8009440104167,24.80958488944591,0.21892488499482465,0.029987730176118128,0.4948110580444336,0.0703418501342409,-0.23906349204480645,-0.5103719234466553,-0.007247257977724
71.0,-1381.5538126627605,24.689579727642183,0.23672719299793243,0.03569347863725582,0.4748863975207011,0.03067236593767485,-0.19358002444884428,-0.3489423394203186,-0.0038714066613465
72.0,-1369.2915852864583,24.69354823972581,0.19723302374283466,0.01859244253487452,0.47881106038888294,0.03930437263031384,-0.23655268922448158,-0.4618612229824066,-0.1202692463994026
73.0,-1357.3580525716145,24.930938324253237,0.20970881481965384,0.027178906702703978,0.46605028212070465,0.047462970994950046,-0.22497180849313733,-0.4442323744297027,-0.0766355469822883
74.0,-1345.4951985677083,24.898511458841227,0.21161728849013642,0.019054729585332695,0.4383409768342972,0.0335605261764523,-0.23384297142426172,-0.4222466051578522,-0.1065224409103393
75.0,-1334.1051432291667,25.41613961156021,0.20252369095881775,0.03236742240955226,0.4643966505924861,0.06607017806421872,-0.34010297680894536,-0.713313639163971,-0.089239977300167
76.0,-1322.8150838216145,25.616396739910357,0.19064536690711972,0.02532881078590431,0.45532261828581494,0.05186093026495329,-0.28227099155386287,-0.5402427315711975,-0.0729598775506019
77.0,-1311.7403971354167,25.66188044478624,0.18724019577105835,0.030098686146080873,0.4506858289241791,0.04689079412660256,-0.23831976453463236,-0.5154891014099121,-0.0793239846825599
78.0,-1300.9464111328125,25.89496714737778,0.1995121414462725,0.024767912628921987,0.4384564807017644,0.05888301364431887,-0.27522383506099385,-0.5524622201919556,-0.0497884526848793
79.0,-1290.30029296875,25.953785689137764,0.188542495171229,0.02082989681312049,0.4358566651741664,0.058780525891155455,-0.265570896367232,-0.529915988445282,-0.0420779511332511
80.0,-1279.9840087890625,26.42316447334939,0.20257761577765146,0.030373830796265718,0.4293595502773921,0.07204789756353329,-0.3043494609495004,-0.6511958837509155,-0.1127042099833488
81.0,-1269.3807983398438,26.529418811140136,0.18158890803654984,0.024492934612464507,0.3889780044555664,0.04447006721938959,-0.24833373725414276,-0.3763004243373871,-0.1259371042251587
82.0,-1259.136494954427,26.604839330893366,0.1876064985990524,0.03380741364126673,0.394885574777921,0.043682841074205885,-0.24230640940368176,-0.6010977625846863,-0.0211446769535541
83.0,-1248.8151448567708,26.703995874103963,0.1699434990684191,0.020080461419545524,0.3750790109237035,0.04547974203169052,-0.2535758415857951,-0.5186212658882141,-0.0691585391759872
84.0,-1238.833964029948,26.736917882138304,0.18390041093031562,0.03346982519894982,0.3726140211025874,0.03817101423175352,-0.2369652191797892,-0.4869890213012695,-0.0545499622821807
85.0,-1229.005594889323,26.816281153700526,0.18375302602847413,0.03330745310558056,0.363290141026179,0.04912398766962068,-0.22946988667050996,-0.3395151197910309,-0.0951189175248146
86.0,-1219.1553548177083,26.739699367450502,0.16910004864136374,0.024807854710043948,0.34797222912311554,0.033512205474186915,-0.21359313279390332,-0.4045352041721344,-0.112503096461296
87.0,-1209.7864786783855,26.721070619328238,0.18138002355893448,0.02289731997113989,0.3671818375587463,0.05315682809815201,-0.259516937037309,-0.7243179082870483,0.0360142402350902
88.0,-1200.3283284505208,26.74925456674628,0.16028597702582673,0.021284248899401045,0.35120347638924915,0.04427688283281905,-0.21929400910933808,-0.4816117286682129,0.1050750464200973
89.0,-1190.9385782877605,26.77444013377483,0.1607024619976679,0.017769886419445203,0.33304322759310406,0.05587104268401263,-0.1994059905409813,-0.5323431491851807,-0.028132364153862
90.0,-1181.6804809570312,26.900831466001588,0.14755284786224362,0.008920125685269953,0.3367450584967931,0.07135291349629247,-0.2139615568642815,-0.646314799785614,0.0308869462460279
91.0,-1172.7493082682292,26.787723030858224,0.1643710061907768,0.026313916988672248,0.33599528670310974,0.04052642035915059,-0.24352945387363434,-0.5187838673591614,-0.1217872947454452
92.0,-1163.9698893229167,27.120409718634516,0.1684087639053662,0.03480628295300801,0.32674290239810944,0.061633005523749396,-0.31024452298879623,-0.7935788631439209,-0.0910393297672271
93.0,-1155.405293782552,27.35058934221202,0.17126026997963584,0.026867880479012334,0.3275523781776428,0.06330222730438785,-0.28071374446153635,-0.6722075343132019,-0.0395680144429206
94.0,-1146.8066813151042,27.572404800044207,0.15505224217971164,0.03549332243013385,0.315468817949295,0.04557106181303755,-0.32184990992148715,-0.595360279083252,-0.1245679706335067
95.0,-1138.3428344726562,27.741949685456152,0.15507034212350843,0.02990242986402615,0.30952753126621246,0.05216232884621018,-0.24361158596972624,-0.5737073421478271,0.0872333124279975
96.0,-1129.9428304036458,27.79272842050137,0.1598360290129979,0.021487485979492738,0.2898369977871577,0.042846480069546604,-0.24614357824126878,-0.4990417957305908,-0.0399213209748268
97.0,-1121.6824951171875,28.067268085719757,0.15492940445741013,0.033907436852333994,0.2904249305526415,0.06699713492828709,-0.23256097733974457,-0.8162906169891357,0.1555315107107162
98.0,-1113.8488159179688,28.07435263268786,0.17078910271326697,0.03250199781182413,0.3103047062953313,0.07051061341438111,-0.27135623060166836,-0.7474213242530823,0.0443462692201137
99.0,-1105.886474609375,28.088679531212247,0.15198942149678862,0.020468699800474627,0.28944501529137295,0.04593826221125192,-0.256219707429409,-0.4381870329380035,-0.1175516843795776
100.0,-1084.2994995117188,28.09999824497105,0.14714446415503815,0.024976348568561634,0.30896305789550144,0.0534168314560607,-0.25265685344735783,-0.5048179030418396,-0.103471390902996
101.0,-1063.4310709635417,28.707569036099237,0.15059291447202364,0.019719844896897126,0.30460002024968463,0.06243812065711096,-0.2952087006221215,-0.7377915382385254,0.0555285923182964
102.0,-1042.3936564127605,28.80473023223972,0.15258692204952237,0.011735138342004311,0.28263237575689953,0.0392098163556969,-0.2356982013831536,-0.5749759674072266,0.0364346168935298
103.0,-1020.4650065104166,28.632864772031347,0.1563453649481137,0.02658906580908496,0.29885403315226233,0.0764867415385948,-0.2500882847234607,-0.5512548089027405,0.049114640802145
104.0,-998.5155131022135,29.849748301501887,0.1383378220101197,0.02395754504491517,0.29463862379391986,0.07493720869794757,-0.23374894882241884,-0.3631186783313751,-0.1180297508835792
105.0,-975.8310852050781,29.854375399581482,0.14848184833923972,0.017721909713071343,0.27008508145809174,0.03795366013050606,-0.2598708073298136,-0.5181076526641846,-0.0835760533809661
106.0,-954.6138916015625,30.66704466206607,0.15098016460736588,0.01771776232974906,0.27747536698977154,0.06574504939608077,-0.29460905119776726,-0.7488950490951538,0.0119818821549415
107.0,-933.5874226888021,31.38158915162688,0.15099149445692694,0.028738847178437606,0.26417533556620276,0.06932955137941375,-0.25961217780907947,-0.8162906169891357,0.0398604087531566
108.0,-913.0850830078125,31.232172937995237,0.15075718859831488,0.012061285692325221,0.2590981771548589,0.04411268699046626,-0.18395120153824485,-0.3481657803058624,-0.063805878162384
109.0,-893.7153116861979,31.444707202587896,0.1614364658792813,0.04207985422427382,0.29889682432015735,0.10993736993634994,-0.40720312235256034,-0.7972856163978577,0.0263350494205951
110.0,-873.9098409016927,32.24237541137147,0.15092042585213974,0.022622546333452096,0.23069978505372998,0.03368987178943174,-0.1652709990739822,-0.3699961006641388,-0.0715753883123397
111.0,-855.4309794108073,32.2973716045771,0.1751248215635617,0.018327921243135373,0.2825971146424611,0.07585389392310758,-0.3480189755791798,-0.7174583673477173,0.0024870841298252
112.0,-836.311279296875,32.71470066473876,0.12351492544015245,0.020631753432707182,0.23683158059914902,0.03975198598182308,-0.22753598292668661,-0.6060638427734375,-0.1325295865535736
113.0,-817.8858744303385,32.76920067917592,0.1454378130535284,0.02768573194791213,0.25101671119530994,0.040606850300969805,-0.22117032079646984,-0.5132670998573303,0.0132437441498041
114.0,-800.19189453125,32.722698670245514,0.13685365021228788,0.02043989319352784,0.21043521165847776,0.024729787339644288,-0.12805225358655054,-0.2349174469709396,-0.0252841282635927
115.0,-783.0663350423177,33.09841665558439,0.14083726828296975,0.028203454938874044,0.2707388028502464,0.09320864367763114,-0.3114691562950611,-0.7972928881645203,-0.0772093459963798
116.0,-765.9305419921875,32.87997980530349,0.139903454730908,0.015673514418775934,0.21781671543916067,0.04258414344398471,-0.1508833360858261,-0.4131924510002136,-0.0127542754635214
117.0,-749.4355977376302,33.131002262712975,0.1509006507694721,0.029175264428953213,0.24343774219353995,0.08423191280804765,-0.29643076658248896,-0.8054004311561584,-0.0959065929055213
118.0,-732.8817036946615,32.69263112087223,0.14843362818161643,0.027371345521061637,0.2181992207964261,0.021565722326917454,-0.20197900477796793,-0.4956696927547455,0.0396474115550518
119.0,-716.7048746744791,32.86692840331964,0.1415014838178952,0.02855704631106684,0.20649826526641843,0.03236524289373865,-0.15308272093534467,-0.4199506342411041,0.0485752709209919
120.0,-700.8618977864584,32.85840011985145,0.1412219740450382,0.02197503413634899,0.198741724093755,0.02412228366701499,-0.11365844557682675,-0.302139014005661,0.1862098425626754
121.0,-685.7301228841146,32.7161347991673,0.1518479188283284,0.037920877650798525,0.20387961467107132,0.03485671069895451,-0.12493218109011649,-0.2864813208580017,0.0794519335031509
122.0,-671.0868530273438,32.38907816194106,0.13706731175382927,0.026892168695997046,0.19906523078680036,0.025362064914670232,-0.124190398491919,-0.181296557188034,-0.0255003776401281
123.0,-656.0569661458334,32.6660276474651,0.12521233906348544,0.02430435666129445,0.19716454297304153,0.04004865530913426,-0.20249945390969515,-0.6635721921920776,-0.0056239049881696
124.0,-641.5751241048177,32.41904583231209,0.1318906520803769,0.021015701577806963,0.19770853966474533,0.023309180792689645,-0.19168701581656933,-0.3557789325714111,-0.0536990277469158
125.0,-627.733144124349,32.37476457543782,0.1328507177531719,0.021764412977528114,0.20023825019598004,0.023876826757169536,-0.16742404301961258,-0.3217447698116302,0.0149271786212921
126.0,-613.9709065755209,32.345767659501846,0.13219056650996205,0.023716752628153426,0.18593373894691465,0.023637460651253665,-0.1169504995147387,-0.2094594985246658,-0.0258965790271759
127.0,-600.3410034179688,32.499304722664185,0.1390465026100476,0.02576157895012865,0.19620390236377713,0.03646681451376859,-0.19669770573576292,-0.4703656733036041,-0.0725096017122268
128.0,-586.9878845214844,32.28378352930933,0.1243708009521166,0.017800405764666506,0.21054688841104505,0.02916002053977182,-0.20668739918619392,-0.6501930952072144,0.01695835031569
129.0,-574.6231282552084,32.003299855309876,0.14998976513743398,0.029717638675928828,0.23418701936801276,0.061085218950560155,-0.2369657208522161,-0.7097218632698059,0.0653602480888366
130.0,-561.9371032714844,31.953341113309275,0.12630560000737504,0.019052309095038168,0.20048388093709943,0.05648894282021109,-0.1593052161236604,-0.3239710927009582,-0.0311995074152946
131.0,-550.0319163004557,32.0858312581194,0.13840769728024796,0.04412790508728584,0.19392048815886176,0.022418356902392435,-0.18781942532708243,-0.4780108034610748,0.1080441996455192
132.0,-538.6406809488932,32.23563317385225,0.1293704385558764,0.02509892885695048,0.1984937240680059,0.07688930108352456,-0.18008820402125514,-0.4950146079063415,-0.0251900143921375
133.0,-527.2516428629557,32.201108690329,0.13452619686722753,0.023041444706358213,0.20044614622990287,0.054375798943810325,-0.1665894861022631,-0.4883806109428406,0.1419620364904403
134.0,-516.0523732503256,32.02367110373186,0.12649116044243172,0.029978860197207528,0.18373128771781919,0.012958620713126012,-0.14658430591225619,-0.2843674719333648,0.0846595913171768
135.0,-505.1874491373698,31.828100670130933,0.12086403866608934,0.02463448755055667,0.1899189551671346,0.03586631409903842,-0.13371320720762012,-0.1967020779848098,-0.0221699271351099
136.0,-494.6008809407552,31.75712176018217,0.12615007658799485,0.030976488039721698,0.18304276714722312,0.03551174601291395,-0.16748554073274133,-0.3140653669834137,0.0546870045363903
137.0,-484.2017517089844,31.421039091722655,0.12668473521868384,0.020172351183811253,0.17782144000132874,0.02009563302606144,-0.19351676478981972,-0.3412042260169983,-0.0633368119597435
138.0,-474.448486328125,31.494435999315645,0.12827734897534052,0.030849017860952663,0.1741290142138799,0.01948579760156304,-0.19836797689398125,-0.4115682244300842,-0.083736702799797
139.0,-465.67665608723956,31.257994604037442,0.1387714010973771,0.025489867171859262,0.2660007203618685,0.06942598211247208,-0.3831017365058263,-0.6793780326843262,-0.1563173532485962
140.0,-456.04762268066406,30.925809165453003,0.1210284332434336,0.02541061593996313,0.1525120710333188,0.011522744707792819,-0.10795656529565645,-0.1753657162189483,-0.0480311475694179
141.0,-447.2914784749349,30.447218572623047,0.12399981791774428,0.01654033788283527,0.19489215562740958,0.04707574696902232,-0.2078107845348616,-0.4331393241882324,-0.0103052863851189
142.0,-438.7576548258464,29.96179040302123,0.12153954928119974,0.022330409345469236,0.18869736542304352,0.041607575883731415,-0.23079076533516243,-0.5759139657020569,-0.0505374521017074
143.0,-430.58673095703125,29.72452703553593,0.1312904506921768,0.023777390500121856,0.1858229239781697,0.06980627322065129,-0.21631113439798355,-0.7222861647605896,-0.0598613619804382
144.0,-422.4654998779297,29.274804282020852,0.13066142549117402,0.030161837106910425,0.2189938003818194,0.06598234687272203,-0.3484614243110021,-0.7273685932159424,-0.0714201927185058
145.0,-414.67115275065106,29.541762625477226,0.13213324050108585,0.030722092301299464,0.17056620866060254,0.04010211588873143,-0.2615542455265919,-0.4904935956001282,-0.0584280677139759
146.0,-407.5222625732422,29.754281195794082,0.13211628173788384,0.02720643397829592,0.19366629918416342,0.07169772918794459,-0.22189670801162717,-0.4044488966464996,-0.0954101383686065
147.0,-401.0181376139323,29.480992089108415,0.13971276332934693,0.022737326048297934,0.24488760530948636,0.08622231154824433,-0.39292894800504047,-0.6754287481307983,-0.1093080639839172
148.0,-394.47931416829425,28.981486281569307,0.1300838813185691,0.011747139673915576,0.2273561482628186,0.06911813276767038,-0.3760286731024583,-0.7526330351829529,-0.0859148874878883
149.0,-387.6998545328776,28.790090255815453,0.11742523436745005,0.03210764819597812,0.18483236680428183,0.02667779932826466,-0.18555341102182862,-0.335880696773529,-0.0606845282018184
150.0,-381.2819417317708,28.63736733810396,0.11530631035566324,0.017115918166851762,0.21302737792332968,0.10190075722139103,-0.3360922144105037,-0.8137599229812622,-0.0520809926092624
151.0,-374.92954508463544,28.694896836302654,0.11625904093186058,0.021946276994666634,0.1929086769620577,0.05211358474104817,-0.11756971416374044,-0.2398284673690796,-0.0246561393141746
152.0,-369.13329060872394,28.667625259142465,0.1244134133060773,0.029010693994391455,0.2078853050867716,0.09636690584721372,-0.23305453701565662,-0.8196823000907898,-0.025383835658431
153.0,-363.3166097005208,28.642119429769195,0.12262541800737377,0.017212250284190492,0.20113733410835266,0.07845687760615037,-0.15538346084455645,-0.2829907834529876,-0.0304927639663219
154.0,-357.572748819987,28.384500976285747,0.11879847571253772,0.012828764262283921,0.18102713674306867,0.06251309369381117,-0.1487253780166308,-0.3099071383476257,0.0202421676367521
155.0,-352.775873819987,28.913494876982682,0.13056232656041777,0.03450613304854341,0.2673926403125127,0.1445817465843567,-0.31299785276254016,-0.7972928881645203,-0.0674579143524169
156.0,-348.1460673014323,29.262977831238953,0.12360719467202819,0.028588858392023356,0.2531907533605893,0.15252379509382472,-0.3258046607176463,-0.7972928881645203,-0.1684998124837875
157.0,-343.6569061279297,29.46675136357437,0.11962015181779857,0.017334120603597222,0.24264540647466973,0.0991900690622227,-0.23764581481615699,-0.579357385635376,-0.0919570699334144
158.0,-339.38469950358075,29.53156903888888,0.13348492234945292,0.01977040120215917,0.24836473912000656,0.09454001987263956,-0.3388545475900173,-0.5193124413490295,-0.1163085475564003
159.0,-335.0731252034505,29.627265957996656,0.12552552918593088,0.023140513485042105,0.20693206042051315,0.043182056899594104,-0.26607650021711987,-0.3961460292339325,-0.1285977512598037
160.0,-330.5059458414714,29.498999183823518,0.11820450797677036,0.015229717900269092,0.16493315001328782,0.04725624645461901,-0.1427179016172886,-0.2760269343852997,-0.067686028778553
161.0,-326.4812876383464,29.42418956232543,0.12767558048168814,0.022622038781624342,0.19349994510412213,0.03630289117156926,-0.25527020792166394,-0.5996240377426147,0.005073457956314
162.0,-322.6664632161458,29.41797303520597,0.11601517597834266,0.014560963522852573,0.18736691027879715,0.035108509351592335,-0.12859994545578954,-0.2707889080047607,0.0800322219729423
163.0,-319.01878865559894,29.389661454724617,0.12867940093080196,0.019164627414315214,0.19899388899405798,0.03668377000217246,-0.20417582740386322,-0.4251386821269989,-0.1155024915933609
164.0,-315.2860056559245,29.52150959381455,0.10979060952862098,0.013157154031679,0.20514777675271031,0.07109471194087254,-0.2894708774983883,-0.6241070032119751,-0.0514690950512886
165.0,-311.5191701253255,29.24652152489005,0.11732367301980651,0.009885362549108982,0.17558662841717398,0.038761725028121134,-0.10875919647514816,-0.1887751072645187,0.0345670692622661
166.0,-307.71620178222656,29.359116129049166,0.130128218481938,0.02363556805006872,0.1592891948918501,0.04336838786179441,-0.02401877349863449,-0.1699432581663131,0.1969487518072128
167.0,-304.32163492838544,28.85237076028401,0.11671574786305428,0.013506118001885985,0.20173553874095282,0.03810842828735554,-0.2556736407180627,-0.5206604599952698,-0.0705204159021377
168.0,-301.4021453857422,29.458703376632023,0.12510286395748452,0.020623792507916853,0.1984572783112526,0.13819046489612483,-0.04227582369640003,-0.1906740069389343,0.1316227316856384
169.0,-299.0629119873047,29.518706383863385,0.13286260018746054,0.018970770028919233,0.25292973841230076,0.109910035679878,-0.3602274147172769,-0.8054004311561584,-0.062510646879673
170.0,-296.72146860758465,29.93182236607511,0.13278082509835556,0.037194975432823296,0.25552888711293537,0.148672980530319,-0.3509681796034177,-0.7972928881645203,-0.1324193775653839
171.0,-293.8707046508789,29.474079547943028,0.1227162641783555,0.018405421233619778,0.19268217931191123,0.07964015294892393,-0.2483021613831321,-0.7972928881645203,0.091119185090065
172.0,-291.3245849609375,29.699011597185198,0.11849937463800109,0.01185067589094172,0.20367136721809706,0.07841896807802726,-0.11749046668410301,-0.2542475163936615,0.0809604078531265
173.0,-289.24957784016925,30.163882779009736,0.13629700740178421,0.02879803663434859,0.2510660986105601,0.12514769254975006,-0.3372176066040993,-0.7972928881645203,-0.133790910243988
174.0,-287.38143157958984,30.48923025722488,0.13572937374313668,0.016859200691380118,0.25458405663569766,0.08324944660991976,-0.3934594417611758,-0.7972928881645203,-0.1705551892518997
175.0,-285.44557698567706,30.546502525436313,0.1245883740484714,0.022743868261256257,0.27327630420525867,0.0946020845848001,-0.35346451052464545,-0.7972928881645203,-0.0046656592749059
176.0,-282.87047576904297,30.713944200293426,0.11163737004001932,0.019779821912913224,0.1764298466344674,0.07510125788234162,-0.16650623952349022,-0.2494725584983825,-0.0878714695572853
177.0,-280.78409576416016,30.87790094265389,0.1264624459048112,0.03899383241485707,0.22148656348387397,0.11753755606362437,-0.3840449086079995,-0.7972928881645203,0.0323161594569683
178.0,-278.31568400065106,30.357265675249014,0.12123755241433774,0.02272523847238781,0.1736578171451886,0.040827504623138784,-0.23344458018740014,-0.4505034685134887,0.0619162991642952
179.0,-276.13183339436847,30.363609087482494,0.12413966407378507,0.019568894605757753,0.1967367293934027,0.06619132331237167,-0.26172523324688274,-0.4517857134342193,-0.0701712593436241
180.0,-273.81773885091144,30.128617059082604,0.1233271832267443,0.023220766700175605,0.18698336804906526,0.058036946581859226,-0.2133733257651329,-0.3944036662578583,-0.1112817525863647
181.0,-271.9967549641927,29.561585606585002,0.1275133540232976,0.030950022977193053,0.1899640386303266,0.0876757874740219,-0.18915322112540403,-0.7972928881645203,0.1242910027503967
182.0,-269.9499740600586,29.52789121640957,0.12507742270827288,0.02113333837278443,0.17294194052616751,0.054709371516088755,-0.15232007081309953,-0.4335729479789734,0.331681877374649
183.0,-268.2423578898112,29.918703926957896,0.11502342422803241,0.020166252208013567,0.19266502683361372,0.11211700534273841,-0.1781968163947264,-0.2921460568904876,-0.0320965722203254
184.0,-266.18678029378253,29.857701126403295,0.11352547630667682,0.02004707642553487,0.15729493647813794,0.041622991072571246,-0.037774018943309756,-0.4035379290580749,0.5789076685905457
185.0,-264.3402633666992,29.973446686792496,0.10991987213492387,0.01912283052965645,0.18048403039574623,0.0674432544400943,-0.1468260483816266,-0.359578937292099,0.3427416086196899
186.0,-262.77054087320965,30.183496511927945,0.11393417418003078,0.02120070903529819,0.1849694376190503,0.06409694913078312,-0.22447067499160764,-0.4804534912109375,-0.0393171608448028
187.0,-261.4927571614583,30.68025050199586,0.13127777228752768,0.036706383329423053,0.2396905248363812,0.145823172592543,-0.22979312048604092,-0.7972928881645203,0.0513930544257164
188.0,-259.8371175130208,30.808012173123995,0.11533305794000621,0.02550907385584721,0.16604739303390184,0.06161063758751632,-0.0777797750973453,-0.3080176413059234,0.3402084708213806
189.0,-258.25868225097656,30.618606087238373,0.12263431275884305,0.016041312649481103,0.15173145631949106,0.044873886677515296,-0.07986961677670479,-0.3603444993495941,0.139882817864418
190.0,-257.0262273152669,30.92607006021901,0.11250100408991172,0.014903656411668548,0.2005033691724141,0.11348021070017894,-0.12650898719827328,-0.2391051203012466,0.0454471930861473
191.0,-255.26439921061197,31.10710034914193,0.11491015926003455,0.026638465339920803,0.14058850457270936,0.04388063248222956,-0.11747003222505248,-0.3049432635307312,0.1787801831960678
192.0,-253.52255503336588,30.621368891935468,0.10342706367373462,0.022434287980437607,0.14963398004571593,0.029290234623237217,-0.20462229242548344,-0.4767460823059082,-0.0065971175208687
193.0,-252.0570831298828,30.120416077814863,0.11771170174082111,0.019784113628167847,0.1774212059875329,0.0494329026889649,-0.22061596189936003,-0.5476323366165161,0.0732399672269821
194.0,-250.87807973225912,30.19717460526178,0.11787854259212811,0.023137624368594626,0.18877886359890297,0.06253830273799445,-0.28885046020150185,-0.5406378507614136,-0.024888090789318
195.0,-249.93531799316406,30.65363779518269,0.13449496651689208,0.04378765901311551,0.19907138744990027,0.11735586814575995,-0.17597932741045952,-0.5395147204399109,0.0899194851517677
196.0,-248.81004079182944,30.27220702850037,0.11206406354904169,0.023673230806293574,0.1812120291093985,0.08716642493311683,-0.32328112175067264,-0.8139996528625488,-0.0943902134895324
197.0,-248.01715342203775,30.328312260942216,0.13470595081647233,0.02033310425423239,0.2004489699999491,0.11474936025248801,-0.1773086215058962,-0.2795635461807251,-0.0894032940268516
198.0,-246.70196787516275,29.88894385855458,0.1106094233691692,0.014139936463924283,0.1876927204430103,0.0742045406513495,-0.11202575390537582,-0.4862157702445984,0.2374687790870666
199.0,-245.70896911621094,30.220755135314178,0.11187445496519403,0.026184575059304882,0.19154814382394156,0.0900079608089454,-0.1293181975682576,-0.5238468050956726,0.1934875547885894
200.0,-244.4453379313151,30.244450177300564,0.11195243522524832,0.026332621123320157,0.16852838421861327,0.06488114936379809,-0.18750249097744623,-0.5784627199172974,0.114102765917778
201.0,-243.17208862304688,30.182839985828814,0.10941079755624132,0.013087681209016265,0.16881888483961424,0.05188184689821848,-0.13577186052377024,-0.3344617187976837,0.1729819923639297
202.0,-241.7798843383789,30.013929590085365,0.11490517357985175,0.027058395352585696,0.1268183849751949,0.017475453294249897,-0.11025406637539466,-0.3494936823844909,0.0424778014421463
203.0,-240.97962951660156,30.684488901618444,0.11281363045175863,0.020807522124358713,0.23116210848093033,0.11741973198261352,-0.2289125894506772,-0.4168615341186523,-0.1410900503396988
204.0,-239.97581227620444,30.342139523793143,0.11863110711177187,0.024517750079657768,0.17482857281963027,0.05665356000690368,-0.14953868576170254,-0.4048808217048645,0.0490982979536056
205.0,-238.90386199951172,30.42028055488406,0.1129690719147523,0.016086550197994952,0.15661274145046866,0.05688396527130504,-0.13650972023606298,-0.4459358155727386,0.0600907690823078
206.0,-237.94293721516928,30.21334624818076,0.12036579598983126,0.020624672284084437,0.17453585316737488,0.07715066208811085,-0.2794732165833314,-0.8256248831748962,-0.0670662745833396
207.0,-237.39242808024088,30.279374533463127,0.12184363976120947,0.022353312643561878,0.2168102115392685,0.08865260774352064,-0.35421450684467953,-0.6501764059066772,-0.2029548436403274
208.0,-236.5740966796875,30.342952602973895,0.12008617694179213,0.020303950397246397,0.1760327952603499,0.07323265034914257,-0.28371207043528557,-0.8162906169891357,0.1124167144298553
209.0,-235.48228963216147,30.62778322563991,0.11551404371857642,0.04215332009440605,0.19307443996270493,0.10507493334665913,-0.26316140840450924,-0.8196823000907898,0.0388273559510707
210.0,-235.43560536702475,30.32624725101281,0.1292668121556441,0.017482837846602924,0.2458642659087976,0.09925110902399359,-0.33473621246715385,-0.8054004311561584,0.1145429089665412
211.0,-234.3304901123047,31.23551133380301,0.11560439070065813,0.016524338298147014,0.188523040463527,0.14616605786178086,-0.11999987935026486,-0.3281196057796478,0.0723977386951446
212.0,-233.62960815429688,31.35647043467172,0.11196557804942127,0.02215196020276613,0.15096817289789513,0.044475344638548304,-0.1397234121492753,-0.2648452520370483,-0.006601255852729
213.0,-233.06017303466797,31.83017181470877,0.12208093578616773,0.024682985026490845,0.19523045917352036,0.08084216834255267,-0.24698033618430296,-0.4993399381637573,0.0432477034628391
214.0,-232.5132293701172,31.952961793295106,0.10866216570138927,0.029757974109763777,0.1626096169153849,0.08956896514739197,-0.19683207788815102,-0.6708791851997375,0.0196074787527322
215.0,-231.73651377360025,32.64175812913315,0.11008048802614208,0.018797304424701067,0.1935436402757962,0.12118101869298051,-0.15133654667685426,-0.3252751231193542,-0.0070385280996561
216.0,-231.23157501220703,32.90195117720472,0.12549458816647527,0.026128044643870217,0.1620464523633321,0.06142894444880509,-0.14131166928564196,-0.3505367338657379,-0.0002305146190337
217.0,-230.458127339681,33.50733719450852,0.10984901959697398,0.01595530500794948,0.17699105540911353,0.10716959440251331,-0.14366904801378644,-0.4110851287841797,0.0277178976684808
218.0,-229.93565622965494,34.30994646121103,0.1049175622562567,0.025709495318539426,0.18909984454512596,0.1417350339163459,-0.1307003342856963,-0.2024364173412323,-0.0058586671948432
219.0,-229.15757751464844,33.9969427551911,0.10777508467435833,0.008585789563935449,0.1320830235878626,0.03332480982768368,-0.1048690422127644,-0.3537187278270721,0.1390296071767807
220.0,-228.81260426839194,34.70893003049097,0.11872278029719986,0.017617380515655114,0.17329454918702444,0.13622893664393235,-0.12282071697215237,-0.2949536144733429,0.0349212028086185
221.0,-227.9088897705078,34.59277281690251,0.10619277258714031,0.012062284135277598,0.12393189097444214,0.0257294804777363,-0.03537087856481474,-0.3570090234279632,0.1794059425592422
222.0,-227.58016459147134,34.706997388696216,0.11391308779517806,0.012985602263485383,0.1765315532684326,0.028698889751859972,-0.2638331154982249,-0.3641771674156189,-0.0962677896022796
223.0,-227.7507553100586,35.02217148695545,0.12621646995345748,0.01967943238253231,0.21987067411343253,0.13306177778896633,-0.21658181228364506,-0.7973483204841614,0.0064778784289956
224.0,-227.60838826497397,35.16678203825266,0.12519133090972895,0.02445692602487548,0.1846199035644531,0.07453054590474052,-0.28707121809323627,-0.6016855239868164,-0.0820027589797973
225.0,-227.645632425944,35.64707524609393,0.11761298527320223,0.030330065409352534,0.2206523629526297,0.10466997211822945,-0.3430281579494476,-0.7972928881645203,-0.0942022576928138
226.0,-227.9204355875651,36.13896992540461,0.1226700382928053,0.02748371599475961,0.23364774510264397,0.09394644342238054,-0.3767217972005407,-0.8196823000907898,0.009534390643239
227.0,-227.63774617513022,36.43722979632067,0.11174736792842542,0.012106054700492598,0.1842134619752566,0.10259928365055493,-0.15151649340987203,-0.2263071537017822,-0.0664370357990264
228.0,-227.42716471354166,36.407490879487746,0.12741367394725475,0.015924140387323194,0.1782365875939528,0.06269336944300394,-0.3096266686916351,-0.5587064623832703,-0.0726685374975204
229.0,-226.9307098388672,37.27864948950732,0.11326578631997104,0.026703984692682325,0.20191103840867677,0.10257022507593722,-0.20370065420866013,-0.3873862624168396,0.1480125188827514
230.0,-227.34057108561197,38.20435169063082,0.1295349809030691,0.017861552299486244,0.25421863049268717,0.1306711584962914,-0.40237896144390106,-0.6074118614196777,-0.1701467931270599
231.0,-227.06199900309244,38.66094298497825,0.11422325794895484,0.019618051087402468,0.1793881108363469,0.10568927913959301,-0.1940029921631018,-0.3606234490871429,-0.0833131000399589
232.0,-226.38321177164713,38.901249211978055,0.10332518691817914,0.022847528720580792,0.13019775847593942,0.04035398321505065,-0.13398322525123751,-0.2558534443378448,0.0372933484613895
233.0,-226.1435292561849,39.91450300462862,0.12163639316956197,0.029138585769561704,0.18002319708466522,0.13453460972746467,-0.12267039592067397,-0.2526327967643738,0.1183676719665527
234.0,-226.3200454711914,40.78544808712201,0.11437361935774482,0.014641838908436625,0.22038183857997254,0.1250052425381875,-0.3017313927412033,-0.4453881978988647,-0.1056801974773407
235.0,-226.6738713582357,41.93781580023366,0.11775847027699149,0.0319011093959916,0.24220104018847147,0.16969758582696334,-0.29223184784253436,-0.4874586760997772,-0.0785436928272247
236.0,-226.7370173136393,42.00994688106216,0.12203195070226984,0.022439241673284035,0.1959373094141483,0.07181874855825669,-0.26245174184441566,-0.5407888293266296,-0.0740504041314125
237.0,-226.889528910319,42.76699288780781,0.1247317902743816,0.02040825408470347,0.2009713140626748,0.10237237473683784,-0.22229186197121933,-0.4124095737934112,0.0682886242866516
238.0,-227.308713277181,43.687399305872916,0.11576033631960549,0.02175824487612787,0.24490685760974884,0.15062324417487277,-0.20409586963554224,-0.4066581130027771,-0.037241842597723
239.0,-226.82166290283203,44.40921781713894,0.11617728571097054,0.034460923504508224,0.22090137253204978,0.12784308372529346,-0.28460661756495637,-0.6910561323165894,0.1155439838767051
240.0,-227.8371810913086,45.03189510306928,0.13148149102926251,0.031077321903718313,0.2832017739613851,0.13922055545365147,-0.4074493267883857,-0.8196823000907898,-0.0160665325820446
241.0,-228.0953140258789,46.33115488188009,0.11933829387029009,0.05238254975724368,0.2354299960037072,0.1423610502088815,-0.325985128680865,-0.7972928881645203,0.0702488347887992
242.0,-228.4261271158854,46.730316228523264,0.10999964053432143,0.024760188690113347,0.24621579299370447,0.19120795850352942,-0.08340144095321496,-0.2872658371925354,0.0402518659830093
243.0,-229.13719940185547,47.02927527551239,0.12670115878184632,0.014114195194101049,0.2892406384150187,0.11108683935504868,-0.42173824397226173,-0.8191795945167542,0.0499026365578174
244.0,-228.6040064493815,47.371550272856254,0.10811467344562209,0.017644956925301228,0.167434478799502,0.056711049559178384,-0.12233055134614308,-0.6223370432853699,0.2418835759162902
245.0,-228.63343811035156,48.06511699717725,0.10736112420757606,0.029079060584039668,0.19942889983455336,0.11847046900548103,-0.31765903656681377,-0.8139996528625488,-0.0847475454211235
246.0,-228.76468658447266,48.14300083053035,0.12128216400742527,0.021474252929306926,0.22274227192004517,0.1044673705782579,-0.2281233472749591,-0.5290196537971497,0.0435236878693103
247.0,-228.44842783610025,48.64086984605192,0.1218563355505466,0.019626488090387854,0.21878856917222336,0.11192714171129159,-0.2866765384872754,-0.5140308737754822,-0.1610657721757888
248.0,-228.7371571858724,50.56007361449868,0.12718785678346947,0.03867077486780501,0.27038173253337544,0.2105502609248102,-0.25140992548161495,-0.4374615252017975,0.0032497497741132
249.0,-228.7614974975586,50.84673553004547,0.10796834652622538,0.022941492366472256,0.19767140100399652,0.10041711631909668,-0.24396280633906522,-0.5503991842269897,0.0517026372253894
250.0,-228.93929036458334,51.71278009144503,0.1283979440728823,0.02649138806831372,0.22464650124311447,0.09498877221792693,-0.35487690567970276,-0.8144368529319763,-0.11404949426651
251.0,-228.93511199951172,52.51272566447645,0.11596899976332979,0.03490501227391622,0.19261883944272987,0.13925135050596552,-0.21233938708125302,-0.447887122631073,0.0020011693704873
252.0,-229.14627075195312,53.4904490610585,0.11827358851830161,0.02353580076432577,0.24337226152420044,0.14788398363746297,-0.4105773443977038,-0.8139996528625488,-0.1518354415893554
253.0,-228.99241383870444,53.32899225719265,0.11361732954780257,0.023198932768087054,0.18876146773497257,0.09208899750246721,-0.16246768614898124,-0.4408594667911529,0.0611491240561008
254.0,-228.9962921142578,53.174200584996115,0.10471242666244497,0.017691915771554642,0.1956527270376682,0.05223912177172585,-0.19074058129141727,-0.6644126176834106,0.0246026162058115
255.0,-228.3460210164388,53.22874984910427,0.11789512882630028,0.0314206152897481,0.18968220551808668,0.07742163001512033,-0.19374649971723557,-0.574664294719696,0.245127260684967
256.0,-227.94351959228516,53.96041384139088,0.1128357847531636,0.03163423349835452,0.20801972722013787,0.09874258910176799,-0.3435872867703438,-0.7395513653755188,0.0431470721960067
257.0,-228.42555236816406,54.09098575251492,0.1145739580194155,0.02439962966880877,0.314687006175518,0.12274332824718553,-0.4284945527712504,-0.8196823000907898,0.0974891930818557
258.0,-227.98992919921875,54.539435583804085,0.11806355789303775,0.031289136595129746,0.20324028159181273,0.11225747263540149,-0.2348808820048968,-0.6261031031608582,0.2097250968217849
259.0,-227.68817647298178,54.412479481064494,0.1135458871722221,0.024564037671376493,0.17697293435533837,0.10875725622516481,-0.30576539784669876,-0.8139996528625488,-0.1319271624088287
260.0,-228.18324025472006,54.893285514438304,0.12103620792428649,0.014319860400927621,0.23090779532988867,0.05815780378695992,-0.38731813182433444,-0.6381179094314575,-0.1413782089948654
261.0,-227.98381551106772,55.589658328912954,0.11131737008690828,0.03271062430402542,0.18214167033632592,0.10384297720660438,-0.1991752597192923,-0.6953431963920593,0.0516632050275802
262.0,-228.0581283569336,56.246950927696744,0.12010709444681798,0.027123498280661712,0.19360320890943206,0.07777006878978153,-0.3573058235148589,-0.6875725984573364,-0.0620383843779563
263.0,-228.29244995117188,56.842177974439394,0.11458500226338703,0.02236803946736129,0.24565522869428,0.138964428194114,-0.3965390274922053,-0.8274189233779907,-0.1904596388339996
264.0,-228.20377095540366,57.53951747301079,0.10641753301024431,0.024473216424586178,0.1961959563195705,0.0991386319011073,-0.2401096224784851,-0.4286208152770996,-0.0862312912940979
265.0,-228.4187469482422,58.31082365240592,0.12758624553680417,0.026402194168676035,0.19520255054036773,0.08567879649475167,-0.3034416312972704,-0.6381943821907043,-0.1574371755123138
266.0,-228.92464701334634,58.72348122144283,0.12029715254902834,0.025518436892844245,0.2394337790707747,0.12974060731738624,-0.38106729090213776,-0.7972856163978577,0.0670985877513885
267.0,-228.74554443359375,58.965802388513914,0.10373860225081438,0.02133090851489376,0.18981904660662016,0.07504570063471498,-0.48751521731416386,-0.7847588062286377,-0.0676652267575264
268.0,-229.26070149739584,58.87637826147658,0.12788362304369605,0.021397215707036874,0.2672757109006246,0.119145011862429,-0.4729788328210513,-0.6572771668434143,-0.1377464383840561
269.0,-228.69364166259766,59.704315674126846,0.11192875976363814,0.027445474349643374,0.19505049288272855,0.1712826732253602,-0.18857564901312188,-0.6765215992927551,0.0770941227674484
270.0,-227.7612737019857,59.66323158510695,0.10485121359427768,0.02720291825758312,0.15387318904201183,0.08376558938446496,-0.1816527942816416,-0.5507760643959045,0.1092305853962898
271.0,-228.34540049235025,60.8271356716501,0.12941201279560724,0.03571635016810429,0.2671715517838796,0.1606058149253415,-0.43820170561472577,-0.7972928881645203,-0.1665598005056381
272.0,-227.97423553466797,60.86560034434835,0.11380184193452193,0.016366919976025445,0.15678220366438225,0.06976928272492114,-0.18829100206494329,-0.7628291845321655,-0.0240479204803705
273.0,-227.773068745931,61.76148066074557,0.12435247128208475,0.029555272174058688,0.2350515375534693,0.15094816172627373,-0.27226955940326053,-0.8166518211364746,0.2299410551786422
274.0,-227.12525685628256,62.056830086973676,0.11648057152827578,0.023522281931565733,0.18379653617739675,0.07376062336686477,-0.2877647830173373,-0.5570452213287354,0.0079471077769994
275.0,-227.29830678304037,63.338117962459776,0.11819463347395258,0.03163950338829667,0.3037216104567051,0.2246832535718803,-0.4050052311892311,-0.8274189233779907,-0.014281203970313
276.0,-227.42790985107422,63.64173289671854,0.11328277736902236,0.026343372623945774,0.1927975292007128,0.09338674038592545,-0.22170013717065254,-0.6537290215492249,0.3448940515518188
277.0,-227.53839111328125,64.86609604210139,0.13146475081642464,0.0351463306704484,0.2318395972251892,0.23174496343649506,-0.0506274035821358,-0.556985080242157,0.6944937109947205
278.0,-228.04210917154947,66.75135448194803,0.10507672528425849,0.02932485251806373,0.25982772931456566,0.24780844259438964,-0.3087310915191968,-0.5691000819206238,-0.0247538201510906
279.0,-228.40184783935547,67.87398527346771,0.12757301827271775,0.027485258249366897,0.24330191810925797,0.17321161158763884,-0.24439052119851112,-0.7382082343101501,0.4638294279575348
280.0,-228.21212259928384,68.10838599023509,0.10514160866538678,0.02108776265388762,0.17880034695068991,0.08416934864836047,-0.26509271810452145,-0.5953224897384644,0.116132378578186
281.0,-228.420529683431,69.00896932467506,0.12561392659942305,0.029157832603503565,0.2208286871512731,0.1093102099922704,-0.26996242937942344,-0.6381937265396118,0.1854059249162674
282.0,-229.1286824544271,70.51831912083924,0.1241874806582927,0.03040717233105846,0.2722557447850704,0.25247520843933347,-0.27467639713237685,-0.4635421931743622,-0.0226195435971021
283.0,-229.27407582600912,71.04412036281482,0.11665887758135791,0.027253948325785197,0.21123648310701046,0.16089091114719875,-0.10471949726343155,-0.5018384456634521,0.1166432425379753
284.0,-229.98504638671875,71.42520419896388,0.1333564519882202,0.05378109632140759,0.2362776348988215,0.121558615485275,-0.5094355015705029,-0.796368420124054,-0.0329843275249004
285.0,-230.43446604410806,72.1828507801661,0.12628566101193422,0.03029425342145584,0.22658138970534003,0.1556463007329072,-0.24727152986451983,-0.5313151478767395,0.1589318215847015
286.0,-230.83500162760416,73.79884216921519,0.11463082954287525,0.033277001493537586,0.2399414132038752,0.2629213434902006,-0.15108277897040048,-0.5794681906700134,0.1425144374370575
287.0,-230.8523152669271,74.59502664715652,0.12167648226022715,0.030903931972421965,0.25169852375984186,0.1833896936918752,-0.23575795046053824,-0.6215243935585022,-0.0056703933514654
288.0,-231.02518208821616,74.94045834440517,0.11262750377257662,0.025847134531953066,0.1927784793078899,0.12203530153506444,-0.27837574140479165,-0.5433682799339294,0.0215495880693197
289.0,-231.27670033772787,75.75311482253353,0.12151012942194937,0.02505215415388573,0.1878133751451969,0.13489610327973647,-0.12065144876639049,-0.5197480916976929,0.2213046848773956
290.0,-231.1487808227539,75.19763311230747,0.11707738166054087,0.02358806851651978,0.17814787973960236,0.033598950662335134,-0.23022397607564926,-0.4897390305995941,0.0451654344797134
291.0,-232.0127944946289,76.39338254301302,0.11671968673666315,0.031431295164305297,0.2588646374642849,0.2289075486537199,-0.3356167357414961,-0.7086645364761353,-0.0521555878221988
292.0,-232.409548441569,77.6560060704537,0.1234111289183298,0.037493637143488884,0.18479236836234728,0.13507339922193068,-0.17467524809762836,-0.704660952091217,0.1198263838887214
293.0,-232.65465799967447,78.88343857502623,0.10907124479611711,0.023208552392671673,0.2201284269491831,0.18686765715332251,-0.2929495871067047,-0.4903849959373474,-0.1791270971298217
294.0,-233.0933100382487,79.43715207739955,0.10980157181620596,0.021410218841164553,0.2578218430280685,0.14298625847531182,-0.30416759848594666,-0.7160927057266235,0.3758913278579712
295.0,-233.78540802001953,79.50168416339929,0.13726788759231565,0.02788055604275756,0.292490874727567,0.17860079385356098,-0.4088980903228124,-0.7972928881645203,-0.0820653587579727
296.0,-234.3101577758789,80.65385605362012,0.11411771550774569,0.031212113006032403,0.25209084401528037,0.17624633749093382,-0.450492558379968,-0.8169963955879211,-0.1588808745145797
297.0,-233.9554672241211,80.63662491876518,0.11689770470062884,0.026845545385399683,0.1689594847460588,0.10568288885826688,-0.17572145334755382,-0.6244702935218811,0.0179716255515813
298.0,-233.90794881184897,81.3664623449862,0.1082973418136437,0.02566814619364029,0.18340067068735755,0.11494865226581967,-0.1902500788370768,-0.4679946899414062,0.1718245148658752
299.0,-234.28614044189453,82.41503211392143,0.12386704236268992,0.04405540434409933,0.2321187990407149,0.22594427697683594,-0.19554988915721574,-0.6906594634056091,0.078492633998394
300.0,-235.371945699056,83.3743853907985,0.1257520181437333,0.03144594689933103,0.3056396593650182,0.22220029208611655,-0.3980336698393027,-0.7972928881645203,-0.0668950155377388
301.0,-236.01468658447266,84.38170922388349,0.11445301150282217,0.026624599091857274,0.2531095693508784,0.1724619155831221,-0.3115812639395396,-0.506304919719696,-0.106920838356018
302.0,-236.81104278564453,85.74967267499764,0.11000901709000264,0.03093095937230042,0.2423951315383116,0.19340177029798963,-0.25866120246549446,-0.4422504007816314,0.0409130938351154
303.0,-237.13739522298178,86.77666341486925,0.1188932818671067,0.030815331633604726,0.27044155697027844,0.24761721261595432,-0.1581478640437126,-0.4766205251216888,0.4347112774848938
304.0,-238.13690694173178,87.89113731231153,0.12758954738577202,0.036941867600902185,0.3047867529094219,0.20709745842289257,-0.4779468985895316,-0.8196823000907898,-0.0835869535803794
305.0,-238.64635213216147,88.75166737218584,0.11813217401504512,0.029100399672327797,0.22225529327988622,0.1395854663839051,-0.1798903445402781,-0.648790717124939,0.565022885799408
306.0,-238.44016774495444,89.21054583607307,0.11860745896895719,0.026928563047612677,0.1476380278666814,0.0569882529285215,-0.10454405595858889,-0.19561268389225,-0.0507209151983261
307.0,-238.06405893961588,89.43562452192937,0.1188001632690429,0.03354268123573532,0.167580006023248,0.09966006434562884,-0.10357666780085611,-0.1934629678726196,0.0065928269177675
308.0,-238.76971181233725,89.55067275380001,0.1260460329552491,0.029367355713467026,0.26814793546994525,0.07927792771531753,-0.48476723829905194,-0.8139996528625488,0.0738741904497146
309.0,-238.62361907958984,89.6343760550119,0.10989959165453907,0.030514902951340652,0.17838416683177147,0.11121460278913832,-0.07747360489641625,-0.2452471107244491,0.0737819895148277
310.0,-238.13495890299478,89.85562996701869,0.115870455900828,0.02100308920157478,0.19134413947661713,0.05692035266585324,-0.09331170283257957,-0.3735484778881073,0.5921411514282227
311.0,-238.4034423828125,89.55471232327504,0.13040038322408992,0.036565709862362225,0.2110423694054285,0.10385525811758485,-0.23800653157134852,-0.6856961846351624,0.2121455371379852
312.0,-238.75446319580078,89.5431014346842,0.1202045306563377,0.03836732840395901,0.19151618083318075,0.08688878232434001,-0.1687337215989828,-0.6188093423843384,0.493616372346878
313.0,-238.4936040242513,89.7306630538264,0.1114485586682955,0.021475640325105856,0.16960740213592843,0.10455425338721643,-0.13336407827834285,-0.4099197387695312,0.1288129836320877
314.0,-238.9904047648112,90.11099166977716,0.12112668901681896,0.031606517485191686,0.2191930909951528,0.10963668868961549,-0.31971409063165385,-0.6121075749397278,-0.0089736217632889
315.0,-239.2020060221354,89.97819151472851,0.12491999814907706,0.026385130600545405,0.2081141397356987,0.11390763395515076,-0.2667526366810004,-0.6174530982971191,-0.1178170219063758
316.0,-239.31583150227866,89.8053108444854,0.11199778070052459,0.02886166654962379,0.19136298944552735,0.0931514161881148,-0.26197372252742446,-0.4832595884799957,-0.0202142968773841
317.0,-239.67309061686197,90.15562323628352,0.12090458596746122,0.03111662400280209,0.21558948978781697,0.1554502348745323,-0.19328108678261435,-0.7256331443786621,0.5116428732872009
318.0,-240.06574503580728,89.81364553165848,0.13234494874874744,0.03063464437175642,0.2162445423503716,0.12908699345306307,-0.2872907534862557,-0.7999073266983032,-0.028547404333949
319.0,-240.68841298421225,90.26259415176375,0.10188772156834598,0.015436007862740053,0.2245133568843206,0.11209054032742283,-0.03776289522647853,-0.391663908958435,0.7196130156517029
320.0,-241.88924662272134,90.85458935368219,0.13678156584501264,0.03270545600183211,0.3221331375340621,0.21047884148254206,-0.4584188958009084,-0.8196823000907898,-0.1293187439441681
321.0,-242.19713338216147,91.11671319848591,0.11328005542357757,0.02718228533164047,0.15963641181588173,0.05930010076583596,-0.19922808185219765,-0.3865531980991363,-0.0566481128334999
322.0,-242.43363444010416,91.9539144689163,0.1257796138525009,0.028200449939357466,0.19753483558694518,0.13594872187935617,-0.1323002104957898,-0.3700807690620422,-0.016692042350769
323.0,-242.2604192097982,92.09807057206118,0.12150983512401581,0.03246647947287118,0.2005031667649745,0.15087232518524937,-0.20061287470161915,-0.5887070894241333,0.0657606497406959
324.0,-242.2849884033203,92.56333717295301,0.10780785729487734,0.01823142123316485,0.20541872208317122,0.1538286999524174,-0.20396350851903358,-0.5616376996040344,0.2523878514766693
325.0,-242.21375020345053,93.04526114501407,0.12717167784770328,0.04372751014053098,0.20119258513053254,0.09202742198531698,-0.3203568135698636,-0.7207459807395935,-0.1314398050308227
326.0,-242.409548441569,93.17655554988168,0.12487489605943358,0.02707320134577422,0.25865583494305605,0.13752021643352122,-0.30077416511873406,-0.8275737762451172,0.0222083367407321
327.0,-242.56926727294922,92.76186201384634,0.12150698900222771,0.02333628801354231,0.1966521516442298,0.07956448409332283,-0.26995136340459186,-0.4008110463619232,-0.1115654930472374
328.0,-242.9140396118164,93.42953330161951,0.11441627517342563,0.03083486145419986,0.23915211111307136,0.11518623558808233,-0.2792087197303772,-0.7739174365997314,0.4239893555641174
329.0,-243.18216451009116,93.5095041768039,0.12024197354912756,0.017728078624232507,0.23220032577713326,0.13597920877877484,-0.20131714766224226,-0.7556868195533752,0.3332332372665405
330.0,-243.20989735921225,93.89715272291335,0.1163477761050065,0.025385955173927242,0.2712609022855758,0.17192720796828664,-0.3428739917774995,-0.6238149404525757,0.1580295711755752
331.0,-243.27205912272134,93.63631973292361,0.1120267808437347,0.029434475537707786,0.19022372737526894,0.09561354025704362,-0.18043614644557235,-0.4990956783294678,0.1603301167488098
332.0,-243.9857660929362,94.33606131113336,0.11587082470456757,0.028440991434638005,0.2168472123642762,0.1304534775989921,-0.16073997070391974,-0.4519097805023193,0.198213055729866
333.0,-245.0357208251953,94.98741148743305,0.12065345918138819,0.028164022367839544,0.3269345300892989,0.2373202251802999,-0.416660912334919,-0.8054004311561584,-0.1753261685371399
334.0,-244.734011332194,94.62427859318005,0.1110106967389583,0.022827016935414498,0.1818108186125755,0.07930255640651997,-0.16589301017423472,-0.4281128942966461,0.3388072848320007
335.0,-244.52441914876303,94.33853602301537,0.11245904241998983,0.030089596971246878,0.21837088714043298,0.12947537033894815,-0.12454703946908313,-0.5287807583808899,0.3664319217205047
336.0,-244.4456583658854,94.06821643565313,0.1177799801031748,0.02164813816933284,0.18924265230695406,0.08254738270572766,-0.28321131442983943,-0.6408023834228516,0.071913406252861
337.0,-244.53893534342447,93.97270959569667,0.1216302228470643,0.03301312110061144,0.21703630189100898,0.09147569407614359,-0.2138144147659962,-0.4310782253742218,0.0023716033902019
338.0,-244.352419535319,93.24685011129417,0.1289955228567123,0.028146272592779024,0.20575021207332608,0.0835926727782856,-0.3091422573973735,-0.8129362463951111,0.0577173121273517
339.0,-244.83555603027344,92.4164763062865,0.1355297702054182,0.0278108916169172,0.2686976542075475,0.08714355702822317,-0.3958868322273095,-0.7972928881645203,-0.1169658079743385
340.0,-244.41116078694662,92.25931958527796,0.11406712109843882,0.02388534796884049,0.24163081124424934,0.11047103723319471,-0.36043351888656616,-0.8274189233779907,-0.059594914317131
341.0,-244.30402628580728,92.10086481596746,0.11106785386800762,0.03348047931486439,0.22881026566028592,0.11598076141783485,-0.3195466200510661,-0.4320684373378753,-0.1592846065759658
342.0,-243.96534220377603,92.39451711843545,0.11219943190614379,0.02352995241107159,0.19694416224956512,0.10905923240997872,-0.1323698585232099,-0.2925421893596649,0.1673687994480133
343.0,-243.12906138102213,92.81780120990597,0.10533732051650678,0.021224898965137278,0.19437296316027639,0.10150250638390841,-0.10121602471917868,-0.3790856897830963,0.1944496780633926
344.0,-243.60533650716147,93.35107399754958,0.11821064973870905,0.026541422121297464,0.2235348895192146,0.1293123428627655,-0.16369022460033492,-0.6846562623977661,0.113898180425167
345.0,-244.03370666503906,93.33486110242498,0.12127825866142905,0.02410394595178819,0.2450482236842314,0.12436753217304033,-0.3266351595520973,-0.8054004311561584,-0.0711652636528015
346.0,-244.07677459716797,93.57978101834611,0.12314072748025255,0.026851591207360165,0.2268698078890641,0.1457535722390298,-0.29666484209398425,-0.5740061402320862,-0.0561107359826564
347.0,-244.16126251220703,93.66876990396254,0.12704150751233098,0.0371528191654866,0.2253460461894671,0.13673381969773651,-0.19670576291779676,-0.7557298541069031,0.3605931997299194
348.0,-243.3123524983724,92.33407830465119,0.10936863347887986,0.020902912862189364,0.17021457850933072,0.0688393878106012,0.003392104757949719,-0.1475668847560882,0.1301588714122772
349.0,-243.446044921875,92.10550450163498,0.11449882263938582,0.011384834620081361,0.20972191666563347,0.08592260190005836,-0.24961446784436703,-0.8196823000907898,0.0221734121441841
350.0,-243.39599100748697,92.21149782359986,0.11730034276843067,0.03550646946077564,0.22878775745630256,0.09743015527507473,-0.2579623313310246,-0.6904419660568237,-0.004773867316544
351.0,-243.81532033284506,91.90048678195822,0.12201060603062308,0.0310169047499912,0.24485833197832105,0.10108846412385221,-0.2909577093087137,-0.3969407081604004,-0.0147885987535119
352.0,-243.64407602945963,91.85360811058833,0.12291753540436423,0.03270428464754946,0.2149269481499989,0.12108619433763243,-0.045737789322932564,-0.229776531457901,0.1557066589593887
353.0,-243.64934285481772,91.98612749372347,0.10888328279058133,0.02271784064482501,0.19422823563218117,0.11386545481944704,-0.1439875684057673,-0.3151097297668457,0.05535489320755
354.0,-243.64931996663412,92.72508339030935,0.11047842601935064,0.026874475686109033,0.18988295271992675,0.12246671906294525,-0.06401030036310355,-0.5505381226539612,0.3833881020545959
355.0,-243.74515533447266,92.96267023272573,0.12486109137535095,0.018272377946642382,0.19603621214628217,0.0986744526297308,-0.17799073147277036,-0.4531219601631164,0.0618860609829425
356.0,-243.4952138264974,92.50306256727805,0.11476764579614,0.023163565171800682,0.17134978125492728,0.02537781160579331,-0.15520329525073365,-0.4191664159297943,0.3885665237903595
357.0,-242.39590962727866,92.18359506510704,0.11984055737654364,0.033324653237644816,0.1566331125795841,0.055230514105511976,-0.017842424412568364,-0.2376707196235656,0.5430222749710083
358.0,-242.7110366821289,92.6451624385598,0.12345299497246738,0.03790096317425612,0.2416488714516163,0.1615627795998109,-0.29470107704401016,-0.7113794088363647,0.1023384407162666
359.0,-242.78201039632162,92.7876454489805,0.11906731997927027,0.024879705666441602,0.18131537983814872,0.10741252862154434,-0.03634215580920377,-0.3443594872951507,0.2920476496219635
360.0,-243.28333536783853,92.87733080978323,0.1257349886000156,0.02826138260824018,0.2958864346146583,0.16608170542970266,-0.27186973455051583,-0.8054004311561584,0.5314165353775024
361.0,-243.68554178873697,92.57856236669875,0.10754711801807083,0.02052232872958075,0.2418123881022135,0.11339352484938704,-0.171136274933815,-0.5425016283988953,0.0256920550018548
362.0,-244.21522267659506,93.46884933117055,0.11893461147944129,0.026639108614123507,0.2683936568597952,0.19158514770006177,-0.27658576704561705,-0.6381964683532715,0.0518240816891193
363.0,-243.8306452433268,93.30013589101048,0.11464366565148032,0.029071394217162403,0.1921456729372342,0.13400397119899285,-0.07266383144694068,-0.5111786127090454,0.1818220317363739
364.0,-244.49984995524088,93.53427934720514,0.11593917757272716,0.025518481238485418,0.2796843896309535,0.14529591227918018,-0.17638670653104782,-0.7425816059112549,0.6862578988075256
365.0,-245.23636372884116,94.09466000929204,0.13583239540457723,0.03971841791708009,0.28932031119863194,0.160408301960219,-0.4317795243114233,-0.7028064131736755,-0.0234072543680667
366.0,-245.07536824544272,93.87789049286053,0.11472794786095612,0.026823710968414478,0.22262782106796897,0.1464249923642727,-0.07187426835298538,-0.5397149920463562,0.4088750779628753
367.0,-245.412717183431,94.60322399533938,0.10979537541667612,0.029948900281237995,0.23064898451169327,0.1486039302286902,-0.15053676379223666,-0.6505714654922485,0.511652410030365
368.0,-244.93536885579428,94.1245663164592,0.11615711574753122,0.03017635407829493,0.21265710145235062,0.12797589581689894,-0.23513370581592122,-0.5423638224601746,0.0067908419296145
369.0,-245.3683090209961,93.80257855746558,0.10364348565538721,0.012080396136219328,0.2635085061192512,0.17465131728865677,-0.33374959230422974,-0.4427768886089325,-0.2690263092517853
370.0,-246.3437932332357,93.41034373890999,0.11194418619076407,0.025560871203897714,0.282358373204867,0.12608715332197962,-0.32061763604482013,-0.8166518211364746,0.1608625650405883
371.0,-245.73707834879556,93.30447253854031,0.10746198520064348,0.020060612035176194,0.20479657376805938,0.09312074567308559,-0.2278037133316199,-0.3784950375556946,0.0718949511647224
372.0,-246.16539510091147,93.54528898305293,0.11470335597793258,0.02167420258104734,0.21541055416067442,0.11007375055683358,-0.10870638986428575,-0.4377115666866302,0.3195345401763916
373.0,-246.1663564046224,93.21989631858112,0.11848842725157736,0.03011862047476841,0.2410496075948079,0.16240793734090458,0.04246391045550508,-0.2137396335601806,0.5620329976081848
374.0,-246.49444580078125,93.4115697435137,0.11883762851357453,0.040035526976644496,0.22703925520181653,0.10235201408265458,-0.3278617026905219,-0.6633687019348145,0.1602953672409057
375.0,-246.01806131998697,92.5558271965741,0.11045314247409499,0.025418508208773765,0.245252251625061,0.16062186676503112,-0.0402110715707143,-0.3609889149665832,0.4463176727294922
376.0,-246.6946233113607,92.5528554111694,0.11820077151060097,0.018518709067751504,0.28191161652406055,0.10223615101317729,-0.3101141629740596,-0.8165111541748047,0.0283694881945848
377.0,-246.6267115275065,91.92116685616547,0.1162032323578993,0.04367737065373863,0.23766232902805007,0.18978852020598572,-0.2876669118801753,-0.7968007922172546,0.0881724506616592
378.0,-246.5953369140625,91.04110338523078,0.11635614310701686,0.021387025197670113,0.24418837328751877,0.09471763065900433,-0.4223717600107193,-0.7047306299209595,-0.2082192599773407
379.0,-246.72786966959634,91.21480105850999,0.11529726410905516,0.030168362982842645,0.27399746080239606,0.17509539590589762,-0.053397499024867956,-0.6380565166473389,1.1815149784088137
380.0,-247.2048823038737,91.52649098013697,0.10987884054581322,0.026831788834269142,0.24036097774902979,0.11724361101808771,-0.15437002293765545,-0.4892159402370453,0.0978637784719467
381.0,-247.34083557128906,91.2965065794632,0.11069365342458086,0.01717190285792489,0.25464463606476784,0.13622666854007426,-0.3732984984914462,-0.6039084196090698,-0.0685958713293075
382.0,-246.838503519694,90.93169835114126,0.1197425064941247,0.04003216249308555,0.20688293625911072,0.1363806611441392,-0.07322138734161852,-0.6809782385826111,0.6656632423400879
383.0,-246.67296091715494,90.45824464360669,0.12342341989278788,0.045955471666178034,0.18146507814526555,0.06900251730689887,-0.08361579477787018,-0.6415665149688721,0.7625242471694946
384.0,-246.2765680948893,90.23494786662839,0.11149079849322634,0.03591203155508993,0.20305057490865386,0.10796230087526072,-0.1886284239590168,-0.793483555316925,0.2793156206607818
385.0,-246.08354695638022,90.05086542947994,0.10852014149228728,0.025220301236487944,0.21751965334018067,0.11445599065347227,-0.25885988119989634,-0.60049968957901,0.0197770074009895
386.0,-245.7710927327474,89.48476206627704,0.12516110266248381,0.03718838298390562,0.18598506227135655,0.11939204703096734,-0.1088998494669795,-0.6214269995689392,0.2273423671722412
387.0,-245.5642852783203,88.05272160884665,0.11756164828936255,0.01843012116077081,0.22706950331727663,0.11146570067511197,-0.3341943795482318,-0.7972928881645203,0.1206786781549453
388.0,-246.34185282389322,88.29838459435142,0.12122694402933117,0.03845720585265608,0.29225008686383563,0.11692265572433404,-0.4333369235197703,-0.8139996528625488,-0.1565764248371124
389.0,-246.7071762084961,88.16949166661057,0.12049925078948336,0.032277277290473916,0.23959721624851218,0.1057275628834959,-0.20362228776017824,-0.6982762217521667,0.8280674815177917
390.0,-247.36143493652344,89.10069919886445,0.12115633736054097,0.02944787308908787,0.2650023090342681,0.1612233765395388,-0.27480383279422915,-0.8240270614624023,0.111652098596096
391.0,-246.8356679280599,88.55741296607643,0.13528489693999285,0.03534090999375625,0.16722470521926877,0.055850953140584796,0.01278700431187948,-0.6012827157974243,0.895087480545044
392.0,-247.2489980061849,88.66861465804438,0.12284163882335024,0.034659521956348395,0.24280895913640654,0.15340442098437965,-0.10621977845827739,-0.7040552496910095,1.018322229385376
393.0,-247.63565063476562,88.8099162096365,0.11943259959419565,0.03891584605612151,0.26350657766064006,0.13434284768136734,-0.23015681654214856,-0.6619899272918701,0.2843246757984161
394.0,-247.4276580810547,88.68755219249886,0.11234045401215549,0.03676105190786628,0.2263758803407351,0.1210001540338394,-0.21396486709515253,-0.6693634986877441,0.1958909034729004
395.0,-246.72699991861978,88.59607964044018,0.11322722211480137,0.03577956330588413,0.2191497211654981,0.11268010826913269,-0.14906566217541692,-0.5595912933349609,0.3141633868217468
396.0,-246.66883087158203,88.0920636199045,0.12269546836614607,0.03767265910842288,0.23542786637941995,0.07626835996035676,-0.21831328173478445,-0.7438129186630249,0.5133870840072632
397.0,-247.3761444091797,88.46593945095148,0.12286343052983277,0.03917673888054311,0.26129931459824246,0.13076209276429254,-0.20304372161626816,-0.7246984243392944,1.0814383029937744
398.0,-247.67761739095053,88.65632102026123,0.12120571856697397,0.04560015993861543,0.21239415928721428,0.11329696891728651,-0.10527453944087029,-0.669533371925354,0.543289303779602
399.0,-248.12712860107422,88.6264003341271,0.11920480057597156,0.036941654842074345,0.2992564501861731,0.1699496937058533,-0.13820501292745271,-0.6197001338005066,0.6529791951179504


==> Safe_RL_for_Economic_Dispatch/graphics/data/SummarySafeAgent.csv <==
episode,mean_reward,std_reward,mean_cost,std_cost,mean_penalty,std_penalty,mean_scs_violation,min_scs_violation,max_scs_violation
1,-2457.04915364583,32.4347125265301,0.889510909716288,0.005893775332441,2.52894401550293,0.081144154396771,0.144682791817676,-6.2392828681368E-08,0.868096888065338
2,-2463.97985839844,35.4362840972989,0.842460840940475,0.034929246248835,2.60137673219045,0.123397610572192,0.158396765552656,-6.23924591991454E-08,0.950380861759186
3,-2457.9180094401,21.5370847953405,0.822728266318639,0.045080972998385,2.56814388434092,0.174505014039657,0.001,-6.25637639473098E-08,-1.7868861945658E-08
4,-2444.83015950521,18.710570821795,0.789577295382818,0.039981728006655,2.53561898072561,0.031792463718379,0.001,-6.25341485260833E-08,-7.62943841436936E-09
5,-2432.30139160156,21.1420102130831,0.78780210018158,0.035692478649111,2.50567595163981,0.12178911670744,0.001,-2.53004003525348E-07,-2.95836830588314E-08
6,-2420.20149739583,23.0348420823487,0.763636350631714,0.026652319411935,2.49918806552887,0.075235394793276,0.001,-6.13294517393115E-08,-4.28453672540741E-09
7,-2414.89770507812,33.8452698911379,0.746199270089467,0.050678215901536,2.55855600039164,0.216557491552175,0.001,-2.20027516206756E-07,-1.4298887407449E-08
8,-2401.4111328125,33.5852887023743,0.756640583276749,0.045668327762721,2.43101485570272,0.140169060754172,0.001,-6.18397422158523E-08,-2.1846480180443E-10
9,-2391.37178548177,34.9227685105479,0.735561490058899,0.021787071267628,2.46251781781514,0.128481903085409,0.001,-6.25440108592557E-08,-5.08698079215719E-08
10,-2376.92395019531,34.5721918198714,0.747483591238658,0.028313590746534,2.35529053211212,0.096820914330133,0.001,-6.89715591306594E-08,-1.85220017101528E-08
11,-2363.67655436198,33.9315999092298,0.725021620591482,0.018839624767376,2.35761141777039,0.116195729910308,0.001,-5.78724055344537E-08,-2.48907809918819E-08
12,-2350.32039388021,36.0649726595889,0.713404635588328,0.016191452938987,2.33044024308523,0.123044049803648,0.001,-6.10457533412045E-08,-2.14289332944873E-08
13,-2334.03019205729,31.8752268735337,0.706406583388646,0.032013086015174,2.24322179953257,0.090337527164935,0.001,-5.78954768570839E-08,-3.51742301951674E-09
14,-2323.14196777344,33.5222700847421,0.715928653875987,0.049076743133414,2.30103854338328,0.105183446324449,0.001,-9.39494881890823E-08,-4.2237755515373E-09
15,-2304.59444173177,31.7604083648144,0.711514582236608,0.023860426423088,2.10486038525899,0.037476832729576,0.001,-5.94140949772282E-08,-2.14348290228372E-08
16,-2290.33129882812,29.5439356783062,0.695576667785645,0.035220322147542,2.17046932379405,0.110941498014604,0.001,-6.12728427995535E-08,-1.26073249617775E-08
17,-2271.57926432292,26.5551278017741,0.68313001592954,0.020469595533092,2.0309691230456,0.119342909145065,0.034616912133716,-6.15708941609228E-08,0.146579384803772
18,-2252.50069173177,25.6280950237217,0.664685318867365,0.020611820439003,1.98866655429204,0.111407402725233,0.001,-6.02419163442391E-08,-2.40158328779216E-08
19,-2234.43200683594,25.6768165447169,0.651210685571035,0.060520339538516,1.97718125581741,0.090990653476304,0.001,-6.20362357039994E-08,-1.01017949560855E-08
20,-2215.41373697917,24.701628305144,0.633889297644297,0.030521677800593,1.91655935843786,0.069676404783886,0.001,-5.33335402508328E-08,-1.25037011855511E-08
21,-2196.77685546875,23.4012479691645,0.63192418217659,0.028488633873388,1.87732122341792,0.040865845141811,0.001,-5.95244529222328E-08,-1.93863751718482E-08
22,-2177.31233723958,24.103855255509,0.627180834611257,0.027299481204256,1.80380175511042,0.068379570500561,0.01079659168691,-6.81050806861094E-08,0.064779810607433
23,-2156.98152669271,22.1950371032277,0.58496622244517,0.03298534533419,1.76301588614782,0.061405063531467,0.001,-6.20733615619429E-08,-2.10410178169695E-08
24,-2137.68400065104,22.2651073724316,0.574951738119125,0.025522174713796,1.75242004791896,0.034508766572673,0.001,-6.09968395792748E-08,-2.55863206177764E-08
25,-2118.67293294271,22.8419926588273,0.564915746450424,0.018439469998121,1.7191649278005,0.083852371427335,0.001,-6.15045010476934E-08,-4.25556549998874E-08
26,-2099.34004720052,23.5498648520899,0.548661097884178,0.033144814224633,1.67049739758174,0.109025530960127,0.001,-4.99108523399627E-07,-1.86740933827423E-08
27,-2079.53692626953,23.5479358987777,0.544707591334979,0.033380900299915,1.60241274038951,0.104510384798571,0.003672936957603,-5.84972283945717E-08,0.022037850692868
28,-2059.69313557943,23.0741717522207,0.514191543062528,0.03460746841006,1.57624276479085,0.100998853109498,0.001,-5.90501763042539E-08,-2.14267998899231E-08
29,-2039.54701741536,24.0216371265244,0.510329787929853,0.018564587863915,1.51233742634455,0.068877220699784,0.001,-6.27300948963239E-08,-4.23277590755333E-08
30,-2019.7416788737,24.5950181333407,0.506802101929983,0.021302831330901,1.47454941272736,0.101965311479441,0.001,-6.05955818855364E-08,-1.16252270032646E-08
31,-2000.0981648763,25.4272095116417,0.486925567189852,0.028536939298812,1.44656878709793,0.097518355257809,0.001,-6.10014581070573E-08,-1.77352621477667E-08
32,-1980.01436360677,25.9101119371192,0.478278850515683,0.026685127640658,1.38041708866755,0.080587148520266,0.001,-6.27301233180333E-08,-2.14610942350646E-08
33,-1960.65273030599,25.5156111769179,0.468608210484187,0.017045454986044,1.36838881174723,0.05940149868441,0.001,-5.76515546413248E-08,-2.23750031835834E-08
34,-1941.3579305013,26.3618417675005,0.463721190889676,0.031854517943753,1.32270709673564,0.067190811723136,0.001,-1.40519716751442E-07,-2.14910365059495E-08
35,-1922.77852376302,26.6216758581044,0.432755033175151,0.030097824419792,1.33583249648412,0.074182373756887,0.001,-6.26133314085564E-08,-2.24198384302099E-08
36,-1903.62168375651,26.7515945604025,0.447011232376099,0.021603840443771,1.24023886521657,0.043211035233826,0.001,-6.04652967695074E-08,-1.68789959786864E-08
37,-1884.20418294271,26.8171046278526,0.419097299377123,0.025712754241319,1.20113394657771,0.053573186323666,0.001,-6.02129688331843E-08,-2.13570707785493E-08
38,-1865.70135498047,26.8063785234665,0.42502935230732,0.049290024290867,1.19080587228139,0.045746482783122,0.001,-6.26623943844606E-08,-2.14791704422623E-08
39,-1846.7363688151,26.7585062612424,0.390684634447098,0.032219344192267,1.14802608887355,0.037100663404435,0.001,-6.04635417289501E-08,-2.24185026098667E-08
40,-1827.97536214193,27.4369601701682,0.387170284986496,0.012340985366458,1.11044611533483,0.089446825347324,0.001,-6.10269665912711E-08,-2.24180887187231E-08
41,-1809.56717936198,28.2314487602879,0.386098812023798,0.020129633509065,1.07996266086896,0.099807847094925,0.001,-5.75901744070961E-08,-2.24198366538531E-08
42,-1791.25022379557,28.9542734323924,0.370781888564428,0.035095866397334,1.04956178863843,0.093008181588794,0.001,-6.16796924646224E-08,-2.24189680153586E-08
43,-1773.06317138672,29.3329284556109,0.372333973646164,0.036707686591181,1.00503968199094,0.067153756938093,0.001,-6.09290893294201E-08,-2.22834106722303E-08
44,-1754.68166097005,29.7704826764409,0.350030243396759,0.029918903825119,0.964626838763555,0.08184344480848,0.001,-5.71518583569741E-08,-2.15419166949005E-08
45,-1737.10276285807,30.341895840995,0.336484149098396,0.029354443096979,0.97839018702507,0.069898413848184,0.001,-6.2044712478837E-08,-1.96625080661761E-08
46,-1719.64180501302,30.3399992575475,0.339278548955917,0.023087313707767,0.934436400731405,0.058086109656714,0.001,-9.29260366433482E-08,-1.4462022690509E-08
47,-1702.44787597656,30.5406283927566,0.343865613142649,0.009611434558309,0.89912490049998,0.095328824772354,0.001,-7.25036812809776E-08,-1.8532794854309E-08
48,-1685.16512044271,30.5994855285843,0.326814825336138,0.016674577962419,0.862334758043289,0.080084118996011,0.001,-5.86702668670114E-08,-1.94471283521125E-08
49,-1667.9804280599,30.5284501478423,0.315587262312571,0.007275957069699,0.832338333129883,0.056601931584147,0.001,-5.66441897831283E-08,-1.94142195653058E-08
50,-1651.02276611328,30.6868433457802,0.306147580345472,0.024658451627911,0.810098220904668,0.049888973215935,0.001,-5.96622200532693E-08,-7.47676498491501E-09
51,-1634.70882161458,31.0175534257135,0.311156287789345,0.031327852491172,0.804476430018743,0.070377891070789,0.001,-6.02419163442391E-08,-8.89304629936305E-10
52,-1618.36346435547,30.9972787159624,0.299329439798991,0.014466183835395,0.768640647331874,0.064829437505113,0.001,-6.14877535554115E-08,-4.05689570825984E-09
53,-1601.85473632813,30.8415172477986,0.28135979672273,0.028191561670881,0.72891291975975,0.054859448966807,0.011259815088379,-7.99983510546554E-08,0.067559100687504
54,-1585.50323486328,30.9881321396625,0.276849031448364,0.028433650828677,0.699554155270258,0.049849787912289,0.001,-3.55632820969731E-08,-3.54422269310817E-09
55,-1569.25982666016,30.926373908861,0.261282262702783,0.014718367848363,0.678082078695297,0.052487213544317,0.001,-6.26596019515091E-08,-1.94992377799963E-08
56,-1553.36187744141,30.883132889141,0.25807053844134,0.013712504838142,0.663509676853816,0.044118050596718,0.012633158472168,-5.85084798387925E-08,0.075799122452736
57,-1537.84602864583,30.4405662967568,0.278048023581505,0.017414390068836,0.63014214237531,0.037789693355557,0.008395685743053,-6.14647106544908E-08,0.050374303013086
58,-1522.76393636068,30.2677557455185,0.2498959004879,0.013491535393353,0.65073557694753,0.048147218305341,0.001,-6.20583904265004E-08,-3.65265595547726E-11
59,-1507.73329671224,30.1859796260325,0.247489993770917,0.020991899029731,0.615506698687871,0.035601902856746,0.007579336206409,-6.1192778844088E-08,0.045476272702217
60,-1492.82200113932,30.0559757986675,0.242091216146946,0.018510680257476,0.589239209890366,0.042129004153333,0.018562235034091,-5.68865345940139E-08,0.111373618245125
61,-1478.18184407552,30.0047705282675,0.238517868022124,0.024920380203406,0.574730624755224,0.043409791103073,0.003233006214057,-6.1017587427159E-08,0.01939825899899
62,-1463.71358235677,29.9199106099219,0.226054998735587,0.01337025286997,0.56154994169871,0.037988674348665,0.001,-5.92713895741781E-08,-1.1306529046351E-09
63,-1449.55141194661,29.67749842187,0.231761460502942,0.021660878284906,0.542853390177091,0.038509336192781,0.016792488288561,-5.95557843041661E-08,0.078424103558064
64,-1435.5605875651,29.7498388914368,0.230441520611445,0.02064361490744,0.520283540089925,0.04544838020491,0.001,-6.06861192409269E-08,-1.91435733931655E-09
65,-1421.92702229818,29.4741911384944,0.22746908913056,0.03915682649982,0.517138034105301,0.039711824887543,0.001,-5.78880197110721E-08,-2.0773695652565E-08
66,-1408.21364339193,29.5826704011225,0.217085972428322,0.022084819425025,0.482192580898603,0.040354829521,0.001,-5.84144288495736E-08,-2.13740474208635E-08
67,-1394.81129964193,29.5127972855286,0.194903798401356,0.006795994939604,0.495651289820671,0.053208749917762,0.001,-6.79806859693599E-08,-1.55998520767753E-08
68,-1381.77079264323,29.3616564287604,0.225299544632435,0.026066099807854,0.462700704733531,0.040614999739711,0.001,-6.10135799661293E-08,-2.06040997596801E-08
69,-1368.9184366862,29.2157613582723,0.220340117812157,0.027321083345001,0.449716766675313,0.02972977613348,0.001,-6.24236804469547E-08,-2.04853076724021E-08
70,-1356.58180745443,29.2363397887968,0.220255099236965,0.029475033432826,0.464968949556351,0.059899245183513,0.001,-3.51139419763058E-07,-2.24155805028658E-08
71,-1344.3350016276,29.3677221726904,0.208348296582699,0.01903167180213,0.451570128401121,0.06008185316367,0.001,-6.14037247714805E-08,-2.10259081256936E-08
72,-1332.18094889323,29.4531580267658,0.20221413175265,0.017759422366127,0.433070123195648,0.044290025830549,0.001,-6.11071868661384E-08,-2.24198739573467E-08
73,-1320.27801513672,29.1070046337475,0.202134090165297,0.028209129719482,0.425198783477147,0.038016076489746,0.001,-5.45117472938728E-07,-2.14844639856437E-08
74,-1308.57208251953,28.8690939316973,0.193013342718283,0.014714127332894,0.421765277783076,0.040951181644676,0.001,-5.95286628879421E-08,-1.78446555310074E-08
75,-1297.04907226563,28.6963328830847,0.193529138962428,0.012853160047289,0.408030574520429,0.034298957353787,0.001,-5.42856852803198E-08,-1.34656730210736E-08
76,-1285.82122802734,28.6103773740753,0.199497898419698,0.010202119424033,0.401619762182236,0.032880289514774,0.001,-6.1947787344252E-08,-2.26036647177352E-08
77,-1274.64428710938,28.3168204946411,0.194588080048561,0.020372232600151,0.380842253565788,0.022259106474658,0.001,-6.96990554160948E-08,-2.24198455356372E-08
78,-1263.68733723958,28.0286737873569,0.197205685079098,0.02208294523977,0.371307035287221,0.020957162724363,0.001,-1.46481752949512E-07,-2.24197549414384E-08
79,-1252.98427327474,27.7960572406939,0.194736746450265,0.027164953743639,0.37154904504617,0.035067028384535,0.001,-6.12210868666807E-08,-1.14185310096104E-08
80,-1242.24932861328,27.6569665941471,0.181324077149232,0.019430805895585,0.351616417368253,0.038187837886012,0.001,-6.24841831609047E-08,-2.24198384302099E-08
81,-1231.88586425781,27.5415896520076,0.194512861470381,0.018505428927585,0.350932439168294,0.028377080796147,0.001,-6.14633819395749E-08,-2.24198366538531E-08
82,-1221.50233968099,27.2798699731812,0.181573919951916,0.021911224902441,0.332746212681134,0.023636499915222,0.012449180200948,-6.14888477912245E-08,0.074695266783237
83,-1211.42026774089,27.3390006005545,0.177848366399606,0.031197158200071,0.342803517977397,0.056661394930033,0.011974279764794,-6.11310468912052E-08,0.071845859289169
84,-1201.32305908203,27.1355953124716,0.171943306922913,0.01843244000506,0.318895330031713,0.026050267855011,0.001,-6.15150383964647E-08,-1.57558073254904E-08
85,-1191.43904622396,27.1866535701448,0.174603765209516,0.022314402570569,0.313645248611768,0.04545152235859,0.001,-5.83615715754604E-08,-2.24080523025805E-08
86,-1181.83528645833,27.2190167632305,0.17030269652605,0.012042635792346,0.324363609155019,0.036992536055978,0.001,-6.16600175362692E-08,-1.59646962316629E-08
87,-1172.34116617839,27.1139238555012,0.161324225366115,0.018459121338917,0.320059378941854,0.054495318618939,0.001,-5.85097481575758E-08,-1.45199656742534E-08
88,-1163.08846028646,26.9108030343897,0.164969240625699,0.022458088169054,0.319878627856572,0.044902147175322,0.001,-6.24118712266863E-08,-2.52440290893219E-11
89,-1153.97731526693,26.8045288714633,0.170895777642727,0.019409792505514,0.305942962567011,0.039092360958875,0.001,-5.89785642546303E-08,-3.33693628284948E-10
90,-1144.88677978516,26.8087925658547,0.169171683490276,0.0203522912648,0.284946620464325,0.038424279342091,0.001,-5.71255185377595E-08,-2.10834389946513E-08
91,-1135.94586181641,26.7104470875413,0.167592652142048,0.022847482664654,0.280388496816158,0.03276624247517,0.00817017734386,-3.64101353511614E-08,0.049021165817976
92,-1127.09586588542,26.7264193882239,0.154618375003338,0.018104813290501,0.280261022349199,0.037427569781705,0.001,-6.24205682697721E-08,-2.22271179239897E-08
93,-1118.54341634115,26.6114657310793,0.163838406403859,0.010563152746045,0.285320073366165,0.048329666902176,0.001,-6.12854051951217E-08,-4.59929871965414E-11
94,-1110.10601806641,26.6667664701192,0.162084812919299,0.027712661008122,0.27848099420468,0.039225133823607,0.015858829728969,-8.24681194444565E-08,0.095153227448463
95,-1101.79756673177,26.7408219941459,0.153153444329897,0.017422096844906,0.281171284615993,0.043623175490812,0.002397305107525,-1.03995922984268E-07,0.014384070411325
96,-1093.52028401693,26.5882512575285,0.160370873908202,0.014418185910789,0.255056997140249,0.024950569416604,0.00710777385466,-6.26570724193698E-08,0.042646892368793
97,-1085.36413574219,26.483152034959,0.159547785917918,0.021867149751371,0.249367649356524,0.033869474942875,0.006736950355131,-5.69448808107609E-08,0.040421888232231
98,-1077.33343505859,26.3316171479676,0.1523998764654,0.019436813297127,0.251114569604397,0.026984555654892,0.001,-6.15881035059829E-08,-1.97197476126121E-08
99,-1069.40372721354,26.2475819591989,0.145218975841999,0.011800483878001,0.250000568727652,0.025459219803823,0.001,-6.21624423047251E-08,-5.2311168730057E-09
100,-1047.59237670898,26.3477834115413,0.136762176950772,0.013432625396589,0.243204730252425,0.029749298962666,0.001,-5.81151056167073E-08,-8.15809375609433E-09
101,-1026.00574747721,26.9801556965332,0.158750265836716,0.025897683119551,0.259479117890199,0.036632387390103,0.001,-5.42934401437378E-07,-4.35995168857062E-08
102,-1004.08963012695,27.3669244957226,0.158222448080778,0.030999186161286,0.239593562980493,0.031387678881001,0.001,-6.12019590562341E-08,-1.81094055307085E-08
103,-982.453369140625,27.4141338718122,0.145910993218422,0.008127706106843,0.237837510804335,0.03925028301814,0.001,-6.25132727805067E-08,-2.14284998634184E-08
104,-961.251200358073,27.8281762324747,0.148141102244457,0.031144584180181,0.230259475608667,0.045466128687543,0.004094975235858,-5.98640426119346E-08,0.024570025503635
105,-940.199930826823,27.6941821791005,0.140019319951534,0.020289213558979,0.227641142904758,0.030199261843361,0.003789097712421,-6.16372091144513E-08,0.022734809666872
106,-919.454172770182,27.7329181994035,0.154633304725091,0.017237011860681,0.224833617607752,0.03983223121314,0.001,-6.20457356603765E-08,-6.31121821470515E-11
107,-898.427622477213,28.4175218195999,0.155821415285269,0.02843135420146,0.226550852259,0.033688756324378,0.013494255263201,-8.42685494717444E-08,0.060902941972017
108,-878.043050130208,29.1659396031776,0.142524555325508,0.032202102932426,0.211973113318284,0.029664527873546,0.001,-4.86410698385953E-08,-1.59973740920805E-08
109,-857.610229492187,29.0743078452496,0.139683339744806,0.011231247112991,0.218532770872116,0.044698013012738,0.00893865225922,-6.25155394118337E-08,0.053632162511349
110,-837.968414306641,29.274332942748,0.154093856612841,0.012353734167302,0.218752399086952,0.037347094242047,0.001531287732031,-8.5287433648773E-07,0.006680109072477
111,-818.15434773763,28.8854281831949,0.132014849533637,0.008458311921042,0.196751872698466,0.021531699827703,0.001,-6.10504429232606E-08,-5.36700461850614E-10
112,-799.127919514974,28.7810580393637,0.167513782779376,0.036146958961098,0.231936121980349,0.060092062554595,0.001,-6.8825181642751E-07,-2.21233449337888E-08
113,-780.335255940755,28.9345401228382,0.144256903479497,0.013276207540307,0.193466407557328,0.018985606070602,0.006742107321721,-2.38241497640956E-08,0.033065028488636
114,-761.092488606771,29.0717560785443,0.148306171099345,0.01426298187647,0.194199023147424,0.022302262951822,0.009025618211291,-6.17829059024189E-08,0.05415390431881
115,-743.277618408203,29.2463018130226,0.134938006599744,0.015967603154745,0.205426643292109,0.057747596219535,0.01218743750384,-6.26794545155462E-08,0.073124825954437
116,-725.180603027344,29.7847435018155,0.153177025417487,0.013214592134024,0.197647576530774,0.034845849174984,0.001,-6.14048047964388E-08,-2.34678942945266E-12
117,-707.967254638672,29.9487963821133,0.132453821599483,0.017517015499799,0.189242978890737,0.024852199047176,0.001,-6.18721998080218E-08,-2.15359090560696E-08
118,-691.301472981771,30.0157729155411,0.133080920825402,0.011317591661441,0.203970139225324,0.027169450108118,0.001,-6.20361433334438E-08,-2.24114788949237E-08
119,-674.643218994141,30.328792377251,0.134691913922628,0.019020416027245,0.17844491948684,0.020074311734028,0.011240746012185,-5.74492915461633E-08,0.06744471937418
120,-658.666951497396,30.9921825197872,0.133562928686539,0.019437794443502,0.196419221659501,0.053025599717273,0.001915611647899,-2.19919897403997E-07,0.011494066566229
121,-643.224212646484,31.026853474338,0.153544519096613,0.019816012965896,0.209383703768253,0.061968477959259,0.001,-6.2407949030785E-08,-1.85608719505126E-08
122,-628.289703369141,31.1875223219663,0.147496862957875,0.028413195145537,0.207807223002116,0.049263770354203,0.01624101114284,-2.21224524921127E-07,0.097446449100971
123,-613.762176513672,31.1707313698834,0.140611827373504,0.018929331070542,0.188257649540901,0.040888087718359,0.001,-6.22937506022936E-08,-2.13685282801634E-08
124,-599.463562011719,31.4361085551798,0.143254374464353,0.023093071312455,0.196817693610986,0.056149157322207,0.0122658258582,-6.14110930996503E-08,0.073595181107521
125,-585.420715332031,31.1077382396418,0.144635024170081,0.039088250811929,0.187693963448206,0.048652490117031,0.015677281465814,-2.89424406219041E-07,0.094064146280289
126,-571.920613606771,30.7408404303902,0.138798097769419,0.026853114012661,0.204042414824168,0.050914158642114,0.001,-6.21744291606774E-08,-1.65167008958633E-08
127,-558.937377929688,30.3461392071511,0.144031810263793,0.026216965026089,0.198610628644625,0.05346650855661,0.001,-6.16303950096153E-08,-3.92426890982733E-08
128,-546.06977335612,29.7695875395569,0.135577751944462,0.020328606803235,0.166447592278322,0.017778013827282,0.022692015585454,-3.52108671108908E-08,0.088807195425034
129,-533.660680135091,29.626567544016,0.136221123238404,0.015146183793977,0.161763745049635,0.033026892788391,0.002791995736024,-5.22031307070847E-08,0.016752108931541
130,-521.750818888346,28.9781293060185,0.150683578103781,0.036830938511795,0.175369314849377,0.047291584586931,0.007343311422396,-1.50393390185855E-07,0.04406014829874
131,-509.96901957194,28.4086031158481,0.135078765451908,0.016786526797734,0.160916609068711,0.023784172769784,0.00357238886907,-5.61082238448307E-08,0.021434511989355
132,-498.982610066732,28.2053285528049,0.142990535746018,0.039909738773369,0.188756672044595,0.03531561981413,0.000610691908165,-6.18590760836923E-08,0.00366444978863
133,-487.999643961589,28.1278834406406,0.145362087835868,0.012892692149188,0.165161938716968,0.037467513421497,0.004651276693609,-6.229193161289E-08,0.027907885611057
134,-477.203923543294,28.0633543392557,0.122116825232903,0.015647982354728,0.16386475538214,0.025020373308598,0.017886461912559,-6.16662987340533E-08,0.078566767275333
135,-466.437484741211,27.8289128445525,0.119506699343522,0.014872447664793,0.152701733012994,0.026476749631163,0.015471949186911,-6.10529795608273E-08,0.084009885787964
136,-456.853713989258,27.7439813297735,0.157220420738061,0.015525008405146,0.198025633891423,0.056852102141254,0.009709524109524,-4.63278865936445E-07,0.058257777243853
137,-447.330312093099,27.4549460246464,0.141132644067208,0.026302156288605,0.155485310902198,0.024076610019499,0.022483028195835,-5.52595977865167E-08,0.089455768465996
138,-437.866724650065,27.4880416227855,0.132793669899305,0.01820734165666,0.167741128553947,0.049076052623918,0.023066694823479,-6.10505423992436E-08,0.138400375843048
139,-428.734283447266,27.3657345484048,0.12782505278786,0.012561668113425,0.141608929882447,0.024073272454948,0.006372087298256,-6.23579481384695E-08,0.038232728838921
140,-419.963973999023,26.8413592043068,0.130357276648283,0.021217640210884,0.148315298060576,0.011014562331874,0.013437786303675,-5.45802869567069E-08,0.070921428501606
141,-411.371744791667,26.6639997934454,0.118916485458612,0.020780235439354,0.152950069556634,0.033945636570626,0.013224110123354,-6.26633962497181E-08,0.079344883561134
142,-403.160970052083,26.0596037565977,0.1330876412491,0.016946754816509,0.146077742179235,0.027028718931818,0.024686778321762,-6.67370613882667E-07,0.148121476173401
143,-395.447845458984,25.7831503586214,0.133872289210558,0.01791100049385,0.17148969322443,0.027573541529957,0.00215344666942,-7.73293550082599E-07,0.012921798974276
144,-387.838424682617,25.2863546060142,0.116888211419185,0.0267456633075,0.140170658628146,0.013445290476594,0.001,-6.16606783410134E-08,-2.14849755764135E-08
145,-380.470225016276,24.8253961598445,0.136506088078022,0.02317478220367,0.154295336455107,0.025165577939739,0.041545431100684,-6.1607359214122E-08,0.214164197444916
146,-373.28086344401,24.4470096352908,0.129533885667721,0.012972393192052,0.144964354733626,0.020439820505281,0.001,-6.23367384378071E-08,-4.45549952488022E-09
147,-366.585871378581,23.9257667679802,0.142906669527292,0.03075970563367,0.169577750066916,0.024453141535348,0.001,-3.65033798743752E-07,-2.24151595062949E-08
148,-360.003326416016,23.4169839195173,0.131965977450212,0.022790496560017,0.142307131240765,0.016720994776299,0.041145558801872,-6.12353971973789E-08,0.246873557567596
149,-353.641448974609,23.0564606576803,0.124177325516939,0.022149381935983,0.139539072910945,0.011774032302852,0.041635569690236,-6.12200281580044E-08,0.224631667137146
150,-347.976145426432,22.6721588637941,0.137272580216328,0.019656819741048,0.191579130788644,0.073084130753635,0.016266626695299,-5.99052668803779E-07,0.097600519657135
151,-342.119186401367,22.3719974023565,0.141793221235275,0.03331538955331,0.159807462245226,0.042324559704775,0.05546328087232,-6.16782713791508E-08,0.332779914140701
152,-336.34538269043,22.2453397892609,0.123724622031053,0.02267445076592,0.141771167516708,0.038992162842693,0.069704015635598,-6.18559639065097E-08,0.291863530874252
153,-330.923675537109,21.9995411602401,0.129012182354927,0.02035128848536,0.127722180138032,0.010286720845622,0.028564866898821,-6.16755144733361E-08,0.171389400959015
154,-325.696736653646,21.7159680951172,0.130077175796032,0.024458011563358,0.119858109702666,0.015390734750686,0.067249023694123,-2.69957745047122E-08,0.375704705715179
155,-320.933685302734,21.2549265479051,0.129717230796814,0.025967403256226,0.147653289139271,0.038038214854546,0.009658149721993,-6.193803159249E-08,0.057949125766754
156,-316.32985941569,21.3190287476523,0.128971540679534,0.025688543641283,0.152743523319562,0.040264558117878,0.020587801610332,-6.18959035136868E-08,0.12352704256773
157,-311.736862182617,21.1606556545995,0.13082089771827,0.020771635482155,0.139010097831488,0.031701318640445,0.007111876972023,-6.25132514642246E-08,0.042671490460634
158,-306.986750284831,21.1252440115082,0.124832112342119,0.024841949758782,0.115601437787215,0.014085585379937,0.027235211011285,-5.47023901731336E-08,0.163411438465118
159,-302.70432027181,21.2420730199901,0.126410556336244,0.010862691272796,0.141390740871429,0.034346079749843,0.001,-6.11232096048298E-08,-2.24198650755625E-08
160,-298.600173950195,20.994867872822,0.130028205613295,0.011408755702505,0.130887196709712,0.018450031629944,0.014186246926167,-6.22801010763396E-08,0.085117690265179
161,-294.514333089193,20.8468629044514,0.122745900104443,0.013821134866982,0.122629839926958,0.021207590968531,0.009944565925585,-5.63702599265525E-07,0.059668116271496
162,-290.608306884766,20.6499629351705,0.119718088457982,0.016116174051131,0.125006356587013,0.016572228548209,0.007882891908233,-6.15014528193569E-08,0.047297578305006
163,-286.89382425944,20.689256839928,0.129963602870703,0.019388941383395,0.128392628083626,0.036390381000588,0.002637383452757,-6.18533135821053E-08,0.015824532136321
164,-283.365976969401,20.2801686949905,0.124907368173202,0.021171606972111,0.135498151183128,0.03099881229981,0.001,-6.25235898610299E-08,-2.23391740661327E-08
165,-279.950958251953,20.3209310657783,0.129995889961719,0.022524658977459,0.139974068850279,0.029603976139185,0.034047496758616,-6.15866397879472E-08,0.204285189509392
166,-276.939915974935,20.2123221832151,0.135961191107829,0.016981201705309,0.144825340559085,0.04389521602477,0.001,-6.24652898295608E-08,-1.25285204433112E-09
167,-273.9906056722,19.6903130116976,0.127358620365461,0.013352007192478,0.153285832454761,0.057301006393484,0.001,-3.55851142330721E-07,-2.12979012204073E-09
168,-270.826347351074,19.3676452193196,0.120964072644711,0.024234548728834,0.127251374224822,0.035686964939786,0.057956813733221,-5.955565285376E-08,0.347741067409515
169,-267.757334391276,19.2377187585204,0.125868868082762,0.018909841435607,0.117638923227787,0.03431441303293,0.041723209608183,-4.23555434281298E-07,0.250339806079864
170,-264.538174947103,19.066489465731,0.117921993136406,0.022418009365945,0.119885830829541,0.027402613235603,0.014450214097586,-6.26915053203447E-08,0.086701527237892
171,-261.573638916016,18.8501441913902,0.117865141481161,0.019506751810625,0.130026595046123,0.034404944544213,0.01468231343093,-6.25130311959765E-08,0.074699074029922
172,-258.722460428874,18.5528224793355,0.120486781001091,0.012240367548735,0.118525560945272,0.032797578582299,0.107954946435686,-6.31084390079195E-07,0.647730469703674
173,-256.041475931803,18.6912774088231,0.126295191546281,0.029014703447269,0.128419401745001,0.058502148916742,0.062077005817055,-5.90758659768653E-08,0.372462242841721
174,-253.38134765625,18.7032197944802,0.123702632884184,0.015427809806221,0.121356623868148,0.032611419082503,0.076556179201168,-6.16649487028553E-08,0.440025806427002
175,-251.065068562826,19.1555295263289,0.127207967142264,0.042165696118739,0.152423209200303,0.065108735461299,0.055239879547792,-6.10253465538335E-08,0.331439465284347
176,-248.528638203939,19.1848201394966,0.127398395289977,0.015354139789854,0.121191629519065,0.04031506497317,0.059943893760988,-6.11229182823081E-08,0.35738679766655
177,-246.132754007975,19.0690296295825,0.121518825491269,0.020226528995513,0.120918992906809,0.039235826254468,0.106802147237607,-6.18444175870536E-08,0.554318130016327
178,-243.651967366536,19.0126130748561,0.114585764706135,0.018550264927344,0.109134240696827,0.00889930899932,0.094306209457646,-6.11584098919593E-08,0.552075028419495
179,-241.453422546387,18.8976637467732,0.126934379339218,0.030375370622582,0.133785465111335,0.024987150713508,0.015077566544837,-1.08641422968958E-07,0.082197807729244
180,-239.299644470215,18.8617093488009,0.122057980547349,0.014252775630818,0.111539120475451,0.032779924407611,0.024138059028503,-6.25488354444315E-08,0.09178352355957
181,-237.124699910482,18.9568910316378,0.120711226016283,0.022219143347802,0.12244829411308,0.030738645386053,0.005148949836293,-1.5322756041769E-07,0.030894041061401
182,-235.126185099284,18.9274856941831,0.123763800909122,0.013678233652695,0.112791980306307,0.018664999182879,0.066627410065898,-6.20312050614302E-08,0.191900506615639
183,-233.242403666178,18.6201819559641,0.129671481748422,0.0321231469896,0.129162286718686,0.028659759323345,0.126673528478479,-6.24244904656734E-08,0.760041415691376
184,-231.508682250977,18.4056554812392,0.128563509633144,0.022358037090914,0.121312403430541,0.064409816369013,0.008936761319946,-2.99046519103285E-07,0.053621035069227
185,-229.75434366862,18.2798159842268,0.121006714800994,0.019367074922073,0.123415727168322,0.030786050859502,0.194087409658538,-5.09963285821868E-07,0.777088344097137
186,-228.019737243652,18.0949317952692,0.13418007021149,0.025714663583933,0.119400488833586,0.012252342630513,0.046357989479106,-6.2285472779422E-08,0.25150391459465
187,-226.270673116048,17.9623504772535,0.122061508397261,0.02334052284603,0.116228165725867,0.020457336240487,0.130729435201829,-8.03878279498349E-08,0.491338580846787
188,-224.648094177246,17.939120630439,0.13088679437836,0.02225534471994,0.128446292132139,0.040168345912696,0.039915252323606,-6.26592964181327E-08,0.239491820335388
189,-222.827512105306,18.1225594582503,0.113448945184549,0.02358436655408,0.110355820506811,0.035520872683307,0.207352676437508,-2.59193825513648E-07,0.643074452877045
190,-221.317733764648,18.049437477058,0.125644035637379,0.018405980468751,0.118637068818013,0.04482318387535,0.133548736098824,-6.14495476725097E-08,0.712143540382385
191,-219.763905843099,18.0062886224012,0.114697072654963,0.024023251792361,0.117324187109868,0.030975927824477,0.086856900072678,-5.4988112196952E-07,0.36436328291893
192,-218.38107808431,17.6688171569288,0.122739271571239,0.012894520233726,0.119947584966818,0.033161241098126,0.033712971154086,-6.14110788887956E-08,0.149421542882919
193,-216.806488037109,17.5358593543372,0.114751594762007,0.016668868981846,0.115561279157797,0.008770120748195,0.048901699166912,-6.24024636408649E-08,0.293410450220108
194,-215.45581817627,17.3963400284464,0.12603173404932,0.022727797730742,0.126810761789481,0.032695899059293,0.024213990022929,-3.28983361441715E-07,0.014528836123645
195,-214.039143880208,17.2374325325463,0.117681417614222,0.034151457275556,0.119746667643388,0.029821090504009,0.073878559962867,-6.16575235312666E-08,0.443271577358246
196,-212.728986104329,17.0848426677917,0.116604759047429,0.031910165071963,0.116730616738399,0.024235520099713,0.103426903974523,-6.12840977964879E-08,0.545507252216339
197,-211.328501383464,17.1252792459523,0.118363200376431,0.023103705063264,0.09590482711792,0.012686308315962,0.053904595066584,-6.19103843746416E-08,0.169943362474441
198,-210.00591023763,16.8913921742643,0.121753181020419,0.017419884340362,0.097939963142077,0.009675435751625,0.027089172465256,-6.16620994264849E-08,0.0162537638098
199,-209.076906840006,17.2303146276903,0.130993600934744,0.033101790668513,0.135108626137177,0.053473157924917,0.128773593025154,-1.05338529010623E-07,0.593310654163361
200,-207.974034627279,17.2145438857835,0.117861746499936,0.021336224080029,0.108821825434764,0.035791408653447,0.042062342542801,-5.7755059401643E-08,0.167505502700806
201,-206.686698913574,17.0214136233776,0.115154609084129,0.017830227689908,0.124153948078553,0.019560259063038,0.228917528196806,-6.12049149140148E-08,1.2814404964447
202,-205.561642964681,16.9004723348315,0.126899229983489,0.015641441397454,0.114550394316514,0.039833842723945,0.037474450261102,-6.16640818407177E-08,0.224846869707107
203,-204.6238377889,16.7984144326354,0.134011582781871,0.011022742938753,0.11939558510979,0.029823678673196,0.0130918635804,-5.78694248076772E-08,0.037855304777622
204,-203.673286437988,16.5223813527825,0.119480017572641,0.023208639747765,0.126807601501544,0.042833947150964,0.041589114370079,-6.12129511523563E-08,0.249534904956818
205,-202.764155069987,16.6253856034282,0.121415961533785,0.02641469641448,0.119888922820488,0.030324907065724,0.018545552723583,-6.25577030177738E-08,0.111273467540741
206,-201.812840779622,16.7362763258465,0.115481822441022,0.017697173129393,0.131765688459078,0.068732309638541,0.093085241635299,-1.9825405672691E-07,0.387286573648453
207,-200.925501505534,16.6630631297929,0.128861623505751,0.025021774938218,0.130184002220631,0.038874115799488,0.011120111448148,-6.12800548083215E-08,0.038654610514641
208,-200.235567728678,16.4636233511085,0.125548922767242,0.017530389595052,0.133058012773593,0.041318339961041,0.046313033706878,-6.24122762360457E-08,0.269808769226074
209,-199.399978637695,16.5876333514806,0.118575238933166,0.027184087469711,0.123506132513285,0.051910475293382,0.049131247291042,-4.52590285249244E-07,0.23302511870861
210,-198.540631612142,16.6298418451807,0.137351567546526,0.029871643466756,0.116058414181073,0.039898669873052,0.069813302155061,-6.11269470596199E-08,0.300679117441177
211,-198.219146728516,16.2128790786693,0.135533887892961,0.031930317211836,0.148550571252902,0.051500513985913,0.040279332718193,-6.77858508879581E-07,0.241676971316337
212,-197.268989562988,15.8957063871572,0.13685725753506,0.020546296762954,0.13053501645724,0.03088931130842,0.036308956086542,-6.12191612958668E-08,0.191503196954727
213,-196.833221435547,16.1546589054192,0.132723052054644,0.020373189028767,0.144434567540884,0.060535738430478,0.021183384793738,-6.18577544742038E-08,0.083777695894241
214,-196.023460388184,16.2826393398987,0.124680392444134,0.021196718064337,0.105279807001352,0.046169300453151,0.066839449624499,-2.28242527100519E-08,0.239853143692017
215,-195.38522084554,16.1145531438537,0.115797975411018,0.019806661976022,0.135860695193211,0.047196342581954,0.020268368850709,-8.84679494106422E-08,0.121610499918461
216,-194.49009958903,16.2060755744756,0.113298488159974,0.013602166223532,0.113116972148418,0.023994140949567,0.03262324004465,-5.50367467155866E-08,0.195739611983299
217,-193.833401997884,16.1270254016488,0.128428484002749,0.014809854237417,0.101997576653957,0.016802597593118,0.033103350592339,-6.24198150944721E-08,0.19837361574173
218,-193.106936136882,16.0697252640651,0.123687927921613,0.018193406388168,0.112395245581865,0.013106623634813,0.022736049157445,-5.76887195791187E-08,0.136416494846344
219,-192.449857076009,15.9601084800115,0.128338119635979,0.015608223746618,0.093473803251982,0.010142877195475,0.128393838461843,-6.15776656331946E-08,0.474814981222153
220,-191.739186604818,15.6144186866533,0.116767770300309,0.017952411311991,0.114441212266684,0.034507704824459,0.051419970582768,-6.09728445510882E-08,0.24382221698761
221,-190.696060180664,15.5181246634878,0.123732826362054,0.025437443867299,0.094216603785753,0.017330170353654,0.099197394517763,-5.71443337094024E-08,0.443173974752426
222,-189.770411173503,15.2620653511766,0.118479112784068,0.01615551996624,0.108172975480556,0.023687769260092,0.023770364195366,-6.11309900477863E-08,0.142622351646423
223,-188.998552958171,15.3257398175881,0.125251621007919,0.021301305212367,0.096340379367272,0.023291694620279,0.095165887157427,-6.21702938019553E-08,0.413268029689789
224,-188.333033243815,15.4162804012805,0.116693828254938,0.023504014873828,0.130881164222956,0.051760993904991,0.022300685788468,-1.82159539008353E-07,0.113267160952091
225,-187.980252583822,15.7561830987318,0.132617477327585,0.036755960006792,0.150680306057135,0.096567293743043,0.064804467194781,-5.10270865561324E-07,0.336049973964691
226,-187.206481933594,15.7616422003961,0.130696206043164,0.016109548672359,0.10460127145052,0.029992812671141,0.060017354578168,-6.15864692576906E-08,0.360104292631149
227,-186.57511138916,15.1862693172478,0.14051778241992,0.034597413254154,0.114373734841744,0.055790722592635,0.012915293195031,-9.19934109333553E-07,0.077492766082287
228,-186.197817484538,15.4847958570924,0.123330352207025,0.017846238273904,0.126256382713715,0.054198724599146,0.076035824630403,-6.80542200370837E-08,0.360387116670608
229,-185.792098999023,15.2854631669063,0.126211625834306,0.013174891680042,0.115383955339591,0.031960556525276,0.027893882700996,-6.15893611666252E-08,0.161457076668739
230,-185.397084554036,15.2987120431345,0.118622697889805,0.020536089245252,0.152529120445251,0.073448519213236,0.001050474901162,-3.60988536840523E-07,0.00630341283977
231,-184.83437093099,15.2468170668505,0.115919078389803,0.022764997462614,0.101867775122324,0.015371952968143,0.00792280021015,-6.22927913696003E-08,0.047537013888359
232,-184.46395111084,15.3489682802102,0.141180019825697,0.026874546160357,0.139083730677764,0.083231828049365,0.06395224582184,-9.31423755901051E-07,0.383714497089386
233,-183.733637491862,15.2303197925193,0.111991001913945,0.016291533561289,0.097030447175105,0.028734405137442,0.088509846880371,-5.52646461926543E-08,0.447533279657364
234,-183.204511006673,15.2029761305817,0.116500653326511,0.016701205792227,0.095940355211496,0.019003887193381,0.022724418821035,-1.26919786680446E-07,0.091957926750183
235,-182.885103861491,15.0222738107997,0.121819508572419,0.019882411864235,0.10599539677302,0.032400232261559,0.055536174333732,-6.2995418659284E-08,0.333217233419418
236,-181.810099283854,14.9780920066844,0.111672551681598,0.021970017857216,0.094163389255603,0.021185878605761,0.017031839043337,-6.19149247427231E-08,0.057620655745268
237,-181.443176269531,14.763398631572,0.12468229730924,0.028016075930429,0.120939205090205,0.025846493712692,0.01,-6.12840977964879E-08,-2.24198650755625E-08
238,-180.839358011882,14.4355715155827,0.112602955351273,0.011993766447061,0.104009578625361,0.029584583543192,0.018569864727725,-6.24162055373745E-08,0.053142074495554
239,-180.601671854655,14.6191448384875,0.109693105022112,0.021343877543557,0.126706114659707,0.035252753928214,0.0631751553791,-6.15098372236389E-08,0.322384595870972
240,-180.491386413574,14.8677975051482,0.140895195305347,0.020060415434804,0.122449727108081,0.047676083000605,0.016397350243128,-2.60348286929002E-07,0.052747618407011
241,-180.512891133626,14.6753322721116,0.132087928553422,0.011179817673944,0.14276672154665,0.039689673965057,0.020422814929447,-1.03447796107048E-07,0.122537195682526
242,-180.173039754232,14.6720451365224,0.123324496050676,0.011657949098579,0.108607346192002,0.056071165263654,0.08179517706618,-1.32981114120412E-07,0.356617391109466
243,-179.543167114258,14.7243842108519,0.11259950697422,0.023442025649447,0.105218939483166,0.029664276816941,0.075258302117329,-6.18556796894154E-08,0.257585138082504
244,-179.473714192708,14.732516071538,0.127795493851105,0.01366431158004,0.119610333194335,0.039647528236518,0.0548306336156,-7.94241032053833E-07,0.003290817374364
245,-178.83021291097,14.7783492921226,0.110836649934451,0.018296786717912,0.090528010080258,0.017816482340358,0.056339843796828,-2.24199094844835E-08,0.129123106598854
246,-178.439628601074,14.5934278631067,0.119162727147341,0.023959998500759,0.101049372305473,0.022946994782938,0.06391011326523,-6.18578042121953E-08,0.281438797712326
247,-177.694279988607,14.5810882147559,0.11283011858662,0.023291652374181,0.096062161649267,0.043106309176378,0.02252687151518,-6.16643944795214E-08,0.083823934197426
248,-177.451718648275,14.7291105264035,0.117623524119457,0.022386561307633,0.12293662255009,0.053712963027741,0.050099341152684,-6.25133509402076E-08,0.249656990170479
249,-177.210792541504,14.9492576218621,0.107016734778881,0.016093843913188,0.123214518030484,0.051916869267633,0.07526294990861,-8.35546813959809E-08,0.206846207380295
250,-176.554270426432,14.6425434147254,0.112860384086768,0.017083596276259,0.124744390447934,0.055299803388684,0.078351377571767,-6.16635986716574E-08,0.385162144899368
251,-175.682256062826,14.4537756263761,0.101732884844144,0.013021502069449,0.078670245905717,0.011756406599302,0.072013985524116,-9.11723363472561E-10,0.359275311231613
252,-175.527514139811,14.5840967478694,0.12475390980641,0.035413608391356,0.119235090911388,0.041392487428286,0.043626644501661,-6.1044708843383E-08,0.113926656544208
253,-175.305180867513,14.776536640152,0.118050298343102,0.033019224845215,0.10778371244669,0.062757459797017,0.062759367713947,-6.25901961370801E-08,0.176038146018982
254,-175.2853418986,14.8264423556034,0.119832128286362,0.01975344694852,0.127345347156127,0.056502484560542,0.132067840261786,-6.11258101912426E-08,0.562202155590057
255,-174.99242401123,15.0001596871199,0.124485538651546,0.019444788426244,0.112174053986867,0.047474331154057,0.0714630052463,-6.16590440927212E-08,0.249507054686546
256,-174.520767211914,14.6566125198385,0.11480438709259,0.014305070202892,0.101356784502665,0.030187301343195,0.012972799050758,-2.24198402065667E-08,0.060773499310017
257,-174.684145609538,14.512956545416,0.12216859186689,0.024283869398392,0.17036967848738,0.093036722839133,0.031596874614377,-6.16293291955117E-08,0.189581468701363
258,-174.372703552246,14.6141179576079,0.108417214204868,0.021056732617187,0.088730527708928,0.028415510857807,0.066616483370819,-6.13884836297984E-08,0.195727482438087
259,-174.314463297526,14.4229743367208,0.122169862190882,0.015269661643526,0.137536921227972,0.046007913226731,0.065572015010792,-6.21240658915667E-08,0.300519585609436
260,-174.392372131348,14.270832650225,0.130432787040869,0.007588679569617,0.141310984889666,0.058829772087434,0.068121628587431,-6.12191612958668E-08,0.279351055622101
261,-174.151964823405,14.2180380358969,0.120866220444441,0.01498602536978,0.091096016267935,0.020970151953197,0.148544835093358,-6.22444176201498E-08,0.360096931457519
262,-174.286186218262,13.8872065655726,0.137531381100416,0.031523143438307,0.125848417480787,0.089773111879017,0.009702499797246,-2.77579914609305E-07,0.038980055600405
263,-174.080897013346,13.8667064008869,0.125597504278024,0.023393184368817,0.104225678369403,0.043743358592781,0.05130634845097,-6.23201401594997E-08,0.173449620604515
264,-173.562749226888,13.9499306476991,0.10443135475119,0.015963844635997,0.083959819128116,0.012839324803636,0.049240329673937,-2.24329870235351E-08,0.183113723993301
265,-173.314664204915,13.6481345648774,0.114171215643485,0.017440801694872,0.121318837006887,0.047417630229145,0.038122190039267,-8.81959181242564E-08,0.136078044772148
266,-172.921023050944,13.704817583589,0.10714956993858,0.010000718601735,0.118926052624981,0.053903011447425,0.050359386738393,-6.16786195450914E-08,0.192705377936363
267,-172.484504699707,13.5295198436346,0.113903428117434,0.013297159375574,0.106071455404162,0.028046995692709,0.047722234119735,-6.11322050758645E-08,0.179295495152473
268,-172.46147664388,14.0355559725498,0.112286098301411,0.022935141028244,0.132728657995661,0.075032461963889,0.014131141375595,-2.0270447009807E-07,0.084787264466286
269,-172.282554626465,13.7507253370836,0.118054520338774,0.030078623503571,0.10058590148886,0.038744463252228,0.001098231430624,-6.23985556558182E-08,0.006589619908482
270,-172.474377950033,13.4528539372218,0.122388377785683,0.024081637049612,0.142079755663872,0.06806396723038,0.081867772438387,-6.10134236467275E-08,0.340431809425354
271,-172.710378011068,13.5867777291774,0.123700438688199,0.024168465618084,0.156991804639498,0.078813097918132,0.022295063581709,-5.89442663567752E-07,0.106522291898727
272,-172.581469217936,13.4378396763091,0.117795528223117,0.0199501038776,0.103301182389259,0.03528116664083,0.132872987846916,-2.47467994540784E-07,0.694611251354218
273,-172.551040649414,13.344828919324,0.121303040534258,0.009046867220233,0.129181753844023,0.046053587455164,0.068053916117467,-6.25131733045237E-08,0.209754228591919
274,-172.445994059245,13.2349994413302,0.116401575505733,0.021011526940812,0.114057910939058,0.036747557318279,0.109660162823023,-6.22948306272519E-08,0.314826339483261
275,-172.299893697103,12.5647864785168,0.130128273119529,0.035620450728261,0.129197210073471,0.034661861904071,0.008671690564626,-4.27140179226626E-07,0.052030812948942
276,-172.329447428385,12.5472632133519,0.124134824921687,0.021961887726232,0.128562942147255,0.064081344995219,0.023614185699664,-2.76019619604995E-07,0.141685530543327
277,-172.196818033854,12.7995795438794,0.112678464502096,0.016462418296516,0.1113255713135,0.030829487498766,0.015442517051435,-6.19832931647579E-08,0.084826178848743
278,-172.138997395833,12.7103093886934,0.116658205787341,0.018179798573349,0.099025925000509,0.02175709969603,0.08158939473298,-6.19381737010372E-08,0.436324298381805
279,-171.850685119629,12.8607971486096,0.10907718539238,0.019568868513471,0.111570884163181,0.066832182340413,0.03360495641927,-6.01935568056433E-08,0.129223525524139
280,-171.89156850179,12.7609908277316,0.118849032868941,0.018023046801449,0.120430408666531,0.033961859604805,0.017215501568412,-6.41630890640954E-08,0.095528639853001
281,-171.985051472982,12.5346893520319,0.129714286575715,0.014664057152729,0.126438332100709,0.037544869405067,0.074191882937774,-6.23876132976875E-08,0.35119903087616
282,-172.265342712402,12.4247071943373,0.130365983893474,0.027902546988546,0.145145940283934,0.069288975054072,0.069391346218893,-5.21681215559511E-07,0.416348785161972
283,-171.85910542806,12.4894539353207,0.10184300939242,0.017308366960721,0.100529641533891,0.039633633518966,0.051485958704883,-2.25229292993845E-08,0.172985017299652
284,-171.52574412028,12.3412247744965,0.107031899193923,0.014768592860127,0.096511342873176,0.027514585070268,0.03129348223272,-5.73802765302389E-08,0.131952360272407
285,-171.591595967611,12.5562785293265,0.127685714513063,0.029825140240915,0.125889611740907,0.050249990378718,0.14006500020507,-6.24231262236208E-08,0.704604625701904
286,-171.278330485026,12.5584680577648,0.100030271957318,0.012835591727647,0.110010652492444,0.04941388276392,0.041819625464022,-6.18581310618538E-08,0.093248821794987
287,-171.335283915202,12.7818593040512,0.112292990088463,0.012685640293714,0.133912501235803,0.04710121901854,0.090429398467871,-6.1859843469847E-08,0.452047109603882
288,-171.455083211263,13.4115795172065,0.12888349716862,0.031880360416986,0.147100038826466,0.044303691153049,0.072863156933445,-6.25894926997717E-08,0.205260753631592
289,-171.182243347168,13.3796617347498,0.104578206936518,0.018565648892785,0.081305846571922,0.017261696168603,0.007424928546709,-6.22814297912555E-08,0.044549722224474
290,-171.037033081055,13.232594477685,0.119693177441756,0.020577858355386,0.104405550907056,0.02764515553405,0.052070251897681,-6.18951290221048E-08,0.163143917918205
291,-171.177510579427,13.2510014182876,0.108526509255171,0.011996470749127,0.143019254008929,0.049737732571734,0.01,-6.24268636784109E-08,-6.09674941642879E-08
292,-171.235420227051,13.6595910689603,0.117393117398024,0.038710134024945,0.133342005312443,0.049173081006723,0.068436904016302,-4.7149185888884E-07,0.264619916677475
293,-171.310147603353,13.656746857279,0.117386303842068,0.016959923121417,0.123312870661418,0.038695558086435,0.055532058921032,-2.56107757223845E-08,0.229990810155868
294,-171.207046508789,13.6685955396172,0.113027324279149,0.019477054822667,0.125485679755608,0.037950171726452,0.07839358714527,-6.22937292860115E-08,0.376857370138168
295,-171.223943074544,13.7251973585547,0.121934335678816,0.031742252839013,0.117842024813096,0.034915288023554,0.083698719772492,-5.65520394957275E-07,0.459177762269974
296,-171.16197458903,13.8919673819229,0.111180017391841,0.023408757828033,0.113542605191469,0.03205515279006,0.030372184634642,-6.16032025391178E-08,0.149386703968048
297,-171.217898050944,13.8019890469093,0.126539416611195,0.011608554907184,0.095500901341438,0.027021838874004,0.062148614898982,-2.2527757437274E-08,0.301573663949966
298,-171.640106201172,14.1241711080274,0.131453145295381,0.026161393094183,0.146921115616957,0.078087755495578,0.015062752003771,-3.08239350488293E-07,0.009038165211678
299,-171.423049926758,14.1945290884211,0.118373813728491,0.029937138681107,0.117561105017861,0.027274791180236,0.12178249486932,-6.24218614575511E-08,0.290372788906097
300,-171.356043497721,14.076587471613,0.100602256755034,0.009217821546385,0.116768065840006,0.034888219725999,0.122388025859399,-6.25132443587972E-08,0.417002320289612
301,-171.356778462728,14.0986693813669,0.122951310127974,0.021665947295282,0.116459419329961,0.030426351087031,0.102190895333098,-6.10576122994644E-08,0.353887468576431
302,-171.536074320475,14.2511024464811,0.131307033201059,0.028058817253349,0.135061585654815,0.068444846855623,0.021380466198025,-6.26888692067951E-08,0.065337553620338
303,-171.43899790446,14.2417973871926,0.114244319498539,0.011045467039432,0.125671106080214,0.043974639459415,0.079384041808023,-5.8459718843551E-08,0.255218803882599
304,-171.339731852214,14.1193187632248,0.121295164028803,0.014632352833115,0.111196219921112,0.032716049003426,0.13996722431663,-6.11583317322584E-08,0.523680627346039
305,-171.544319152832,13.9214345717704,0.124351983269056,0.013385229288384,0.145387367655833,0.060340835031089,0.090451637953252,-1.96673326513519E-07,0.278958082199097
306,-171.366422017415,13.798782820931,0.12320855508248,0.00975763436352,0.099313389509916,0.023127618720493,0.113681079865047,-6.11310753129146E-08,0.376543670892715
307,-171.295870463053,13.6727130266357,0.127336053798596,0.019655043484895,0.121904525905847,0.033688511953762,0.057455207841585,-6.2241660714335E-08,0.344731479883194
308,-171.075426737467,13.7665358658656,0.118219510962566,0.021553849881676,0.109749058882395,0.035124518077943,0.050867914824328,-6.18577473687765E-08,0.28391221165657
309,-171.287424723307,13.7234894455106,0.116455513983965,0.015576417164439,0.155090551823378,0.064159287401188,0.070421483275434,-3.64033553523768E-07,0.257344096899033
310,-171.668785095215,13.9536343044371,0.128388589868943,0.024520179013748,0.178024793664614,0.052730292763011,0.050483368270742,-6.25886755756255E-08,0.273715555667877
311,-171.154042561849,13.6549532267232,0.104121668885151,0.012114615441808,0.108421268562476,0.040673483406325,0.086119498345937,-6.24088585254867E-08,0.257774949073791
312,-170.819002787272,13.7511443982486,0.111783172935247,0.014009553351526,0.109042957425117,0.052417482224331,0.127657455865871,-2.24199823151139E-08,0.468181222677231
313,-170.513740539551,13.4314820429487,0.115089605251948,0.017120654097556,0.119641195982695,0.040905767095771,0.123795618994174,-6.0978145199897E-08,0.286447525024414
314,-170.519996643066,13.6475576365705,0.113148572544257,0.010235110887786,0.117681211481492,0.051984980350986,0.019618528012383,-6.13872046528741E-08,0.11771135777235
315,-170.763590494792,13.3797901291088,0.132543742656708,0.024119200302299,0.152971123655637,0.075161097855764,0.014659556457273,-6.31047427646081E-08,0.052193582057953
316,-171.146733601888,13.3581369872455,0.123519578327735,0.022145054234269,0.156146515160799,0.063947901937323,0.045623077815746,-4.9841980853671E-07,0.254409372806549
317,-171.218254089355,13.5264038334605,0.111400264004866,0.029857193631103,0.128966461867094,0.050006381267665,0.081214956559134,-6.24273326366165E-08,0.208196207880974
318,-171.422541300456,13.6889663835126,0.122441858053207,0.024819777997761,0.142034296567241,0.060805835405011,0.070545632261425,-6.08493508025276E-07,0.21753466129303
319,-171.789286295573,13.9421437139931,0.127161028484503,0.010820194345256,0.145622552682956,0.057968050716092,0.033721701565468,-2.27509190153796E-07,0.202330633997917
320,-171.865748087565,14.1912831965788,0.114279785503944,0.018218032421344,0.12755690390865,0.066682450965738,0.095137960974971,-6.57658745240042E-08,0.263356924057007
321,-171.979955037435,14.2228602063764,0.109164260327816,0.009053714986384,0.124657947570085,0.04562570456211,0.106890060296591,-6.22833766783515E-08,0.431646108627319
322,-172.045987447103,14.4685928216937,0.114639745404323,0.022461536474404,0.121189960589011,0.05114709658007,0.041288072119291,-6.16796782537676E-08,0.214762583374977
323,-172.26166788737,14.5850951049433,0.126214475681384,0.019429135898352,0.125354154656331,0.04337069827958,0.030603434899164,-6.26316136731475E-08,0.18362084031105
324,-172.149571736654,14.7266068585574,0.115448961655299,0.015643134861541,0.116545965274175,0.046149050872006,0.176918301485029,-6.10139849754887E-08,0.510651469230652
325,-171.836273193359,15.2537810600904,0.123213765521844,0.012841553501452,0.116540214667718,0.0329267135635,0.023794384590132,-6.40418278408106E-08,0.075994744896889
326,-171.789604187012,15.4270887675459,0.118316253026326,0.025278629592528,0.110495152572791,0.039961066418138,0.024985212093319,-6.13896702361672E-08,0.145615875720978
327,-171.877683003744,15.2268062053188,0.119305188457171,0.021733111263254,0.147827869902054,0.056579746411618,0.103009367976602,-6.21713880377684E-08,0.61805647611618
328,-171.782025655111,15.47375722587,0.109762856115897,0.019046605023216,0.12652908389767,0.047195433215076,0.167323103952536,-6.25834033485262E-08,0.936424612998962
329,-172.464213053385,15.6244830599116,0.147164506216844,0.02873132602055,0.189244536062082,0.057363780652118,0.001,-9.00624002042605E-07,-2.24198384302099E-08
330,-172.318059285482,15.2859100013614,0.120119702070951,0.01714733646876,0.130719352513552,0.055926299490451,0.118779955427526,-6.16085742422001E-08,0.441656410694122
331,-172.855674743652,15.4411977396876,0.133457618455092,0.026307356223597,0.159049785385529,0.066392317129147,0.020849915252618,-6.26025382644002E-08,0.125099763274193
332,-172.314160664876,15.5087502558916,0.112053376932939,0.017899693355482,0.09294776742657,0.029140444700122,0.074456246500288,-6.16043678292044E-08,0.341650575399399
333,-172.509201049805,15.7547130703553,0.115036106357972,0.014527669311573,0.121093353877465,0.034401080850248,0.096339621395322,-6.25821812150207E-08,0.350262641906738
334,-172.773979187012,15.8939027668074,0.119694365809361,0.028941853361446,0.129547124107679,0.032221552475996,0.084663403456634,-6.22799447569378E-08,0.424064666032791
335,-172.769325256348,15.9488002560061,0.117229307691256,0.019940074255589,0.109938411662976,0.039464324489037,0.083789728327172,-6.22634246383313E-08,0.50273859500885
336,-173.102127075195,16.0627258822418,0.130587007850408,0.020715653194406,0.121503880868355,0.051567549537965,0.084534536928593,-6.24240925617414E-08,0.298643410205841
337,-173.060117085775,16.4774939891265,0.121122813473145,0.025070000924026,0.11865982785821,0.035854773062415,0.032856627446319,-6.02544076855338E-08,0.197139948606491
338,-173.201703389486,16.8245030626099,0.113326801608006,0.02188752320891,0.122964603205522,0.036260224044752,0.043824357487139,-6.24213498667814E-08,0.26040306687355
339,-173.294779459635,17.1213596049384,0.11155054718256,0.026199468092887,0.137784469872713,0.048719840092374,0.004523551788049,-6.24610834165651E-08,0.022047502920032
340,-173.457972208659,17.315369457148,0.134391212215026,0.0172564540739,0.151634947086374,0.067296118813483,0.032207798881064,-6.25135641030283E-08,0.193247094750404
341,-173.252716064453,17.846358404353,0.125835802406073,0.027154110044562,0.120491422091921,0.054184506559746,0.012665097745719,-6.15200050901876E-08,0.035269193351269
342,-173.276473999023,17.7164914997928,0.123304759462674,0.018579742767405,0.111928841720025,0.021642136886587,0.044328893611553,-6.23482776518358E-08,0.265973627567291
343,-173.316462198893,17.7145011154245,0.118424161026875,0.029320556607518,0.104952416072289,0.026725403744056,0.100832453839249,-6.22407725359153E-08,0.251447647809982
344,-173.365743001302,17.8474516401874,0.121973192940156,0.031378937359566,0.132281572868427,0.041925993342056,0.091321511965652,-6.26132816705649E-08,0.378306448459625
345,-173.613810221354,18.0311517998378,0.118200581520796,0.013967108959343,0.117641434073448,0.046529977406239,0.159121192836344,-1.89810990036676E-07,0.671861171722412
346,-173.789431254069,18.1920874931295,0.124786516030629,0.018293469253762,0.119834380845229,0.034385067694369,0.265566708506663,-6.15146547033874E-08,0.626961469650269
347,-174.181655883789,18.1087956127583,0.131106119602919,0.029686030484523,0.132300019264221,0.053927083128978,0.010755216180191,-6.25887963678906E-08,0.048453364521265
348,-174.051775614421,18.1708482496757,0.121109332889318,0.032532561812631,0.101398900151253,0.037144917119281,0.063622472685804,-3.30726948050142E-07,0.289370357990265
349,-174.235338846842,18.4046661727791,0.120642490684986,0.015645903731046,0.135102219879627,0.066434919173967,0.206198740477255,-5.7323637747686E-07,0.75297337770462
350,-174.305320739746,18.326625765677,0.110864135126273,0.036512916631776,0.136466711759567,0.063779898621325,0.268508510789396,-4.70608824798546E-07,0.693751633167267
351,-174.902788798014,18.5944397907644,0.130195188025633,0.022593584952414,0.133247323334217,0.055226281167614,0.069446619403715,-6.18053519474415E-08,0.367720454931259
352,-174.719083150228,18.7190626224088,0.1149444244802,0.015442067764772,0.103512401382128,0.024544590694897,0.080736995115905,-6.24345446453845E-08,0.410829454660416
353,-174.697059631348,18.8625497790832,0.11925429229935,0.018160318776431,0.103518579155207,0.040146361956091,0.06260795435378,-6.23986338155191E-08,0.311829537153244
354,-174.892176310221,19.3671978989734,0.129908975213766,0.036614459210027,0.144386364147067,0.071758781950404,0.064952510450628,-3.39220804335128E-07,0.343307435512543
355,-174.665000915527,19.7016926404218,0.108606964349747,0.021028053174297,0.096478908012311,0.041470049338214,0.050510639604309,-6.24270697358043E-08,0.303064107894897
356,-174.985298156738,19.9135288262139,0.123775238792101,0.021263938712845,0.13690256451567,0.065024006937348,0.037533122185451,-4.23705159846577E-07,0.225199341773987
357,-175.019142150879,20.1271668369617,0.133312430232763,0.032383770643478,0.163929857313633,0.11922575120346,0.018087172592487,-3.95381562157127E-07,0.056054431945086
358,-175.389063517253,20.2633109102322,0.122348226606846,0.035880290400949,0.126212873806556,0.036258540036041,0.17624369281898,-6.18596018853168E-08,0.711514472961426
359,-175.168535868327,20.2205376004554,0.121061998109023,0.020821535162575,0.107994973659515,0.033959138386725,0.086587024219205,-6.10537824741186E-08,0.409805327653885
360,-174.961807250977,20.1440518124255,0.124853594849507,0.029862976505436,0.11815777917703,0.044063254348683,0.090840199634351,-1.38278480221743E-07,0.241714254021645
361,-175.084373474121,20.256562772675,0.113402272264163,0.019228379770326,0.11559471487999,0.046921386948459,0.113935949520093,-6.17827566884444E-08,0.26754304766655
362,-174.776412963867,19.9939612133661,0.114754423499107,0.013788465764705,0.105823623637358,0.025661268555284,0.12702862137939,-6.16913240492067E-08,0.404555141925812
363,-174.754801432292,19.733317849161,0.115162799755732,0.017884013556885,0.111656534175078,0.029660889772069,0.165848941315014,-6.25656255692775E-08,0.532444775104523
364,-175.000246683757,19.758962606732,0.11864989499251,0.02394010848099,0.10385483627518,0.023593085908314,0.151242077675422,-6.13103097180101E-08,0.616163730621338
365,-175.221405029297,19.6555217871941,0.130792497346798,0.009179841786539,0.13543522482117,0.032257249345753,0.122933325471382,-6.26055651764546E-08,0.402816027402878
366,-175.200070699056,19.9466205743212,0.106951629122098,0.013846390180323,0.116159403075774,0.021659146677644,0.193277810863269,-6.24148341898945E-08,0.67717319726944
367,-175.311078389486,20.1219071726896,0.114421413590511,0.018369083755936,0.120981734246015,0.033633283357911,0.177329619219231,-6.24984792807481E-08,0.48780483007431
368,-174.946983337402,20.6565558895888,0.107180698464314,0.033366814245175,0.087229607626796,0.043759272049651,0.152845481339365,-6.16796711483403E-08,0.375336140394211
369,-174.964391072591,20.5423457280762,0.101206182191769,0.01785666813607,0.119854128609101,0.042180740117209,0.128233603625619,-1.1914561781623E-07,0.390970915555954
370,-174.79966990153,20.5214971800622,0.117543917149305,0.014750005622976,0.124030042439699,0.06026400951661,0.096979224878125,-5.86759547616111E-08,0.382381618022919
371,-174.498250325521,20.6996075391597,0.116714883595705,0.028152646024708,0.122084632515907,0.05671887305894,0.083628179763091,-6.23175182568048E-08,0.333183705806732
372,-174.622889200846,20.719302460188,0.115723789980014,0.022696360946686,0.122696163753668,0.031443413526326,0.062432001328366,-6.24129938842088E-08,0.29891112446785
373,-174.70378112793,20.7503372569143,0.127403260519107,0.022701431445856,0.13432377204299,0.050275775270972,0.169118366318466,-6.24082545641614E-08,0.600784361362457
374,-174.820571899414,20.8623190554798,0.117308201889197,0.022036809856143,0.129383413741986,0.041963241119692,0.106042479395606,-6.25015346145119E-08,0.475296080112457
375,-174.665153503418,21.13155892654,0.125163311759631,0.029488439171656,0.11256168037653,0.043117676267184,0.158839103174261,-6.16284125953825E-08,0.533397853374481
376,-174.807518005371,20.9119887909781,0.128380046536525,0.022618858834584,0.144103866070509,0.048187352818719,0.056990484011669,-6.27275369424751E-08,0.338733345270157
377,-175.241027832031,21.0266858080139,0.128906783958276,0.020970770840527,0.155348767836889,0.060477608100067,0.073082689773032,-6.18850819478212E-08,0.389550745487213
378,-175.572001139323,20.9394066748497,0.122912393261989,0.034251420654589,0.138772579530875,0.069305961040411,0.119391327173741,-1.56949013785379E-07,0.71634829044342
379,-176.010129292806,21.0946970394109,0.1382372242709,0.02352018314478,0.14330422009031,0.115228564570397,0.09350017235425,-6.25894074346434E-08,0.305991858243942
380,-175.841664632161,20.8939651542093,0.117214885850747,0.032741001238555,0.098649896681309,0.036283538787931,0.055872942094402,-6.26914697932079E-08,0.165795415639877
381,-175.834073384603,20.6415705736513,0.125247261176507,0.033601219605419,0.129850525408983,0.050317263069467,0.068911377674418,-8.60858790474595E-07,0.370075762271881
382,-175.355379740397,20.9628786920805,0.108230661600828,0.030097099331925,0.10075001232326,0.03121766833101,0.038383737017611,-6.21685529722527E-08,0.230302661657333
383,-175.499285380046,21.0135290750254,0.11606216058135,0.021478013351701,0.106311206395427,0.035855725148966,0.066687240783196,-1.49695651430193E-07,0.393444776535034
384,-175.690363566081,21.3156418664372,0.107787958035866,0.031678174800218,0.122312386830648,0.062578041568722,0.050871771300129,-2.8165032972538E-07,0.191120728850365
385,-175.683570861816,21.3279974581833,0.114739688734213,0.016462348210142,0.137891359627247,0.030239646100548,0.01,-5.28219118223205E-07,-2.24265725989881E-08
386,-176.002494812012,21.4738341596978,0.121026201794545,0.02155365846518,0.133340559899807,0.05629427886734,0.034562615606929,-6.18686755160525E-08,0.207375884056091
387,-176.065905253092,21.3076380193672,0.123192138969898,0.023830350901165,0.131826695675651,0.053488796750127,0.165455234872612,-6.1839756426707E-08,0.496403574943543
388,-175.618003845215,21.4926869004326,0.112691860646009,0.030719332392876,0.101040370762348,0.05859918683371,0.147794281021158,-6.20673503703983E-08,0.41941910982132
389,-176.033088684082,21.6103820128532,0.121635593473911,0.021452363430645,0.121938788642486,0.024537387153619,0.174378023434428,-6.19821776126628E-08,0.566902637481689
390,-176.369407653809,22.0078749444392,0.115336450437705,0.017803711208127,0.155505699416002,0.095995146732295,0.039817910716036,-1.70458562820386E-07,0.215282365679741
391,-176.474182128906,21.8233691643579,0.12546182051301,0.027981727725939,0.140646374473969,0.044205514592712,0.105003355677397,-6.21917948251394E-08,0.325806319713592
392,-176.311058044434,21.7761418269514,0.113337844610214,0.033914822173118,0.114724926650524,0.029463527642133,0.143998717131417,-2.13271164284379E-07,0.434585392475128
393,-176.273012797038,22.0428165855475,0.110410885264476,0.019285181585343,0.125000399226944,0.054219500305283,0.077741182861902,-6.23980653813306E-08,0.364310473203659
394,-176.301328023275,22.2884855887306,0.115384984761476,0.027015508794601,0.127064073458314,0.091619657426843,0.022562940688375,-2.30535860623604E-07,0.135378003120422
395,-176.361740112305,22.783827310958,0.122012801468372,0.017752079085202,0.12615999703606,0.062939891756837,0.185575940986015,-6.22991791487948E-08,0.73859715461731
396,-176.396863301595,22.5758225234707,0.119660646965106,0.020913935373457,0.109943093111118,0.018670482239319,0.10735787012468,-6.25127469788822E-08,0.377957284450531
397,-176.465995788574,22.6660354148373,0.11349929869175,0.014124008205728,0.118149653077125,0.033477605601549,0.169215540126468,-6.23989677706049E-08,0.60640412569046
398,-176.075614929199,22.7895276373424,0.121263599644105,0.018599361563327,0.102853418638309,0.037082078145971,0.170514667394672,-6.14047195313106E-08,0.547508895397186
399,-175.956115722656,22.7922777370014,0.11993130048116,0.023084094388227,0.099394705146551,0.025524462983189,0.151846384383172,-6.18760651605044E-08,0.624658226966858


==> graphics/data/EvaluationSummaryBaseProportional.csv <==
time,scs_min_sum,soc_sum,penalty
1.0,0.8889675982057588,5.327725530872682,0.15797942021481232
2.0,0.8876122876983246,5.316547541750429,0.1562075050306258
3.0,0.8862969257942419,5.305432685806444,0.15476669974504326
4.0,0.8850193183679291,5.294373214314717,0.15326182101166844
5.0,0.8837773679507528,5.283371532313723,0.1516108053521775
6.0,0.8825690511287068,5.272421816452795,0.1504388454933603
7.0,0.8813924386906322,5.2615246237249185,0.14902263798933582
8.0,0.8802456837890444,5.250674887487863,0.14774201814969545
9.0,0.8791270210508024,5.2398747640825345,0.14663299481860098
10.0,0.8780347832428834,5.229116450891082,0.14544670067238394
11.0,0.8769673670462472,5.218403750568041,0.14420319605630294
12.0,0.8759232840745605,5.207743230852778,0.1432128083911275
13.0,0.8749011055568969,5.197138510850769,0.14235173085043404
14.0,0.8738995128065108,5.186580353239402,0.14129771644998837
15.0,0.872917238639821,5.176074993447006,0.14039510091600446
16.0,0.8719531059716417,5.165618146743295,0.13968491033223362
17.0,0.8710059982843488,5.155203497531839,0.13883555861581767
18.0,0.8700748853582487,5.144838232538509,0.13788085377457435
19.0,0.8691587978326938,5.134514942445189,0.13718104041212104
20.0,0.868256831402995,5.124236651259435,0.13629345451612
21.0,0.8673681254282499,5.113999693101011,0.13565769005706338
22.0,0.8664918798043679,5.1038036617656495,0.13486493260791352
23.0,0.8656273462129072,5.09364754200774,0.1341545316965206
24.0,0.8647738149905075,5.083531653236406,0.1334125090697316
25.0,0.863930614579326,5.073453258069886,0.13284754603588964
26.0,0.8630971162754957,5.063413734732592,0.13194778205469812
27.0,0.8622727051327717,5.053412002759014,0.13132130546871942
28.0,0.8614568243875347,5.043444521737231,0.130695293709824
29.0,0.8606489518384732,5.033517599889354,0.1300242938357948
30.0,0.8598486017543481,5.0236259842553,0.12928740442448192
31.0,0.8590553268962804,5.013771444302026,0.1286630633471981
32.0,0.8582687291609199,5.00395151469048,0.12791194529274785
33.0,0.8574884403978684,4.9941694862710735,0.1272609617278689
34.0,0.8567141756136385,4.984421706652702,0.1266247709566661
35.0,0.8559456882966918,4.974711585541579,0.12596123515454363
36.0,0.8551828627182498,4.965039011435412,0.12524328333713547
37.0,0.8544259325479358,4.955404457955252,0.12454441716201452
38.0,0.8536753805039741,4.945806945336097,0.1236321964874201
39.0,0.8529315672907654,4.936245433669524,0.12282087021868907
40.0,0.8521949120625232,4.9267077053310375,0.12206877496063029
41.0,0.8514658448514059,4.917187178049378,0.12123067906579453
42.0,0.850744799942194,4.907681190768914,0.12048224017374716
43.0,0.8500322175621546,4.898192815403773,0.11940979116420192
44.0,0.8493285540169486,4.88872504408,0.11843343979394251
45.0,0.8486342536068125,4.879272347260803,0.11761682123651583
46.0,0.8479672423456526,4.869839567435553,0.11675031774304792
47.0,0.8471926488333992,4.86042488964338,0.11572184623003871
48.0,0.8465293137378787,4.8510434092282635,0.11465765870563537
49.0,0.8458782903287956,4.841683362951122,0.11366316257999398
50.0,0.8452411066475802,4.832370641586467,0.11181748375646905
51.0,0.8446192054885229,4.823101407399777,0.1104235221412021
52.0,0.8440138950424076,4.81387847521479,0.10883382730369662
53.0,0.8434263972986908,4.804701420287397,0.10725350132920848
54.0,0.8428578326400995,4.795567479055206,0.10578912405547795
55.0,0.8422885292019799,4.786480050025075,0.10403483064365057
56.0,0.8417194012091516,4.7774372646175625,0.10242514771727364
57.0,0.8411926560606515,4.768450138860378,0.10080923834435662
58.0,0.8407504323941648,4.7595092704967765,0.09921754176374598
59.0,0.8402484547809008,4.750604491482285,0.09755255387322381
60.0,0.839811107148889,4.741745405122273,0.09601993020821706
61.0,0.8393957433345927,4.732924761086154,0.09457120057804962
62.0,0.8390007813678766,4.724143104026926,0.09324887117811871
63.0,0.838624745924796,4.715402747695823,0.09154980004332627
64.0,0.8382662240488212,4.706700383310436,0.09029952168124301
65.0,0.8379238721100286,4.698033975370715,0.08890995201376022
66.0,0.837596431346534,4.68941323078664,0.08797279690983031
67.0,0.8372826922013417,4.680830404413057,0.0870510686953452
68.0,0.836981530798858,4.6722937713848,0.08584692744783405
69.0,0.8366918943817021,4.663794541838028,0.08492835432950382
70.0,0.8364127784200779,4.655339645614053,0.08394698419592637
71.0,0.8361432591183053,4.646926497567382,0.0829193439504154
72.0,0.8358827509414146,4.638552185500846,0.08190510159206024
73.0,0.8356940753191866,4.630218819553511,0.08089388365490933
74.0,0.8354744123637454,4.621921206065116,0.07993116350906433
75.0,0.8352452655813964,4.613664939404597,0.07883571794990613
76.0,0.8350280773222556,4.605453620451321,0.07786060524118076
77.0,0.8348234767016889,4.597282762085456,0.07735137727506294
78.0,0.8346320314778222,4.589153186176225,0.0768747270692839
79.0,0.8344542735731668,4.581061545721604,0.07643506609021174
80.0,0.8342906567688875,4.573011777545087,0.0763463487939218
81.0,0.8341415952376616,4.565002898075322,0.07613676371672397
82.0,0.834007476458118,4.557031905776184,0.07618017107106906
83.0,0.8338886314545384,4.54910194807993,0.07618224863402168
84.0,0.833785231673378,4.541222385685228,0.07641887596905887
85.0,0.8336968963354847,4.5333911388337516,0.07639164669172804
86.0,0.8336231284785081,4.525610047575411,0.07657679506298042
87.0,0.8335634729225241,4.5178667241291945,0.07690489767705154
88.0,0.8335174865511936,4.510165235644475,0.0772211581168061
89.0,0.8334847767199003,4.50250405670265,0.07776489489653116
90.0,0.8334649461393653,4.494883559059797,0.0780972866422603
91.0,0.8334576226487052,4.487305664651819,0.07848229677979546
92.0,0.8334624547601637,4.47976228300572,0.07888738700263802
93.0,0.8334790945902437,4.47225563171902,0.07917790203549928
94.0,0.8335072149203855,4.46479125731046,0.07967298458100934
95.0,0.8335464369759373,4.457358774637086,0.07999514523437029
96.0,0.8335964308409007,4.449957280744456,0.08038939543633251
97.0,0.8336569051872296,4.4425933289030874,0.080856501439851
98.0,0.8337275456310884,4.435262843335959,0.08129034478584198
99.0,0.8338080294901893,4.427963740214116,0.08166909363987004
100.0,0.8338980281860264,4.42070128606013,0.08211167637710458
101.0,0.8339971882035373,4.413469316207165,0.08252800977528821
102.0,0.8341930443193517,4.406269115226749,0.08306208669483524
103.0,0.8343621518674835,4.399087703416544,0.08374967536528759
104.0,0.8344865580454579,4.391930433612874,0.08432087818154507
105.0,0.8346186203615664,4.3848039249965085,0.08489957983031875
106.0,0.8347579776678504,4.37770325964139,0.08524368770412155
107.0,0.8349042453287714,4.370632439310857,0.08570197570828146
108.0,0.8350568825475824,4.363587676920089,0.0860625370733248
109.0,0.8352147130421903,4.35657199263839,0.0864469791397488
110.0,0.8353764608791732,4.349585344539115,0.08696552522769142
111.0,0.8355409439700416,4.342622499669385,0.08746336733794498
112.0,0.835707042059143,4.335686265081157,0.08788709109918476
113.0,0.8358737288699389,4.328772581846058,0.08814980797128268
114.0,0.836040066026766,4.321886789922942,0.08871210416019744
115.0,0.8361699220058885,4.31502594348896,0.08908868787389121
116.0,0.8362448478381577,4.308196250054765,0.08925950197832723
117.0,0.8364229538772836,4.3014051121536205,0.08941882771340742
118.0,0.8365447998093218,4.294636836583149,0.08962109127760204
119.0,0.8366980794108327,4.2879018839292105,0.08989205472045914
120.0,0.8368473850060196,4.281197681998755,0.09014203599620438
121.0,0.8369942220473332,4.2745216689251695,0.09031167189567971
122.0,0.8371403980372678,4.267876867079924,0.0903218639850784
123.0,0.8372875978729919,4.261265484872597,0.09054227960524538
124.0,0.8374373609242136,4.254684401086782,0.09059083187715299
125.0,0.8375911130887648,4.2481337420344,0.09063452919482723
126.0,0.8377501645272014,4.241615539572691,0.09063872209928739
127.0,0.8379157245569635,4.235131963089751,0.09071832542893091
128.0,0.8380888999314422,4.228679916337715,0.09077137033815988
129.0,0.8382706889191303,4.222256409034866,0.09068143858823305
130.0,0.8384619835344056,4.215864222907509,0.09083667717088366
131.0,0.8386635672237244,4.209504638764677,0.09084786393685544
132.0,0.838875778688073,4.203173367453882,0.09092559772434276
133.0,0.839055729472209,4.196872217307936,0.09106200759167017
134.0,0.8392437009563034,4.190598222899457,0.09103069150674606
135.0,0.8394800713963244,4.184358566689263,0.09097915936328085
136.0,0.839721753003924,4.178143076521463,0.09117516988204064
137.0,0.839967490285785,4.171956388238774,0.09129686835902263
138.0,0.840216082747439,4.165792563165882,0.091550078387584
139.0,0.8404664053930109,4.159652613495463,0.09167434501084369
140.0,0.8407173650109732,4.15353316521279,0.09176669356961957
141.0,0.8409679499172285,4.147438722007846,0.09196848281759798
142.0,0.8412172075292714,4.141365738923903,0.09206583744800485
143.0,0.8414642522037594,4.135315824799515,0.09223087715246417
144.0,0.8417501391398918,4.1292895405155585,0.09241559577984335
145.0,0.8420122257540328,4.123282326612923,0.09271995604768281
146.0,0.8422297481996734,4.117294847633131,0.09285540292465103
147.0,0.842507226935604,4.11133353755651,0.09298672583377712
148.0,0.8427403501562818,4.105390718832474,0.09324575734308865
149.0,0.8429709561257352,4.099470949900781,0.09327098381709194
150.0,0.8431991423386114,4.093573651553342,0.09339489143213717
151.0,0.843424953584063,4.0876966450582435,0.09344612168927385
152.0,0.8436484554360062,4.081837985663447,0.09357446300395995
153.0,0.8438696846080758,4.076002519745968,0.09363442932340103
154.0,0.8440886759374724,4.070189761771947,0.09373612221373133
155.0,0.844305463428026,4.064396741459068,0.09375916792969477
156.0,0.8445200209584094,4.058621602335333,0.09394352746832427
157.0,0.8447321294500885,4.052867395932716,0.09390533521223401
158.0,0.8449415363118851,4.047134286183624,0.09396916069454224
159.0,0.845147997896956,4.0414201936292455,0.09399531862317338
160.0,0.8453512828413787,4.0357264112329,0.09412024680165285
161.0,0.8455512093544693,4.030051416945045,0.0942277765220616
162.0,0.8457475805212624,4.024398059489719,0.09425885124713229
163.0,0.8459402305379911,4.018766300354423,0.09433436869883807
164.0,0.8461290156549177,4.013151615990102,0.09429950677806466
165.0,0.846313817595167,4.00755548326298,0.09439242400566439
166.0,0.8464945425492871,4.001980894967603,0.09450911681771443
167.0,0.8466710947975242,3.99642426719593,0.09446752672691841
168.0,0.8468433962292785,3.990885578671193,0.09454741942899565
169.0,0.8470114827670265,3.985366710978621,0.09452760574372926
170.0,0.8471753945676959,3.9798659946926365,0.09454816765597743
171.0,0.847335196451616,3.9743853950166343,0.09467332893726109
172.0,0.8474909647687614,3.9689230794328045,0.09463395075695605
173.0,0.8476427659911758,3.9634788288411857,0.09466055105884974
174.0,0.8477906693613555,3.958051805336206,0.09446821723275536
175.0,0.8479347379120696,3.952644739377485,0.09452845811862857
176.0,0.8480750533302004,3.9472600884622624,0.09455512365891103
177.0,0.8482116899519756,3.9418938363223592,0.09455194328916165
178.0,0.848344714592363,3.936544084690854,0.09455052756758513
179.0,0.8484742034045736,3.931213966592477,0.09436387711935888
180.0,0.8486001625092356,3.925900886188816,0.09437985950143565
181.0,0.8487223849648684,3.9206075997527146,0.09441737510549761
182.0,0.8488405869770732,3.9153342039189765,0.09434357357537333
183.0,0.8489545209683618,3.9100783207906558,0.09431105894827901
184.0,0.8490639793918753,3.904839238934048,0.09420133229511284
185.0,0.8491687812009285,3.8996233208479523,0.09402251592400793
186.0,0.8492687709368507,3.8944244496535636,0.09406167442926647
187.0,0.8493638138606201,3.889244247126025,0.09390008395102031
188.0,0.8494538170038242,3.8840846065459482,0.09383249727697406
189.0,0.8495386863601757,3.8789437345130593,0.09360436363093393
190.0,0.8496183645941011,3.8738231375545973,0.09357238770416956
191.0,0.8496928132670609,3.8687239746901505,0.0933342024507084
192.0,0.8497621046339425,3.8636456849189287,0.09357502071197252
193.0,0.8498267457111499,3.8585823651341884,0.09345291378341807
194.0,0.8498873144310188,3.8535300723354418,0.09332582038740285
195.0,0.8499444399270324,3.8484904029471108,0.09312385754683622
196.0,0.8499985397556395,3.8434651334459575,0.09312334007003059
197.0,0.8500501799244438,3.838455208886362,0.09293948368096619
198.0,0.8500998336978176,3.8334576526584048,0.09278166963532217
199.0,0.8501479454501037,3.8284809226443977,0.09259814600947046
200.0,0.8501949380851448,3.823539991992315,0.09245531600796913
201.0,0.8502411862057544,3.8186391041325844,0.0921383324071323
202.0,0.8502870576279209,3.8137806186147336,0.09181830063874177
203.0,0.850332878618552,3.808960732238349,0.0916094257809976
204.0,0.8503372484821075,3.8041853599964592,0.0913422671686111
205.0,0.8504044374126831,3.799456474563989,0.09084145070423359
206.0,0.8504720170460072,3.7947652257166125,0.09067552466099621
207.0,0.8505192051048942,3.7901096283582576,0.09034599879856595
208.0,0.8505668655961616,3.7855039221601263,0.09008615437315598
209.0,0.8506150102826942,3.780933498053095,0.08958234903511282
210.0,0.8506636611423248,3.776394267047997,0.08861451964602525
211.0,0.8507128288356016,3.77188543949525,0.08760433042477785
212.0,0.8507625128846872,3.7674097119234746,0.08661381647775386
213.0,0.8508127320403869,3.7629611944321235,0.08566338365784754
214.0,0.8508622552606102,3.7585456338027443,0.08472039112259964
215.0,0.850891612309586,3.7541602427596463,0.08376082793569004
216.0,0.8509206003880214,3.7498050745512415,0.08274183844500924
217.0,0.8509492025179659,3.7454816001252906,0.08170632129155353
218.0,0.8509774141479864,3.7411890058831503,0.08069404224566655
219.0,0.8510052526138505,3.7369271543559783,0.0796970793480417
220.0,0.8510289490036147,3.732692425913343,0.07878694049290882
221.0,0.8510321897380981,3.72848917938068,0.07782655280954014
222.0,0.851034621317476,3.7243157982163355,0.07678059029061562
223.0,0.8510352450230787,3.7201702851703087,0.0758195079262511
224.0,0.851034616857369,3.716053108220998,0.07481396603761745
225.0,0.851032789504452,3.7119664098766902,0.07387855332649342
226.0,0.851029813491901,3.7079089543856663,0.07283210235014816
227.0,0.8510049139814608,3.7038814406933955,0.0716417693555563
228.0,0.8509722303231086,3.6998789692348506,0.0704272286048459
229.0,0.8509375367132845,3.695903558495143,0.06918895327608672
230.0,0.8509011563199405,3.6919554683874205,0.06791516303451771
231.0,0.8508634801550263,3.688034957225705,0.06669666604819527
232.0,0.8508248113533865,3.684143575426213,0.06539616847630768
233.0,0.8507850812280306,3.6802797949300743,0.06421235206483515
234.0,0.8507148929586608,3.6764321133632407,0.06404810234456734
235.0,0.8506426696379581,3.67260780215278,0.06407931938734046
236.0,0.8505684221200118,3.6688066828645214,0.06419272119053973
237.0,0.8504920731831378,3.6650245210417243,0.06433488818841848
238.0,0.8504135130869663,3.661263808518757,0.06443329326682462
239.0,0.8503325858980961,3.6575232969369016,0.06461685500751731
240.0,0.8502465850910736,3.6538038106805777,0.06485638096387684
241.0,0.8501243465284176,3.6501044019363444,0.06511130777876244
242.0,0.8499941323068683,3.6464237966660806,0.06537769217940351
243.0,0.8498748383226786,3.642758517192607,0.06554153743469177
244.0,0.8497856818510687,3.639109954789843,0.06600397701987418
245.0,0.8496200427593106,3.63546785260802,0.06673245658875292
246.0,0.8494369682229692,3.6318434141368066,0.06695757410684174
247.0,0.8492053349274507,3.628235831359413,0.06714602118087795
248.0,0.8489565033802293,3.6246454888190893,0.06729581477433909
249.0,0.848731188214483,3.621076363989614,0.06752541724156665
250.0,0.8484864223230195,3.617520572875225,0.06785765931536407
251.0,0.8481798130793132,3.6139748257490982,0.06811249862868515
252.0,0.8478549055354341,3.6104294532526247,0.0677362931495106
253.0,0.8474592027292376,3.6068860864806553,0.06733708745392733
254.0,0.8469932129628681,3.6033507210046536,0.06674466906081289
255.0,0.8465733868459688,3.5998295240403086,0.06575094810231337
256.0,0.846137640287628,3.5963141513095236,0.06523037677645199
257.0,0.8456899577045958,3.5928037943946736,0.06459042966307281
258.0,0.8451682991482379,3.5893006359510222,0.063988016591174
259.0,0.8446368699638152,3.5858143552215234,0.06293366774947941
260.0,0.8440908811103389,3.5823370439275015,0.062194389006117755
261.0,0.8434936904463886,3.5788683812889603,0.06143899944648354
262.0,0.8429094473768517,3.575415034663966,0.06046224333964367
263.0,0.8423174565586384,3.5719734608172,0.05963673197544863
264.0,0.8416724392147517,3.5685408371035594,0.0588944021896165
265.0,0.8410331389137511,3.5651198383969662,0.058079952727941975
266.0,0.8403277225056893,3.5617021659859063,0.0576004795765879
267.0,0.8396902108638349,3.55829520185659,0.05676656400869605
268.0,0.8389711036562302,3.554888353154789,0.056517110744813165
269.0,0.8382095406405154,3.551488018841614,0.05594913788436496
270.0,0.837392256422091,3.548097402103681,0.05522985646610015
271.0,0.8365274589422196,3.544714947803447,0.05452872707295508
272.0,0.8356332190852838,3.541340349467386,0.05390515288309807
273.0,0.8347077236460647,3.5379736316793724,0.053242409463951534
274.0,0.8337473966995832,3.5346147615278434,0.05265258320558114
275.0,0.8327517108805687,3.531263144425836,0.0519931823604913
276.0,0.831708674502349,3.5279190827941393,0.051407221895420824
277.0,0.8306185417081817,3.524578918463523,0.050904863370199345
278.0,0.8294722182698004,3.521240681378913,0.050580497431362184
279.0,0.8282835762497678,3.517904962461256,0.05018756802747494
280.0,0.8270941827586462,3.5145687590897734,0.04980919820699849
281.0,0.8257787676456996,3.5112297281453455,0.04969236794028698
282.0,0.8244616664981033,3.5078982125198275,0.04902948309273505
283.0,0.82310086775259,3.504569627346147,0.048638164909855876
284.0,0.8216748145620976,3.501244447950278,0.04820063084294543
285.0,0.8202243945799985,3.497924602156457,0.04766049297547107
286.0,0.8186870096097083,3.4946076565376005,0.0472140821117873
287.0,0.8170852578763013,3.4913003495428145,0.04648170615614303
288.0,0.8154166832586043,3.4880043372518106,0.04562375698682428
289.0,0.8137020202064651,3.484724497053261,0.04462105159861453
290.0,0.8119206350720196,3.481461552983788,0.04358814209052156
291.0,0.8101083145716972,3.4782185556648386,0.04239138927831545
292.0,0.8082683078237913,3.4749944838688656,0.04121761555455331
293.0,0.806333193773737,3.471785391955159,0.04019126111697661
294.0,0.8043479410031074,3.468600329608671,0.038900947896031
295.0,0.8022964871772098,3.4654362572058957,0.03755319651525083
296.0,0.8002827844091636,3.462297965881086,0.03613798929612266
297.0,0.7982465738647395,3.4591718108542944,0.03526282197557398
298.0,0.796206048296888,3.4560543885909025,0.0345352982630144
299.0,0.7940781269136803,3.452939990556068,0.03408630993957621
300.0,0.7918831174597001,3.449833713770007,0.03338085001757356
301.0,0.7896413960306106,3.446739075516843,0.03254041764992346
302.0,0.7873715781594104,3.4436543920151923,0.031728355716028105
303.0,0.7851329677162386,3.44057750354838,0.031089342674532977
304.0,0.7827989687510364,3.437495197673111,0.030980859556635147
305.0,0.7802963790314728,3.434413520083602,0.03061653960615407
306.0,0.7777142518738058,3.4313487638565494,0.029557971162043804
307.0,0.775056945599351,3.4283075586142697,0.028404941129316498
308.0,0.7723636389643769,3.425292244546723,0.027199848390186396
309.0,0.7696757883375209,3.4223018613259972,0.026070241688472388
310.0,0.7669314241441683,3.4193271108663543,0.0253780335495979
311.0,0.7641382562896624,3.4163694302865957,0.024666771234944953
312.0,0.761325947684858,3.41342688112101,0.02403130705234787
313.0,0.7584565548776441,3.4104932463060793,0.023633829840520603
314.0,0.7555447841007723,3.407569036696645,0.023250756876836563
315.0,0.7525354174739469,3.4046549824162793,0.022806555752737222
316.0,0.7493477256756336,3.401758937428867,0.022062963357823574
317.0,0.7461210179819107,3.3988963647238415,0.020441025031053304
318.0,0.7428493293735299,3.396078758216623,0.019891571228764997
319.0,0.7398060734779159,3.393308694514835,0.01932756987672473
320.0,0.7367767166785377,3.3905879049504817,0.018732044754847185
321.0,0.7336989771040683,3.387913177207742,0.01814861265193631
322.0,0.7308100256554768,3.3852887527112894,0.017751280512110293
323.0,0.7279661950011178,3.382710115005613,0.01716424094780031
324.0,0.7251300062549646,3.3801843405364855,0.016557008851227645
325.0,0.7223990536865532,3.377702969550921,0.016207025651606116
326.0,0.719877896447846,3.3752659802419984,0.01576722856483016
327.0,0.7173653428186246,3.3728634603431438,0.015765880962417034
328.0,0.7146673123095169,3.3704906796202887,0.015960696144060565
329.0,0.712250627431029,3.368178291978603,0.015042098174578845
330.0,0.7098183199624839,3.365920904624536,0.014366096579660963
331.0,0.7074376589655116,3.3637159858709356,0.013656752320575146
332.0,0.705376330328257,3.361552530850708,0.013358806261609804
333.0,0.7033629648330542,3.3594236814719127,0.013375244653507855
334.0,0.7013241696343413,3.3573223768564158,0.01361566267554241
335.0,0.6995025911832244,3.3552493539722303,0.013755475124192592
336.0,0.6977774033695181,3.353208045727814,0.013965419537849232
337.0,0.6960752961511973,3.351190677813163,0.01426839809540692
338.0,0.6943128180558427,3.349193639774819,0.014891010581224603
339.0,0.6926942373229381,3.3472455019728744,0.01507063296457718
340.0,0.6911036367694487,3.345338281136785,0.015714624676733412
341.0,0.6896762157131482,3.343467533292973,0.016461442358755865
342.0,0.6886574708539976,3.3416327228819243,0.01737545059014298
343.0,0.6878720726607757,3.339797454151695,0.019165031012570766
344.0,0.6861498468215332,3.337933043004716,0.0218173719742223
345.0,0.6846890660714442,3.3361869061018323,0.020355853530435303
346.0,0.6837306484370538,3.3345525520291575,0.019237446475505304
347.0,0.6828746126102385,3.332957348518978,0.019942469327413705
348.0,0.6824314538615184,3.3314066430723797,0.020540304078524394
349.0,0.6819762716847373,3.3298738503813827,0.021747167251723754
350.0,0.6815884346850782,3.328358947367592,0.023117207591522058
351.0,0.6815439247772341,3.326869359303254,0.02405799572513303
352.0,0.6815612901716686,3.3253905463363775,0.025607373494389744
353.0,0.6814577875847627,3.3239170311407182,0.02721913841030414
354.0,0.6812958251550871,3.3224624953264055,0.02835751122378163
355.0,0.6811369385885548,3.3210344363625257,0.02950604213489342
356.0,0.6809869275841469,3.319637905681817,0.030487245146498518
357.0,0.6808609506891712,3.3182673076189584,0.03148440247897689
358.0,0.6805771295780945,3.3169189201037965,0.032674028284637245
359.0,0.6804605536399997,3.315617117507201,0.03302911642956206
360.0,0.680677055846939,3.314340156223615,0.03442321535991863
361.0,0.6805078579105004,3.3130372915438238,0.03682383157571768
362.0,0.6800000000000377,3.311763395470643,0.037796448470145017
363.0,0.6800000000012703,3.310663451289645,0.03487938798656608
364.0,0.6810756505022941,3.3094877358005514,0.03885924716483121
365.0,0.6813037811665454,3.3081526071968375,0.04477821751173576
366.0,0.6808856997073485,3.3067924698656572,0.04729787527658615
367.0,0.6800000000522224,3.3054962882714296,0.047368744386804905
368.0,0.6800000000007813,3.304504208518776,0.04091949725284187
369.0,0.6800000000638711,3.303609380786166,0.04010909578852519
370.0,0.6800000000016515,3.3027781767049786,0.0401371848001707
371.0,0.6800000000015052,3.3019922425109467,0.04075164305481335
372.0,0.6800000000010509,3.3012367303710666,0.04156530055656541
373.0,0.6800000000004938,3.3005172105658254,0.04270303967367006
374.0,0.680000000000101,3.299839447517017,0.04361627369181979
375.0,0.6800000000004602,3.299217910361974,0.04392035438554882
376.0,0.6800000000238333,3.298649092535938,0.04428643944241758
377.0,0.6800000000003008,3.298103166092964,0.045688452909876665
378.0,0.6800000000001498,3.297613528889351,0.04550557021702725
379.0,0.6800000000634547,3.2971672092356803,0.04579489369622467
380.0,0.6800000000009256,3.296605278136653,0.05049115603139582
381.0,0.6800000000000785,3.2957471127292246,0.05976376924903236
382.0,0.6800000000000532,3.2950035679921745,0.05821337687868337
383.0,0.6800000000000428,3.2945928084433915,0.05086598458849813
384.0,0.6800000000000188,3.294062853089345,0.05539299520234108
385.0,0.6800000000000208,3.293611016848762,0.055179261958066536
386.0,0.6800000000000392,3.2931848703746183,0.0558106788785453
387.0,0.6800000000000195,3.293030346946472,0.05016942891306053
388.0,0.6800000000000401,3.2928942735724878,0.05156916827168851
389.0,0.6800000387884508,3.2927110845405574,0.0539913610145122
390.0,0.6800000389277514,3.2926481533324186,0.052442577232122325
391.0,0.6800000181994457,3.2925190173047425,0.055902422073560325
392.0,0.6800000131745119,3.2924914669512133,0.05469061812070708
393.0,0.6800000103822101,3.2924714779846003,0.0560716738779714
394.0,0.6800000177022845,3.2924341656170952,0.058183230744233524
395.0,0.6800000112758813,3.292221701830894,0.06447524234703635
396.0,0.6800000030406157,3.292037436453709,0.0650569844024662
397.0,0.6800000018835501,3.2920730478686346,0.061257655991430404
398.0,0.6800000011698477,3.2921501339225436,0.06236670291093803
399.0,0.6800000007555762,3.292270639614551,0.0632162449319672
400.0,0.6800000005724636,3.29241918513786,0.0647084766599088
401.0,0.6800000004151796,3.2925574551884007,0.06678336484379327
402.0,0.6800000002875477,3.2926898182531192,0.0690473380543856
403.0,0.6800000002092232,3.2928301973452663,0.07075012535856533
404.0,0.6800000001443947,3.2929617872475507,0.07294436285816674
405.0,0.6800000000001105,3.293092453522137,0.07503991562062957
406.0,0.6800000000001711,3.2925689370688813,0.09230710793305298
407.0,0.6800000000001358,3.2927342425208304,0.07802195366501462
408.0,0.6800000000001067,3.2928948048831472,0.08019294352819545
409.0,0.6800000046767085,3.2930343804475677,0.08265263792673715
410.0,0.6800000000000481,3.2932166842474677,0.08354681681974521
411.0,0.6800000000002517,3.293440951285179,0.08483262662333882
412.0,0.6800000142245868,3.293671574650424,0.08667165322437614
413.0,0.680000020551079,3.2939100489551656,0.08848491874532073
414.0,0.6800000000022997,3.2941694740553453,0.08996051848395344
415.0,0.6799999999999995,3.294460684112665,0.0913346217703897
416.0,0.6800000000001276,3.2947653458540036,0.09288222020683964
417.0,0.6799999999999984,3.2950928816025074,0.09431853820218779
418.0,0.6799999999999986,3.295419761446345,0.09642091750706837
419.0,0.679999999999999,3.29574178065308,0.09843199510988222
420.0,0.6800000000003872,3.2960616714929363,0.10052989445510098
421.0,0.6800000019374477,3.2963663006384976,0.10315207491061901
422.0,0.6800000018434396,3.2965888055588426,0.1070484076798745
423.0,0.6800000000001578,3.2968196887234367,0.10895078894642288
424.0,0.6800000312575247,3.2971039630561134,0.10951966642565474
425.0,0.6800000000000039,3.297401729976127,0.11133651144401839
426.0,0.6800000000000004,3.2977077037730873,0.11331148734272119
427.0,0.6800000000000141,3.298031898051099,0.1148408843516679
428.0,0.6800000000416737,3.2983762246349415,0.1162988724244661
429.0,0.68000000001051,3.298749899503925,0.1176084144893395
430.0,0.6800000000089168,3.2991917319665482,0.1180252178600766
431.0,0.680000000010319,3.2996700580619747,0.11909769907542693
432.0,0.680000000010861,3.300195847324834,0.12003959995520933
433.0,0.680000000010798,3.300754436743273,0.12094760051030866
434.0,0.6800000000097983,3.301331946754286,0.12246304634939373
435.0,0.6800000000099433,3.301937538174637,0.1235418116596182
436.0,0.6800000000074014,3.3025263881966387,0.12558823844069644
437.0,0.6800000000051398,3.303164028187277,0.12627295132431876
438.0,0.6800000000034194,3.3038390507807547,0.12749063703676855
439.0,0.6800000000022963,3.3045450979499553,0.12837290467916207
440.0,0.6800000000013584,3.3052696366905727,0.12951191555441613
441.0,0.6800000000009743,3.3060219761905505,0.13082002483896962
442.0,0.6800000000006483,3.306768020871605,0.13270994229263688
443.0,0.6800000000002651,3.3075125654517294,0.1346096121176082
444.0,0.680000000116739,3.3082875895015347,0.13566498315114744
445.0,0.6800000001735806,3.309107710868207,0.1367880279814501
446.0,0.6800000001539672,3.3099720264885923,0.13778914241131535
447.0,0.680000000179005,3.3108246066821563,0.13981809047892124
448.0,0.6800000001447146,3.3115922805055313,0.1440310088725582
449.0,0.6800000000005182,3.3125238942058988,0.14228463829081925
450.0,0.680000004901546,3.313452963842511,0.1443914889726924
451.0,0.6800000001210589,3.314350538721427,0.1471011391328212
452.0,0.6800000001504445,3.315270064079245,0.1486935771824374
453.0,0.6800000001581361,3.316204698052891,0.15039384248693466
454.0,0.6800000001820645,3.3171311467276468,0.15302657987724702
455.0,0.6800000001658115,3.318072946574685,0.1545561427437839
456.0,0.6800000001355999,3.3190299613980927,0.15632651622990204
457.0,0.6800000015301757,3.319993038454096,0.15829470230817236
458.0,0.6800000000002293,3.3209811694194076,0.1590463086215877
459.0,0.6800000000006106,3.321999818644459,0.15944194805357573
460.0,0.6800000000002404,3.323046197579722,0.160401218651566
461.0,0.680000000012386,3.324117872827831,0.16145122605503587
462.0,0.6800000000124944,3.3252635667510573,0.16065991747741218
463.0,0.6800000000122426,3.3263384322765015,0.16410195532389182
464.0,0.6800000000124338,3.3273209018710608,0.1679437081339664
465.0,0.6800000000117279,3.328371551240647,0.16678615973266375
466.0,0.6800000000125044,3.3293549252707884,0.16974412045097137
467.0,0.6800000000121373,3.3303773489194155,0.1697184869977297
468.0,0.6800000000118511,3.331445949774009,0.16928677075598367
469.0,0.6799999999999988,3.332452308486966,0.1719799103382439
470.0,0.6799999999999997,3.333280740462439,0.17878042131812355
471.0,0.6800000000097355,3.3339830398248917,0.18356566308351652
472.0,0.6800000000086919,3.334961954589566,0.1755333955056276
473.0,0.6800000000119393,3.3359199115998974,0.1774860732922464
474.0,0.6800000000117241,3.3369612756829046,0.1758360759754547
475.0,0.6800000000101416,3.3380277697052705,0.1760308425039511
476.0,0.6800000000101738,3.339038489357276,0.1786208480186943
477.0,0.6800000000112894,3.340058252240366,0.17909451826100953
478.0,0.6800000000114166,3.341109236218288,0.1790240508632501
479.0,0.6800000000112192,3.342187577158898,0.1792673616961195
480.0,0.6800000000110953,3.3432913009975227,0.17930511968794305
481.0,0.6800000000088025,3.344405095863085,0.17969954628771362
482.0,0.6800000000109447,3.345420309908679,0.18384765873807668
483.0,0.680000000010943,3.3465433781535148,0.18146960319199576
484.0,0.6800000000109514,3.3476543740835627,0.18265870793786487
485.0,0.6800000000103315,3.3487593454150613,0.1835232437379964
486.0,0.6800000000100737,3.349835766317771,0.18536273283124413
487.0,0.6800000000105293,3.3509118660410544,0.1864657046101113
488.0,0.6800000000105015,3.352005041488737,0.1865047420852597
489.0,0.680000000010681,3.353098685072267,0.18763519577878665
490.0,0.680000000010121,3.354210496183684,0.1876567597088927
491.0,0.6800000000089998,3.3553080134227535,0.18892598954771878
492.0,0.680000000007122,3.356383487559856,0.19036090907799857
493.0,0.6800000000056197,3.357421060447863,0.19251181241414558
494.0,0.6800000000676449,3.3584316715139018,0.19417064985200272
495.0,0.6799999999999988,3.3593951536845386,0.19633589889481315
496.0,0.6799999999999993,3.3603260280351392,0.19848943471284514
497.0,0.6799999999999995,3.3611941759506934,0.2008556020741874
498.0,0.6799999999999997,3.3620253349982594,0.20318059705926522
499.0,0.6800000000000004,3.3628375537663326,0.20418877102297237
500.0,0.6799999999999993,3.3636458235511864,0.20540909123489687
501.0,0.6800000000000006,3.36445336186014,0.20589253307146954
502.0,0.679999999999999,3.365237845261538,0.20757740837943625
503.0,0.6800000000000042,3.366069140430308,0.2068624586836621
504.0,0.6800000000000126,3.3667767907412194,0.21178858621019644
505.0,0.6800000000000246,3.367428311149359,0.21408768901155417
506.0,0.6800000000000488,3.3680333052893205,0.21598001216631918
507.0,0.6800000000000932,3.368586963368407,0.21863629632656637
508.0,0.6800000000001356,3.3690975754419252,0.2205546032645574
509.0,0.6800000000001754,3.3695764889292166,0.2223819380747599
510.0,0.6800000000002626,3.370036694123002,0.22364277111417274
511.0,0.6800000000003401,3.3704657169474634,0.22497384699455913
512.0,0.6800000000004303,3.370873989674192,0.2262581393498423
513.0,0.6800000000004383,3.3712646977095932,0.2272804516095316
514.0,0.6800000000005451,3.371654221885783,0.22799873372996693
515.0,0.6800000003483813,3.3720284973766663,0.22889776679238255
516.0,0.6800000003406941,3.37237796698263,0.22999099442260115
517.0,0.6800000004333127,3.3727291669152537,0.2310781384278245
518.0,0.6800000057187277,3.3730639247225804,0.23182442118795343
519.0,0.6926413530427331,3.373107676377093,0.23878845411377383
520.0,0.6893351523198066,3.3714372851406686,0.2782662874175035
521.0,0.6800000000004458,3.37019745696173,0.2691899411543217
522.0,0.6800000000004622,3.3706178125454542,0.23244419311874281
523.0,0.6800000000004698,3.3710395903804793,0.23266394639613697
524.0,0.6800000000005371,3.3714635287183077,0.23330795369742338
525.0,0.6800000000005737,3.371876716793005,0.23422356020240967
526.0,0.6800000000006299,3.3722836714360582,0.2346499600304053
527.0,0.6800000003883919,3.3726860553818083,0.23531541793442312
528.0,0.6825055995531821,3.3730692972454293,0.2363779057708233
529.0,0.6820093048101388,3.3727551401417157,0.25262762885785467
530.0,0.6916564423347398,3.37250894129759,0.25145467481809747
531.0,0.6853622369953996,3.3710272541862207,0.2797261617647642
532.0,0.6800000000001551,3.3703621402680968,0.2616549663408301
533.0,0.680000000000174,3.370896802185608,0.23502930216222198
534.0,0.6800000000001185,3.371423512245201,0.2354513127727054
535.0,0.6800000000001474,3.3719830972436515,0.23480642113397715
536.0,0.6800000000002306,3.37251994850406,0.2362389758267933
537.0,0.6800000000003272,3.3730205181125017,0.23744931767684457
538.0,0.6800000000003747,3.3734911906755816,0.2382835674869287
539.0,0.6800000000003437,3.373945581018304,0.23922537653872436
540.0,0.6800000000000417,3.374409550905529,0.2393481553236516
541.0,0.6800000000000033,3.3750442924540267,0.23625411078202524
542.0,0.6800000000295192,3.3758480744494936,0.23095788943831974
543.0,0.6800000000000017,3.376944489217828,0.22243360837077342
544.0,0.6800000000071138,3.377788141023612,0.2304837837081314
545.0,0.6800000005034004,3.3793615609306604,0.20741459890706024
546.0,0.6800000001451549,3.3815735122914767,0.18549179902510635
547.0,0.6800000000071753,3.3836696672917546,0.19010182374216775
548.0,0.6800000000033639,3.3851766617975416,0.21070044673860078
549.0,0.6800000000070292,3.386323642971284,0.22351352136167718
550.0,0.6800000000041735,3.387850021096209,0.21077631529054094
551.0,0.6800000002071829,3.3897324099806294,0.19880278818986236
552.0,0.6800000004552091,3.391806801830268,0.19268438027607104
553.0,0.6800000005762796,3.3939498430214337,0.19060809862739797
554.0,0.68000000045576,3.3961255517223288,0.1895084190804597
555.0,0.6800000006121658,3.3982508092551704,0.1915766223869351
556.0,0.6800000000025295,3.4004181071616015,0.19060989299226508
557.0,0.6800000000006432,3.4026087109801764,0.18997126004746315
558.0,0.6800000000009132,3.4047759008016643,0.19112544906945575
559.0,0.6800000005673923,3.4069754049252183,0.19030176379281263
560.0,0.6800000001038262,3.4090937597968036,0.19347376718505185
561.0,0.6800000002712003,3.411063915811014,0.1988510850245245
562.0,0.6800000000007402,3.4130704361508197,0.19805189523223424
563.0,0.6800000000015012,3.4152096397406724,0.19339834034795914
564.0,0.6800000000010209,3.4174157827698965,0.1915391641444669
565.0,0.6800000002634403,3.41957029643308,0.1936682597043875
566.0,0.6800000003292581,3.4215375388832863,0.2005054424336548
567.0,0.6800000000007387,3.423518405874219,0.20026794140775886
568.0,0.6800000000000979,3.4258717311326166,0.18723631178415992
569.0,0.6800000000014026,3.428339594841856,0.18347188766018596
570.0,0.6800000000005977,3.430876705655688,0.18142182801800688
571.0,0.6800000000027917,3.4332306394804957,0.18792257480352048
572.0,0.6800000000064752,3.4350516525229233,0.20700009072577052
573.0,0.6800000000011657,3.4364567940648882,0.22188028170528803
574.0,0.6800000000012183,3.4386983668869933,0.19276596801605864
575.0,0.6800000000064104,3.440893351318824,0.19459338317836702
576.0,0.6800000000066526,3.4422852006557134,0.22252078873407377
577.0,0.680000000000974,3.4435500152026446,0.22725747978619576
578.0,0.680000000010164,3.445584287067086,0.20064249035197534
579.0,0.6800000000008082,3.4482236589346735,0.1795320220715288
580.0,0.6800000000038748,3.450695623367535,0.18545336348578975
581.0,0.6800000000058026,3.452317487376755,0.21545206637982542
582.0,0.6800000000062731,3.4533412196757753,0.23648225133787296
583.0,0.680000000003181,3.454700494714615,0.22513662285943728
584.0,0.6800000000016022,3.456366533084786,0.21434056089538303
585.0,0.679999999999999,3.457264402136735,0.24107665801524863
586.0,0.6800000001023307,3.4580864878931843,0.2438795163843026
587.0,0.680000000000704,3.45982711012047,0.21214643074447326
588.0,0.680000000504813,3.4618925260045224,0.20069266094975202
589.0,0.6800000000004889,3.463736266172891,0.20882736861946627
590.0,0.6800000000035873,3.4657517474104154,0.20276610963331645
591.0,0.6800000001817328,3.4673056983918134,0.21908488585389668
592.0,0.6800000000016022,3.469936543309834,0.18136660941673918
593.0,0.680000000194628,3.4718715983526254,0.20595916073439086
594.0,0.6800000000000008,3.4735655052235295,0.21440828276109147
595.0,0.6800000000000013,3.4743119749719913,0.24743387577189443
596.0,0.6799999999999988,3.474852283917058,0.25366583280254834
597.0,0.6800000005928546,3.4755540042993873,0.24896786669041243
598.0,0.6800000000026045,3.477344126672106,0.21109794998773115
599.0,0.6800000001952997,3.478932872680886,0.2181809422087824
600.0,0.6800000000009296,3.4814935754428444,0.1841722381048566
601.0,0.6800000000008297,3.4845326719770933,0.16727615808170665
602.0,0.6800000000014284,3.487469341338371,0.1712022487643841
603.0,0.6800000000008508,3.4903632211799307,0.17252427127751577
604.0,0.680000000000766,3.4932420236277753,0.17357395360919073
605.0,0.6800000000008699,3.496092720956686,0.17454603924096576
606.0,0.6800000000013406,3.498951313379653,0.17427235257327878
607.0,0.6800000000006898,3.501786815739563,0.1752547583860085
608.0,0.6800000000010231,3.5046388917481606,0.1745855317892394
609.0,0.680000000000788,3.507478018399484,0.17523980993375293
610.0,0.6800000000011801,3.5103358120760064,0.17472424967668787
611.0,0.6800000000313053,3.5132071041479627,0.1745465662262623
612.0,0.6800000000007465,3.5155033713872905,0.19481813346764718
613.0,0.6800000000009889,3.518415284943176,0.17329447787472924
614.0,0.6800000000009525,3.5213052580615187,0.17385852298233104
615.0,0.6800000000009228,3.524210636100989,0.17370418368436197
616.0,0.6799999999999993,3.527088369240109,0.17500029565601924
617.0,0.680000000351882,3.527569565418011,0.25743002764659445
618.0,0.6800000000005695,3.5300100902603293,0.19040893910589476
619.0,0.6800000000052044,3.532694582240067,0.1815597387528473
620.0,0.6800000000000812,3.5332850902258923,0.25461930064150984
621.0,0.6800000000006723,3.5332729428743717,0.27008603360916345
622.0,0.6800000000067421,3.534979159057496,0.2161558601740664
623.0,0.6800000000006423,3.535598004724144,0.2533631836944033
624.0,0.6799999999999993,3.5375316477554866,0.20861509903631428
625.0,0.6800000000029232,3.537933100492314,0.2595114329935764
626.0,0.6800000000008433,3.539127904892915,0.23421799288921127
627.0,0.6800000000007893,3.5420063256983285,0.17516203386007154
628.0,0.6800000000001689,3.544848966117391,0.17641714374085823
629.0,0.6800000000000028,3.5446545747312097,0.2730071815329513
630.0,0.6800000003340845,3.544723873432475,0.2676356155346636
631.0,0.6800000000000288,3.5469604716555683,0.19762413121300929
632.0,0.6800000000010848,3.546852120104422,0.2711185496704222
633.0,0.6800000000000335,3.546424362751413,0.277830641360966
634.0,0.6800000000066819,3.5462801462133333,0.2711717727691053
635.0,0.6800000000055555,3.546815702790811,0.25590603293832526
636.0,0.6800000000063988,3.5476421369281628,0.24657417113822125
637.0,0.6800000000000119,3.5482906209452443,0.252604154149905
638.0,0.6800000000007098,3.5481444246165337,0.2708557962658747
639.0,0.6800000000055213,3.5506674571809334,0.18353165793820525
640.0,0.6800000000020263,3.5514591421029333,0.2463044989990592
641.0,0.6800000000031508,3.5508168392693458,0.27771131864938914
642.0,0.6800000000029387,3.551805798533553,0.23761612116358344
643.0,0.6800000000014459,3.5528161247403878,0.2360945858071417
644.0,0.6800000005202953,3.552207535566684,0.27345028988735776
645.0,0.6800000000813766,3.5545160160037996,0.18718258627243337
646.0,0.6799999999999986,3.5564646185105016,0.19966039464326749
647.0,0.6800000000064172,3.5565254808634457,0.2607864618746036
648.0,0.6800000000011464,3.557115325670627,0.24590743307204072
649.0,0.6800000000000004,3.5583701770829506,0.22262979375467443
650.0,0.6800000000001847,3.5582546220583753,0.25993983244520846
651.0,0.6800000000011328,3.5578212668610925,0.2624699193728397
652.0,0.6800000000024575,3.5603203110542516,0.17458068742663183
653.0,0.680000000001241,3.562096736232302,0.2005413930007548
654.0,0.680000000473449,3.5635790307301445,0.2106569014263281
655.0,0.6800000000010729,3.5657785846288954,0.18336180800323412
656.0,0.680000000001179,3.5683432631270895,0.16886788897687802
657.0,0.6800000002085176,3.5707385068483393,0.17453232042146957
658.0,0.6800000000015256,3.5726937505533414,0.1896715668816415
659.0,0.6800000000068569,3.5728286811726124,0.2447986100108007
660.0,0.6800000000011723,3.573113656589303,0.24130439652272248
661.0,0.6800000000062303,3.574321690540871,0.21450146892472194
662.0,0.6800000000771198,3.5749096588555602,0.23262637933934036
663.0,0.6800000000011495,3.5767391179401926,0.19022019651094932
664.0,0.6800000000005619,3.5782896846818018,0.1992577651840738
665.0,0.6800000005435098,3.580785078292622,0.16435603566967738
666.0,0.680000000000768,3.5829663996371175,0.1738795827883895
667.0,0.6800000000014796,3.585359237522746,0.1659554258373158
668.0,0.6800000000002051,3.5869307522734575,0.1948566901935745
669.0,0.6800000001072808,3.588371288370189,0.19877009747286303
670.0,0.6800000000022508,3.5874415186018567,0.2469660594661112
671.0,0.6800000000006092,3.5866246749154453,0.2457405255091412
672.0,0.6800000000012285,3.587831045952508,0.20433541095151742
673.0,0.6800000000004764,3.5890434789765893,0.2029965826627807
674.0,0.680000000001,3.590400138281738,0.19673332208291452
675.0,0.6800000000006132,3.591710107664489,0.19719415602565477
676.0,0.6800000000005024,3.594332828971649,0.1561161576968294
677.0,0.680000000001515,3.5964529640329905,0.16866340066220328
678.0,0.68000000000599,3.5976903504879605,0.19707245077098193
679.0,0.6800000000017015,3.598142910544638,0.21751721155033876
680.0,0.6800000005373863,3.599160058729539,0.2030910991365131
681.0,0.6800000000057511,3.6011786657615916,0.16963453193784453
682.0,0.6800000000062743,3.6016183065843452,0.21479986444133486
683.0,0.680000006437878,3.6018564463656437,0.21691281492059153
684.0,0.6800000000011039,3.600836182239675,0.2358539021056303
685.0,0.6800000000061555,3.601844991478051,0.19819192812393185
686.0,0.6800000000030089,3.602073743589405,0.21386953259971975
687.0,0.6800000000060544,3.602661371668585,0.20719074488104022
688.0,0.6800000000047091,3.602885313606513,0.2121853127159169
689.0,0.68000000021294,3.6032931021387107,0.20832831116530526
690.0,0.6836255957146162,3.603967655747997,0.2032697362906957
691.0,0.6800000000030164,3.6023924092884236,0.23521394732360218
692.0,0.6799999999999988,3.602287854751182,0.21348833971382064
693.0,0.6820237916705514,3.601922790439702,0.21659437547320248
694.0,0.6800000000056634,3.6005604784968064,0.23046801782933896
695.0,0.6800000000004665,3.6007815658954865,0.2050032820917374
696.0,0.6800000000022011,3.601772063494943,0.18775220545696622
697.0,0.6800000002644699,3.6030028152371107,0.1804068751986324
698.0,0.6800000000011037,3.604456254290188,0.17464170083446084
699.0,0.6800000000010562,3.6061619612377807,0.16897819496623342
700.0,0.6800000000009443,3.6081322842194083,0.1626314277403396
701.0,0.6800000000006503,3.6103267752167723,0.1568247677411968
702.0,0.6800000000005004,3.612278168105994,0.16251519156569136
703.0,0.680000000000504,3.614281203444114,0.1607398426334376
704.0,0.6800000000083384,3.615903708083469,0.16956246234916622
705.0,0.6800000003558082,3.6169727119886224,0.18127412699630968
706.0,0.6800000000718729,3.618252237638485,0.17619454684588157
707.0,0.6800000000020503,3.619296436472254,0.18116061729486568
708.0,0.6800000000015562,3.620244406338424,0.18235295040398444
709.0,0.6800000002806124,3.6207687173649648,0.1884183645859919
710.0,0.6800000000011197,3.621870875505747,0.17854900831699086
711.0,0.6800000000005093,3.6226152661920477,0.18437763456271805
712.0,0.6800000000011908,3.6240893677230774,0.16881269817027336
713.0,0.6800000000020359,3.625580285826346,0.1679007099062672
714.0,0.6800000000006152,3.626286512351547,0.18302190485808803
715.0,0.6800000000008235,3.6268091322561027,0.1845692042478413
716.0,0.680000000000615,3.6280875645762647,0.17090335682683958
717.0,0.6800000000010582,3.629204070542414,0.17434230995548136
718.0,0.6800000000000517,3.630475893730969,0.16944479952242839
719.0,0.6800000000000341,3.6296264368696773,0.1954021371583121
720.0,0.6800000000005291,3.6287979569734947,0.1935581643952927
721.0,0.6800000000003952,3.629321178058286,0.17820190147204332
722.0,0.6800000000008184,3.6314699717644636,0.1485950474445725
723.0,0.6800000001196171,3.6328741312926764,0.1616046435263856
724.0,0.6800000003829292,3.635407232337807,0.13990832154245136
725.0,0.680000000054404,3.6362806725246553,0.16810334873760682
726.0,0.6800000001270605,3.6386974860146823,0.14065418355036616
727.0,0.6800000000819026,3.641162324836905,0.13854337751177823
728.0,0.6800000000000241,3.6435617151932833,0.13910623634559086
729.0,0.6800000000000324,3.646041433047517,0.13641680194066924
730.0,0.6800000000002817,3.648486969261311,0.13668279694462176
731.0,0.6800000000002655,3.650407182605319,0.14577872979006956
732.0,0.680000000234134,3.652031223859617,0.14917960803553526
733.0,0.6800000000005253,3.6526394022689943,0.16106971799320144
734.0,0.6800000000035191,3.652738128189233,0.16597950794837438
735.0,0.680000000000528,3.6524687273117697,0.16801825790683073
736.0,0.6800000000005204,3.65508910211819,0.12891541137310364
737.0,0.6800000001565742,3.6563079521002964,0.14656814711818147
738.0,0.6800000000004178,3.6567334874247295,0.1567478736793978
739.0,0.6800000000001643,3.6579133591628787,0.14423876756114162
740.0,0.6800000000000159,3.65675447105476,0.17012845454685505
741.0,0.680000000001078,3.65894617757757,0.13373842164252064
742.0,0.6808388884169707,3.6596380730485434,0.14716545469614933
743.0,0.6800000000003201,3.658094699297333,0.1670820302904209
744.0,0.6800000000002635,3.6604017031024556,0.12858071879615035
745.0,0.6800000000005211,3.6641742787047304,0.10234144589644656
746.0,0.6800000000004596,3.6678840471375365,0.10312114147800781
747.0,0.680000000000331,3.6715682172584083,0.10253845778957053
748.0,0.6800000000001263,3.675218578543992,0.1022489277131629
749.0,0.680000000000307,3.6787882542881993,0.10221417206379037
750.0,0.6800000000002229,3.682306556151781,0.101718422777946
751.0,0.6800000000002875,3.6858494087511415,0.10003914402089448
752.0,0.680000000000383,3.689319521091589,0.09987415670864042
753.0,0.6800000000003352,3.692683038907491,0.1003577702558744
754.0,0.6800000000003075,3.6959077366633935,0.10129023274868693
755.0,0.6800000000003286,3.699222211119804,0.09886033375735123
756.0,0.6800000000001853,3.7026180697555473,0.09639385136198807
757.0,0.6800000000003672,3.7059227028180786,0.09687972667140793
758.0,0.6800000000002224,3.709386924600543,0.09319111121296958
759.0,0.6800000000001463,3.7129592348533764,0.09040280436481717
760.0,0.6800000000001558,3.7165989811529196,0.08865074245087239
761.0,0.6800000000002664,3.720163237475643,0.08877212082622964
762.0,0.6800000000003728,3.7238828493213445,0.08531588657030964
763.0,0.6800000000002662,3.7277526073686786,0.08260541537144482
764.0,0.6800000000002557,3.7317243966088727,0.08015888626406217
765.0,0.6800000000002844,3.7357978427007144,0.07788179974345404
766.0,0.6800000000001598,3.7398866564280606,0.07713509455451657
767.0,0.6800000000002868,3.743944507198651,0.07669918692590917
768.0,0.6800000000001598,3.7478052518887193,0.07909622056988551
769.0,0.6800000000004367,3.751829199432989,0.07612445754886539
770.0,0.6800000000003297,3.7558295894686724,0.07606719879533777
771.0,0.6800000000002928,3.7598303475965658,0.07582601589122932
772.0,0.6800000000002651,3.7638031938087377,0.07556747843516429
773.0,0.6800000000002515,3.767663763309862,0.07683520365480583
774.0,0.6800000000002866,3.7716139467332592,0.07515117906668446
775.0,0.6800000000002555,3.775372448270545,0.07759167350454342
776.0,0.6800000000002115,3.7792591539473146,0.07499590356625073
777.0,0.6800000000002144,3.7832832587103953,0.0723344749450938
778.0,0.6800000000001938,3.7872411199951683,0.07268691042563351
779.0,0.6800000000004167,3.791156190744324,0.07257319206170863
780.0,0.6800000000002417,3.7949995617602355,0.07254018738389387
781.0,0.6800000000002344,3.798894999642756,0.07094591484757382
782.0,0.6800000000002804,3.8028114546237273,0.06955550669654915
783.0,0.6800000000002608,3.806787242999685,0.06793501700011362
784.0,0.6800000000001969,3.8107000950922725,0.06811215920994873
785.0,0.6800000000002959,3.8146042378942218,0.06750892588317041
786.0,0.6800000000004551,3.81855991740561,0.06618579345964491
787.0,0.6800000000002737,3.8224678805437433,0.06620927051847092
788.0,0.6800000000003128,3.826344927880826,0.06543777866858007
789.0,0.6800000000002313,3.830186273160294,0.06545844022650875
790.0,0.6800000000002588,3.8339557680957914,0.0658968460028148
791.0,0.6800000000004169,3.837720722280148,0.06544863138789014
792.0,0.6800000000002828,3.8397088870121427,0.07647868792575728
793.0,0.6800000000001662,3.8434537952359253,0.0651712867080885
794.0,0.6800000000001283,3.8473607893123214,0.06277248472961805
795.0,0.6800000000001671,3.851331049786207,0.06127110907621107
796.0,0.6800000000003192,3.8552195986924422,0.06277673641747238
797.0,0.6800000000001878,3.8590929684240285,0.06304654492785061
798.0,0.6800000000002213,3.863027038214415,0.06219990913289972
799.0,0.6800000000001845,3.866907961162857,0.0630827281131559
800.0,0.6800000000004542,3.8708260172861193,0.06257670686707117
801.0,0.6800000000001929,3.8747879556930016,0.062229012902519205
802.0,0.6800000000004351,3.8785561292399326,0.06544766153280633
803.0,0.6800000000002147,3.8821245114833003,0.06753276178779807
804.0,0.6800000000004509,3.885574390579425,0.06843880410884624
805.0,0.6800000000002491,3.8882899628086336,0.07372729794953022
806.0,0.6800000000001898,3.8916147314235188,0.07015329533150368
807.0,0.6800000000002131,3.8953874209545383,0.06642131968260903
808.0,0.680000000000526,3.899070744831403,0.06747142418458699
809.0,0.6800000000001787,3.901273804468756,0.07888244988678225
810.0,0.6800000000002213,3.904546561110032,0.07188680851438901
811.0,0.6800000000002797,3.9082569564568583,0.06797663483447303
812.0,0.6800000000001656,3.911617607520538,0.07182101436614834
813.0,0.68000000000022,3.9150648419448904,0.07187837090042584
814.0,0.6800000000002491,3.918289878159207,0.07389886811609461
815.0,0.6800000000006114,3.921300989336019,0.07535560120390787
816.0,0.6800000000002637,3.9243680305327517,0.07549635871438166
817.0,0.6800000000001563,3.927696190207809,0.07362804778761993
818.0,0.6800000000001523,3.9308584139987115,0.07548841592479227
819.0,0.6800000000001956,3.934066700814159,0.07510524122833452
820.0,0.6800000000001558,3.937241465183246,0.07531889275321695
821.0,0.6800000000002464,3.940352147114759,0.07608600549634133
822.0,0.6800000000002022,3.9433734796312527,0.07695898250679929
823.0,0.6800000000001838,3.946293546596028,0.07740940299369674
824.0,0.6800000000001092,3.9490751745016066,0.07874205873560647
825.0,0.6800000000003692,3.9518898288004345,0.07799114848454261
826.0,0.6800000000002471,3.9548330875318305,0.07731809022987061
827.0,0.6800000000002404,3.95743939886819,0.07978635826261998
828.0,0.6800000000002586,3.9604425698921553,0.07694445086762432
829.0,0.6800000000002719,3.963466418615276,0.07684919529941299
830.0,0.680000000000293,3.9665920902965253,0.07594493235050374
831.0,0.6800000000001576,3.9697257114744264,0.07557560855957553
832.0,0.6800000000001378,3.9728697659764665,0.07524191359717171
833.0,0.6800000000002959,3.97606194199764,0.07447212358834256
834.0,0.6800000000001358,3.9791665313131483,0.07519756766743317
835.0,0.680000000000347,3.982028045084391,0.07630486935954615
836.0,0.680000000000228,3.984704849841191,0.07764792644038286
837.0,0.6800000000001976,3.9873226895191207,0.07795569625333473
838.0,0.6800000000001656,3.989923949219895,0.07758259073715625
839.0,0.680000000000323,3.9924078295531866,0.07751487603648971
840.0,0.680000000000256,3.994302011240313,0.07505619587537368
841.0,0.6800000000002049,3.9970317105001576,0.07641625534137506
842.0,0.6800000000002482,3.999853645771288,0.07537571671507343
843.0,0.6800000000001682,4.002762587842965,0.07490111733520409
844.0,0.6800000000002007,4.005675812283728,0.07440841083256623
845.0,0.6800000000002084,4.008543159294954,0.07491600698747482
846.0,0.6800000000002728,4.011331447853716,0.0743360333082243
847.0,0.6800000000003437,4.0140560643692975,0.07411051512952442
848.0,0.6800000000005844,4.016701559390391,0.07277876432887377
849.0,0.6800000000001871,4.019305543681863,0.07258626327582571
850.0,0.6800000000002613,4.021579091203901,0.07057088971400484
851.0,0.6800000000003203,4.023943690665908,0.0702416752368393
852.0,0.6800000000002044,4.0263811344456295,0.07029790094809633
853.0,0.680000000000379,4.028907371729421,0.0693012793448353
854.0,0.6800000000002284,4.030832518927074,0.06444186922696436
855.0,0.6800000000004258,4.0328860794059915,0.06458976112811243
856.0,0.6800000000003246,4.034812667057096,0.06213081766697688
857.0,0.6800000000001234,4.036839417860898,0.062006475570531815
858.0,0.6800000000002437,4.03877381676927,0.05985233890926043
859.0,0.6800000000001927,4.040802652966653,0.059939539730919374
860.0,0.6800000000003366,4.043239398082173,0.06288517874461973
861.0,0.6800000000003052,4.045193229324259,0.05691701835149238
862.0,0.6800000000002031,4.047448193349212,0.058769890767275894
863.0,0.680000000000373,4.04935274357963,0.054513271901921186
864.0,0.6800000000002153,4.050788485179988,0.048840703222078896
865.0,0.6800000000003585,4.052179607504924,0.04799223205168027
866.0,0.6800000000002742,4.053830422637624,0.04984567645596311
867.0,0.6800000000000941,4.055895451983256,0.0539483290014314
868.0,0.6800000000001922,4.058279694329029,0.0573257139307505
869.0,0.6800000000002135,4.060644599056354,0.05687017160508554
870.0,0.6800000000002044,4.062945237809559,0.05548811956803491
871.0,0.6800000000002435,4.065106054792791,0.05419203092663797
872.0,0.6800000000002142,4.067196072268555,0.05300342740721333
873.0,0.6800000000002004,4.069162000695682,0.051602667419932566
874.0,0.6800000000004092,4.070920416250875,0.04979770770696757
875.0,0.6800000000001916,4.07284647217452,0.05161460525897987
876.0,0.6800000000003914,4.074724482864134,0.05096026843578943
877.0,0.6800000000002127,4.076516592005394,0.04967762438568324
878.0,0.6800000000006778,4.07810452575607,0.047680441201793426
879.0,0.6800000000003232,4.0790813912578345,0.040587499332576646
880.0,0.6800000000004534,4.079913564796671,0.03913322532899856
881.0,0.680000000000357,4.080557424150127,0.03750396612640798
882.0,0.6800000000003656,4.081476256980084,0.04010232186481859
883.0,0.6800000000002036,4.08243607854482,0.04083233806226605
884.0,0.6800000000005773,4.083025558220295,0.03623840205675075
885.0,0.6800000000006337,4.084190677728653,0.042296100188218874
886.0,0.6800000000004396,4.08520258629493,0.04087688086089261
887.0,0.6800000000000106,4.085967786643352,0.037811262254442674
888.0,0.6800000000003315,4.0861397495783365,0.03103352830599832
889.0,0.6800000000003725,4.085874165961567,0.026122108648310237
890.0,0.6800000000009496,4.085339563817063,0.02889564187951584
891.0,0.6800000000004436,4.084435806970841,0.03263576545260596
892.0,0.6800000000002946,4.083811754891393,0.03075116236495382
893.0,0.6800000000004778,4.083317413107751,0.02983387812943134
894.0,0.6800000000016726,4.082116044163119,0.03688646193318562
895.0,0.6800000000011059,4.080671659493204,0.04024508666176797
896.0,0.680000000000694,4.07952725316372,0.037294102221706656
897.0,0.6800000000012232,4.078646169381079,0.034793100272265856
898.0,0.6800000000003934,4.077583009436766,0.03772803499305081
899.0,0.6800000000002784,4.076688358218679,0.036341738755562195
900.0,0.6800000000005684,4.075988476003604,0.03470447041543143
901.0,0.6800000000008228,4.075278390297924,0.03542110011752275
902.0,0.6800000000010282,4.074401679804482,0.038352766190653136
903.0,0.6800000000004225,4.073683198177046,0.0372408530855787
904.0,0.6800000000005852,4.073159462742369,0.03573180324454599
905.0,0.6800000000004913,4.072762163372242,0.035102450554784045
906.0,0.6800000000003847,4.0727029031781266,0.03205854179946316
907.0,0.6800000000006754,4.072649598299286,0.03264574893013551
908.0,0.6800000000006852,4.072098225584899,0.03903283271155678
909.0,0.6800000000007682,4.071691949169737,0.03857175058420458
910.0,0.6800000000008248,4.0712568887683265,0.039628659425285984
911.0,0.6800000000006734,4.071312911706846,0.034632185835912835
912.0,0.6800000000004847,4.071376199457438,0.035303999051769265
913.0,0.6800000000006738,4.071384125816154,0.03668895886926865
914.0,0.6800000000006639,4.071282354483063,0.03868362453264172
915.0,0.6800000000010533,4.0710098662398115,0.04156528336014276
916.0,0.6800000000007662,4.070765032680243,0.041985614132739775
917.0,0.6800000000005726,4.070439972223622,0.043644834246597146
918.0,0.6800000000008477,4.070115891401479,0.04437050228981639
919.0,0.6800000000010757,4.0697670743620336,0.045266684907079344
920.0,0.6800000000008313,4.069315338767202,0.0472719500483849
921.0,0.6800000000011313,4.068855151802953,0.04794539028254159
922.0,0.6800000000006008,4.06829884854477,0.050141922158745085
923.0,0.6800000000007211,4.067874260367762,0.04892485492338343
924.0,0.6800000000005377,4.067396989331629,0.05065199151754323
925.0,0.680000000893147,4.066958638437919,0.05101630121552953
926.0,0.6800000002004725,4.065908200664871,0.05858588818750375
927.0,0.6800000000012145,4.064015748151789,0.07208523507572477
928.0,0.6800000000004958,4.063281634470387,0.05630291273541605
929.0,0.6800000001205457,4.062695841624526,0.05426437074487297
930.0,0.680000000396322,4.061715037074383,0.059887396015946455
931.0,0.6800000004314717,4.060420023988693,0.0645553109475056
932.0,0.6800000004279547,4.059475283531825,0.06025081463518038
933.0,0.6800000003944608,4.0587621494451005,0.05738967533413167
934.0,0.6800000106569668,4.058014185387346,0.058097171890004295
935.0,0.6800000021328378,4.057297992512704,0.05798971703696022
936.0,0.6800000006413112,4.0564711075796565,0.05988718425031942
937.0,0.680000000492488,4.055465414289591,0.062629414893164
938.0,0.6800000001679902,4.054616369681576,0.0606541355628941
939.0,0.680000000022134,4.053683706397198,0.0621606940318877
940.0,0.6800000000990036,4.052646225849067,0.06394014864436462
941.0,0.680000000048073,4.051495283743282,0.06676367783282261
942.0,0.6800000007758302,4.050224004739275,0.06948052364217151
943.0,0.6800000263749435,4.048563269893222,0.07742204118385611
944.0,0.6800000000008208,4.043955705715548,0.09456645409883865
945.0,0.6829793536379016,4.037687750411985,0.08406217817482022
946.0,0.6831071098841275,4.03094894117541,0.08316995085903647
947.0,0.680812381477311,4.0242056036464415,0.08309585858418757
948.0,0.6807737797215394,4.017806848701788,0.08455086155965016
949.0,0.6810381324256962,4.011451915213841,0.08509774054131035
950.0,0.6812863438124377,4.005089639868412,0.08573968394375112
951.0,0.6841576347196341,3.998727765694502,0.08626160533602233
952.0,0.6865146160494211,3.991984169104676,0.08607841021558588
953.0,0.6875419486450365,3.9849452322340078,0.08590109721181025
954.0,0.688487581127335,3.9777946451858535,0.0862543268389838
955.0,0.6891984011922245,3.9705436638708513,0.08641197029859253
956.0,0.6898068712260244,3.963227878958426,0.08703509941116212
957.0,0.6903322451684788,3.9558536235977746,0.08750570886298008
958.0,0.691059348653462,3.9484403947470796,0.08766963611251093
959.0,0.691666107898455,3.9409568966566044,0.08815823416814447
960.0,0.6923316268464341,3.9334236056948675,0.08852755564864764
961.0,0.693073012818928,3.9258306072186206,0.08905681406490087
962.0,0.693751856753867,3.918164702417828,0.08929874122235615
963.0,0.6945106427271726,3.9104348116968435,0.08946123441837733
964.0,0.6951986194023716,3.9026299894598164,0.08967400087354836
965.0,0.6959014112751021,3.8947599217844178,0.09009128379085685
966.0,0.6962843245629466,3.8868296779624645,0.09029357055387123
967.0,0.6968211272673726,3.8788756069619064,0.09061728546096258
968.0,0.697246284120439,3.8708756877529154,0.09119229767647156
969.0,0.6976417602736831,3.8628462145523885,0.09137167255417902
970.0,0.6982693765721417,3.8547939734655134,0.09205759530758004
971.0,0.6986408417596137,3.846680958977533,0.09239803312066228
972.0,0.7053265224556418,3.8385530466866564,0.09280028061251518
973.0,0.7151527154334261,3.8304136111110676,0.09314993503766193
974.0,0.7251441296480214,3.8222667284746485,0.09356256074238412
975.0,0.7347702672104997,3.814092711722469,0.0934828433763487
976.0,0.7446623586304613,3.8059543663757474,0.09422709650285258
977.0,0.7545951791683345,3.7978102100454834,0.09467273653804224
978.0,0.7646495270824962,3.7896556891806794,0.09530131839033651
979.0,0.774634277161506,3.7814775132189644,0.09566803481168881
980.0,0.7847832580656755,3.7732865804571203,0.09573299352160505
981.0,0.7948976033623261,3.7650615999394037,0.0959987484744091
982.0,0.8052124183653149,3.7568029699736942,0.09657971597016778
983.0,0.8153178601815929,3.7484932257208112,0.09662642646806932
984.0,0.8254565467497184,3.740154280099704,0.09704624892312631
985.0,0.8356386306242012,3.731780948512049,0.09723790481849003
986.0,0.8455435926072017,3.723370947345029,0.097579643693336
987.0,0.8550864945652004,3.714954815043094,0.09822759472066875
988.0,0.864483154545721,3.706589104599455,0.09982062160646663
989.0,0.873992767589046,3.6982899622174887,0.10135020881996162
990.0,0.8838502038691507,3.6900358853257265,0.10279566667900555
991.0,0.8940465085071239,3.6817823091143356,0.10353647786713704
992.0,0.9039677597404641,3.673472857355881,0.10358836413629523
993.0,0.9138317253425905,3.66514515582168,0.10429918653229032
994.0,0.9240409075864555,3.656809547048285,0.10465781628333057
995.0,0.9345550137905372,3.6484145929913456,0.10471389756799199
996.0,0.9448681331658939,3.6399228736684144,0.10411031862777088
997.0,0.9552885408932346,3.631334921351761,0.10388617286334091
998.0,0.965473666584062,3.6226428486198854,0.10298153165813925
999.0,0.9755858236191939,3.6138861358127934,0.10297146077064806
1000.0,0.9854652788340665,3.6050746746939106,0.10256098964311271
1001.0,0.9954663148860217,3.596209243201853,0.10268642304441924
1002.0,1.0055843551283292,3.587259668773394,0.1022432224793434
1003.0,1.015675054305082,3.578221574132546,0.10157673065292473
1004.0,1.0257688876268416,3.56908529269118,0.10093945498110696
1005.0,1.0355324634875496,3.559841494480989,0.1000212428710511
1006.0,1.0451233181874775,3.550523070108972,0.09944177782769822
1007.0,1.0544594781845689,3.5411371830650764,0.09896524786004446
1008.0,1.0637427753343722,3.5317162619796267,0.09882709523451469
1009.0,1.072799861248364,3.5222481202547744,0.0985143583480752
1010.0,1.0817163753165797,3.5127547136859647,0.09832819218195094
1011.0,1.0903909394820452,3.5032355249652545,0.09815545972565988
1012.0,1.099004200639456,3.4937023069548845,0.0980622002692058
1013.0,1.1076177548286203,3.4841443329443007,0.0974922291781207
1014.0,1.1160548156772876,3.474543133901916,0.0968407593204965
1015.0,1.1242372047251683,3.464921821408355,0.09643891848777242
1016.0,1.1322737623123436,3.4552624779653143,0.095876769179478
1017.0,1.1406282831039842,3.4455554948336626,0.09542586537190621
1018.0,1.148591542584187,3.435787893416169,0.09442660060503606
1019.0,1.1567860155098124,3.4259789433866192,0.09416681621909383
1020.0,1.165072371243605,3.41611853165193,0.09374814051460509
1021.0,1.1735208197524232,3.4061989606366003,0.09335121589833986
1022.0,1.1816823117200315,3.3961788525264227,0.09207256342944889
1023.0,1.1897585456845983,3.386094960189154,0.0917520748391116
1024.0,1.1976845769529172,3.375938176630825,0.09128192040396048
1025.0,1.2056019413074068,3.3657150945024945,0.09077903997509507
1026.0,1.2134690673691848,3.355410596034286,0.0903993816644137
1027.0,1.2212598650764894,3.345021460600675,0.08979469741898466
1028.0,1.2288417383819619,3.3345517958390354,0.08911659532075557
1029.0,1.2361579570273946,3.3240079917497187,0.0887532325801022
1030.0,1.2436338717810491,3.313394273309581,0.08835407999521355
1031.0,1.2509678430146378,3.302704340021923,0.08751390246323298
1032.0,1.2581782153348975,3.291941723637227,0.08699487799790671
1033.0,1.2649427082189169,3.2811280992364766,0.08645494250270548
1034.0,1.2713233133932214,3.2702931141644775,0.08624346986188539
1035.0,1.2774394213085696,3.2594158644317277,0.08637280644788899
1036.0,1.283239598004151,3.2485179881990893,0.08608078436482815
1037.0,1.2886984802337773,3.237590004127367,0.08583985431354203
1038.0,1.2943429894877152,3.2266442236052333,0.08574490649179481
1039.0,1.2994541885102562,3.215666840216326,0.08508516053864822
1040.0,1.3045374977782132,3.204670518640329,0.08511156969747373
1041.0,1.3092504285878768,3.193662126811419,0.08510435956420394
1042.0,1.3140009213257136,3.1826546672081157,0.08484003102702317
1043.0,1.3186639211310371,3.171629738815761,0.08449183352690173
1044.0,1.3225885207471126,3.160572871283554,0.08415647380977766
1045.0,1.3263643803562104,3.1494970320336875,0.08415983554771975
1046.0,1.3303720039564206,3.1383972246757477,0.08393555024832727
1047.0,1.3343248052122734,3.1272690682586894,0.08368450886292303
1048.0,1.3387045417858987,3.1161069211141488,0.0835161891213678
1049.0,1.3434966269697384,3.104914452062612,0.08343232351924182
1050.0,1.3488662320424174,3.0936841769957963,0.08314245859427076
1051.0,1.3546980218195213,3.08242573726704,0.0828103891489046
1052.0,1.3602633885728217,3.0711426475114934,0.08283312026435469
1053.0,1.3654801842044293,3.059831470560699,0.08266069587393657
1054.0,1.3714152640599115,3.0484769786667303,0.08264730524337212
1055.0,1.376957717871802,3.0370808293600136,0.08179147665237638
1056.0,1.3815377172723355,3.0256485654241043,0.08132764114485277
1057.0,1.38594334323302,3.0141775874834775,0.08203912357235532
1058.0,1.3899835718960487,3.0026542015470987,0.08235346524522874
1059.0,1.3938006765482953,2.991096527127808,0.08326832609175693
1060.0,1.3982800066611851,2.979499273608552,0.08353003183004441
1061.0,1.4034589191017766,2.967849231975366,0.08390940365898314
1062.0,1.4086576398697765,2.9561694927785647,0.08431447305649042
1063.0,1.4137315864121387,2.9444417534969034,0.0847761132617418
1064.0,1.418622483803551,2.9326680338324023,0.08539740674708234
1065.0,1.4234059070816407,2.9208585875841537,0.08585828775421267
1066.0,1.428137447593003,2.9090133538791827,0.08634629978287112
1067.0,1.4327583923681937,2.8971244802613385,0.08677912508141815
1068.0,1.4371345861604716,2.88519027585913,0.08718260001727801
1069.0,1.4414870464663219,2.873229391442867,0.08782296566215238
1070.0,1.4456071131761217,2.8612304326789935,0.08805467692455703
1071.0,1.4497693871372581,2.8492091272985958,0.08884831607549104
1072.0,1.453722006860926,2.8371392949310956,0.08893055847890627
1073.0,1.4575991956631054,2.825041946953226,0.08979177404038267
1074.0,1.4613407498100672,2.81290683458872,0.08986340585221947
1075.0,1.4649593833481855,2.800741947420585,0.09038461968933131
1076.0,1.4685123884048208,2.7885499120417965,0.09074401991222288
1077.0,1.4719235260815378,2.7763296395842976,0.09132072831230256
1078.0,1.4753374892335263,2.7640823090225135,0.09171011474000229
1079.0,1.4786621504846549,2.7517927646114493,0.09204415502942896
1080.0,1.481782212029037,2.739461737517368,0.09241088161724063
1081.0,1.484827366099129,2.7271040220145615,0.09293593395595948
1082.0,1.4877451441313898,2.714714539583949,0.093343516043637
1083.0,1.4906177869835444,2.702294393083962,0.09375490426531756
1084.0,1.4932838519797489,2.6898371959565033,0.09430923640689437
1085.0,1.495889711256842,2.6773574141992214,0.09485130443820976
1086.0,1.4983045031247215,2.6648492116098677,0.09502795072828528
1087.0,1.5005558858517878,2.6523221150928773,0.09524773130274844
1088.0,1.5027853338626658,2.639788506454143,0.09589411874937785
1089.0,1.5047595501735884,2.6272369278050025,0.09559617902465006
1090.0,1.5067644871080823,2.614692037603047,0.09592275508335572
1091.0,1.5084399724896373,2.6021359713189343,0.09582205278106307
1092.0,1.510086312114339,2.5896076333234763,0.09593192269547231
1093.0,1.5116129215076803,2.5771015961163535,0.09574833832985587
1094.0,1.5130058695253705,2.5646173645472636,0.09543278659480456
1095.0,1.5142545466179351,2.552165412486053,0.09506430121568979
1096.0,1.51544930913128,2.5397534585390935,0.09460941372517752
1097.0,1.5166009798207192,2.5273848987603014,0.09431175942339758
1098.0,1.5176467081030918,2.515051571778514,0.09347468235378265
1099.0,1.5185835052761298,2.502762411228083,0.09301571949046522
1100.0,1.5194221146858435,2.490519094796608,0.09269668625430695
1101.0,1.5203106597183123,2.4783273951849685,0.09239896507802273
1102.0,1.5210805991975667,2.4661657432950923,0.09190872002030583
1103.0,1.521821868571216,2.45404080452729,0.09152131781607986
1104.0,1.522509936155064,2.4419443016400795,0.09131111482713468
1105.0,1.523241237961594,2.429872213368509,0.0911389548158157
1106.0,1.523762160639956,2.417808173941552,0.09094535136521593
1107.0,1.5243239637745525,2.4057679217314814,0.09101497017682529
1108.0,1.5248211446265305,2.3937366625296486,0.0910586431746898
1109.0,1.5252293280023563,2.3817079050861487,0.09124781609932685
1110.0,1.5255439429134388,2.369680717276492,0.09150956475529551
1111.0,1.525818613264379,2.357651684853087,0.09165979525252166
1112.0,1.5260167633123647,2.3456164406009834,0.09179137822329825
1113.0,1.526095837506099,2.333575739602165,0.09251241428337663
1114.0,1.5261341712189491,2.321535188034164,0.09333646050102465
1115.0,1.5257548679135686,2.3094776492304225,0.09467309686129127
1116.0,1.5253076308613416,2.297436396535569,0.09526066532690115
1117.0,1.5245846232807656,2.285388938158539,0.09623017387025226
1118.0,1.5238753171331014,2.273363461594636,0.09675797432806556
1119.0,1.5229857347538704,2.261336997433556,0.09775107900839389
1120.0,1.5219737472697341,2.249325638712936,0.0986071011162286
1121.0,1.520794972369342,2.2373364205812956,0.09917479968794111
1122.0,1.5195963678996236,2.225386358334622,0.09944520943379712
1123.0,1.518245038983034,2.213462989772327,0.09981638240133689
1124.0,1.5169053289917898,2.2015840138222167,0.10004120147538963
1125.0,1.515549610830556,2.1897314336693805,0.10034999092979728
1126.0,1.5143434712572912,2.177903060504675,0.10120865274524116
1127.0,1.51328239073107,2.166061746256618,0.10213130913501639
1128.0,1.5124312808962381,2.154175850984698,0.10371930337078951
1129.0,1.5115101262587158,2.142203961614726,0.10623743217046977
1130.0,1.5105256775676557,2.130150909469155,0.10859593798304998
1131.0,1.5096201924493355,2.118021784710006,0.11084958943346065
1132.0,1.508556464069942,2.105795531903787,0.11338614991682272
1133.0,1.5072852249091335,2.093492737214395,0.11568219588519088
1134.0,1.505798060191414,2.0811470561718113,0.11770884667821135
1135.0,1.5041985658430947,2.0687863315834814,0.1190315233553671
1136.0,1.502581818129583,2.0564268999537987,0.12036581442051526
1137.0,1.5008972455816743,2.044068602881663,0.12243735297137417
1138.0,1.4992298192412612,2.03172041914652,0.12458643417769556
1139.0,1.497627940588874,2.0193697380346887,0.1266799107328541
1140.0,1.4961048615293624,2.0070043106775355,0.1295338503611307
1141.0,1.4951587634576295,1.994602322959703,0.13245728758416558
1142.0,1.4941118290513948,1.9820532368480706,0.13743547377143397
1143.0,1.492243979969051,1.9693613890469488,0.14178536085748952
1144.0,1.4897726502887263,1.9566731245749085,0.1438915937591984
1145.0,1.487272072723683,1.9440931587250825,0.14423515573433837
1146.0,1.4845830068909942,1.931622162232489,0.14463169261637834
1147.0,1.482172253439943,1.9192855011999215,0.144424257587125
1148.0,1.4800798344551351,1.9070302395104108,0.14524488171763364
1149.0,1.47817664636956,1.8947867435615473,0.14675960951725334
1150.0,1.4764197752056845,1.8825202177307785,0.14924761010926582
1151.0,1.4745536144234244,1.8701961297299974,0.1519919723115813
1152.0,1.4724947820331398,1.857829816882869,0.1544567856655535
1153.0,1.4702890856975737,1.8454525772070918,0.15650435906568663
1154.0,1.4678547771682817,1.833088730262305,0.15806979504285135
1155.0,1.4652604235526212,1.8207755885137993,0.1591087822548057
1156.0,1.4626775080835737,1.8085387557981396,0.15956430821732134
1157.0,1.4601948648830678,1.7963742761593235,0.16025365575766032
1158.0,1.4576876143222908,1.7842577354734985,0.16094471396953114
1159.0,1.4551585705324204,1.7721924078640554,0.1617902582136712
1160.0,1.4526955872426415,1.760181055882044,0.16263116709624256
1161.0,1.4502143099357703,1.7482064549705747,0.16355006958587992
1162.0,1.4476338107013245,1.7362699254308511,0.16444860943476222
1163.0,1.4449981473383726,1.7243871421823291,0.16522150931222512
1164.0,1.4423297942021032,1.712567923254686,0.16588571543836297
1165.0,1.4396074019926717,1.7008127625711849,0.16594184411255208
1166.0,1.4368733255431865,1.6891280903150057,0.1657321204853717
1167.0,1.4341700226737215,1.67751477495008,0.16561747170421795
1168.0,1.4313698753836972,1.6659631066404779,0.1655340132622154
1169.0,1.428430781014506,1.6544869000731848,0.1653044526827925
1170.0,1.4254158732595847,1.643110291805188,0.1647506731152667
1171.0,1.4224730379267712,1.6318453418312426,0.16379724713549013
1172.0,1.4197285105765536,1.620685177381391,0.16268392556047453
1173.0,1.4170753606865656,1.6095943484410178,0.1623714778387497
1174.0,1.4144303604707957,1.5985486211304825,0.16245629839441872
1175.0,1.4118131837798096,1.587544760787613,0.162467256954735
1176.0,1.4091618330591,1.5765755412464095,0.1629120442678552
1177.0,1.4064968395833235,1.5656427136094648,0.1630820798034163
1178.0,1.403776269963081,1.5547444220038105,0.16342994399311447
1179.0,1.4010838707424833,1.5438897801009936,0.163674102888965
1180.0,1.3983993910008072,1.5330674604560102,0.16385825987159805
1181.0,1.3957004953931271,1.522274294606349,0.1644081061508987
1182.0,1.3930107504075977,1.511509621507388,0.16472664030026898
1183.0,1.3902872667939299,1.5007693411898746,0.16531122912087806
1184.0,1.3875519859927063,1.4900557297646824,0.16569704346036265
1185.0,1.3848052229014094,1.47936607066099,0.16616441661157838
1186.0,1.3820266518352442,1.4687017663041928,0.166622314418911
1187.0,1.3792386766608056,1.4580656140276973,0.16707323343565222
1188.0,1.3764414499145587,1.4474597562650056,0.16761314045235873
1189.0,1.3736139715416629,1.4368822494289137,0.1680331828528263
1190.0,1.3707151500078085,1.4263358005468434,0.16846871185860218
1191.0,1.3678261759985357,1.4158312912998694,0.16852614665800933
1192.0,1.3648337719365244,1.4053635981555814,0.1687305974851663
1193.0,1.3619477485226072,1.3949543712091566,0.16878259949161997
1194.0,1.3590973722186517,1.384581800056639,0.16910989266010548
1195.0,1.3562407746781524,1.3742355761634237,0.16948210978497244
1196.0,1.35332309948837,1.363916733281435,0.16989695651438622
1197.0,1.3504215067101466,1.353634060874858,0.17001970222431462
1198.0,1.3475140925150928,1.3433856754524505,0.17456395636198516
1199.0,1.3445599381924298,1.333172082223615,0.18226588890260695
1200.0,1.341600947664169,1.3230199403979142,0.18967371463333507
1201.0,1.3386770354941415,1.3129476198412564,0.1969976345248855
1202.0,1.3356999720094418,1.3029479786680747,0.20466593074484749
1203.0,1.3327946409132316,1.2930329362308626,0.2121608781688081
1204.0,1.3299160728660802,1.2831856758694324,0.2196417152476002
1205.0,1.3269992057840465,1.2734013437385148,0.2270649485306314
1206.0,1.3241270273726817,1.2636864486150934,0.23442748649365655
1207.0,1.3211705833635774,1.2540356221945834,0.24173674242961987
1208.0,1.3181707899949329,1.2444608224473521,0.24870897697341487
1209.0,1.3150629861573435,1.2349732591467424,0.2551301583536747
1210.0,1.311994446805146,1.225596657358486,0.26130568318478065
1211.0,1.3088162160443346,1.2163196804102858,0.26710222388100063
1212.0,1.3056140497002495,1.2071669366108906,0.27239841570584034
1213.0,1.3023955168914556,1.1981433962987271,0.27752532657041185
1214.0,1.2991695087469157,1.1892559013754234,0.2820605771821011
1215.0,1.2959442392984348,1.1805116633445318,0.2864886352342221
1216.0,1.2927274466126981,1.1719089094102566,0.29063649425514865
1217.0,1.2895261896517427,1.1634495891787069,0.29455315014812866
1218.0,1.286368384139048,1.155128814327535,0.29822540863386526
1219.0,1.28330266702151,1.1469432095555132,0.3018175338989295
1220.0,1.280249647323319,1.1388823642391799,0.30559955980377884
1221.0,1.2771721074767157,1.1309456901522124,0.30920273658048514
1222.0,1.2742020494299169,1.123146031747324,0.31260018598136896
1223.0,1.2712588300579375,1.115465991293767,0.3161177409568581
1224.0,1.2683874240538682,1.1079101939728724,0.3197156773845615
1225.0,1.2655214391327059,1.1004680240093063,0.32309836312159135
1226.0,1.2627419460517686,1.0931402355832707,0.32661429577158685
1227.0,1.259960164647537,1.0859183115110411,0.33021616753435623
1228.0,1.2572575812202187,1.078804082289146,0.33371168057393685
1229.0,1.2545245948466706,1.0717840562450136,0.3371789617196024
1230.0,1.2518217145155948,1.0648677097773587,0.34043333184858376
1231.0,1.249145859147954,1.05805177521701,0.34385618007955754
1232.0,1.2464941277419817,1.051333985847449,0.3470439896828294
1233.0,1.2438637677251796,1.044711545638399,0.35028875742451077
1234.0,1.2412309322373094,1.038181542632672,0.3536211267830103
1235.0,1.2386569748578244,1.0317454722342443,0.35660984302440335
1236.0,1.236076057599412,1.025391647968608,0.35979028989938894
1237.0,1.2334447066062486,1.0191222725746814,0.36288006216320945
1238.0,1.2308898364665959,1.0129479515639233,0.36578669011414217
1239.0,1.2283895578613135,1.0068550224427102,0.3687863194261723
1240.0,1.225794416536849,1.0008338714635223,0.37178985588828195
1241.0,1.2232739645358155,0.9948988431243591,0.37448025255321093
1242.0,1.220763862496181,0.989037684367222,0.3773404906947033
1243.0,1.2182635850275831,0.9832393462747994,0.37984619785435014
1244.0,1.2157726163718499,0.9774945421658634,0.382119951396115
1245.0,1.2132904816183183,0.9718036216372186,0.38442589754285766
1246.0,1.2108166806126812,0.966162871593796,0.3868165574298128
1247.0,1.2083507622220697,0.9605715559083443,0.38909027068829244
1248.0,1.205891994892811,0.9550287968838799,0.39146614171227745
1249.0,1.203438660352604,0.9495326457820055,0.3938155502262197
1250.0,1.2009888842785763,0.9440836716357458,0.3961552185290618
1251.0,1.198540890140344,0.9386700340082295,0.39840263752992355
1252.0,1.1960930255865625,0.9332934935173737,0.40049372165442426
1253.0,1.1936437582951251,0.9279502176050725,0.4027220632795715
1254.0,1.1911916494953303,0.9226393956307116,0.4048024495498467
1255.0,1.1887353853430396,0.9173622873627976,0.4070885457142428
1256.0,1.1862737307345297,0.9121209552065922,0.40904846446792986
1257.0,1.1838055474064166,0.906912590488079,0.4111592880762116
1258.0,1.1813298117453508,0.901837722894917,0.4137503363085967
1259.0,1.1788455851416089,0.8980251566342812,0.5140153674183886
1260.0,1.1763522644214408,0.8942445784424553,0.5142524107250874
1261.0,1.1738503835393743,0.8904983547293008,0.5144381519712553
1262.0,1.1713407155937379,0.8867862477272492,0.5145211129885129
1263.0,1.1688240022843441,0.8831065228139464,0.5144415917512808
1264.0,1.1663009245801472,0.8794563503654331,0.5147057218358204
1265.0,1.163772129385519,0.8758369387249368,0.5147097913051251
1266.0,1.1612382272613777,0.8722485998610341,0.5148258331349737
1267.0,1.1586997902140146,0.8686891650034384,0.5147606809746258
1268.0,1.1561573484242542,0.8651604323445156,0.5146799758401739
1269.0,1.1536113867835338,0.8616625708175167,0.5144234722058947
1270.0,1.1510623676569383,0.8581967229012033,0.5142413716431816
1271.0,1.148510711976109,0.8547622866278908,0.5139243879882402
1272.0,1.1459569336111617,0.8513623481134847,0.5134106022197295
1273.0,1.1434019973354888,0.8479937436094462,0.513012691192596
1274.0,1.1408468880478742,0.8446584675004478,0.512465409144913
1275.0,1.1382925379612034,0.8413550462760337,0.5117853051176426
1276.0,1.1357398075117313,0.8380862900473258,0.5110903651984179
1277.0,1.1331894961403055,0.8348505314811774,0.5103898422293198
1278.0,1.130642381895397,0.8316467941650068,0.5097433781700242
1279.0,1.1280991801886264,0.8284774364906875,0.5088717754495304
1280.0,1.1255608387986769,0.8253409517437275,0.5080356875258616
1281.0,1.1230279398057235,0.8222389438767335,0.5071545972492711
1282.0,1.1205010726131555,0.8191709408522098,0.5063192362698401
1283.0,1.1179808225787422,0.8161342861126801,0.5053728571907108
1284.0,1.115446378470545,0.8131296641480836,0.5045349376892874
1285.0,1.1129408798834115,0.8101594473775782,0.5034006660700655
1286.0,1.11046443670305,0.807222631479547,0.5024995136423426
1287.0,1.1079745413490736,0.8043190636800173,0.5016032454628517
1288.0,1.1054927651972148,0.8014556832154851,0.5004645488531393
1289.0,1.1030194002038556,0.798632381684927,0.4992612325112794
1290.0,1.100555006737828,0.7958474918871801,0.4980646867454296
1291.0,1.098099833057673,0.7931031937984674,0.4968552348010307
1292.0,1.0956541610172623,0.7903978664379108,0.4956570119595519
1293.0,1.0932182829279036,0.7877321932516909,0.4944063903669282
1294.0,1.0907925165968546,0.7851055603407084,0.49317009744600854
1295.0,1.0883774625340044,0.7825176368372971,0.4920058192873158
1296.0,1.085973226282765,0.7799674602379938,0.49080264132656615
1297.0,1.0835796369180297,0.7774545073438692,0.48964193436071324
1298.0,1.0811964332756627,0.7749798312845001,0.4884531418465813
1299.0,1.0788233730209438,0.7725414431003843,0.48725802852347466
1300.0,1.076460543528377,0.7701395414058843,0.4861005149690568
1301.0,1.0741076523613522,0.767774732171329,0.484938910551048
1302.0,1.0717644348196966,0.7654459928761084,0.48381259273510246
1303.0,1.0694306387509176,0.7631515983916155,0.48276409717017743
1304.0,1.0671060604075215,0.7608936098015651,0.4816058356982543
1305.0,1.0647908171519713,0.7586688285722109,0.4805307407354895
1306.0,1.062484640074599,0.7564777493139192,0.4793179750638035
1307.0,1.0601872961960064,0.7543172822405126,0.47818557763054903
1308.0,1.0578981687117492,0.7521890287530592,0.47705229296041546
1309.0,1.0556151484178393,0.7500922332775419,0.4759283647888771
1310.0,1.053293499160885,0.7480243850073653,0.4747613346264496
1311.0,1.0509950470567588,0.745992129383763,0.4732918211242888
1312.0,1.0486964335887947,0.7439930480764911,0.4719118956273304
1313.0,1.0464171926416652,0.742026322216069,0.4705370514695304
1314.0,1.0441343700905907,0.7400922563141616,0.4691664841431178
1315.0,1.041846896627563,0.7381914898801356,0.4677147325529887
1316.0,1.0395534427372342,0.7363264706557081,0.46616272336061837
1317.0,1.0372528855623893,0.7344962969045575,0.4645096160734251
1318.0,1.0349442919109881,0.7327022280481184,0.4626657950395559
1319.0,1.0326269164666408,0.7309375299430226,0.460594968125658
1320.0,1.0303014283189267,0.7292021250939986,0.45849084719433353
1321.0,1.0279715987021465,0.7274981838191457,0.45609959080033824
1322.0,1.0256419115524649,0.7258279676573365,0.4537395890909254
1323.0,1.0233166282138946,0.7241933501756711,0.4513445884556807
1324.0,1.0209998055119414,0.7225934055447588,0.4488736660302727
1325.0,1.0186956472134518,0.7210307917913559,0.44632861461237633
1326.0,1.0164076063255267,0.719505383158374,0.443691891261804
1327.0,1.0141389378211336,0.718017783913674,0.4410441495103772
1328.0,1.011892698289575,0.7165695791196749,0.43834876111360954
1329.0,1.0096717497416394,0.7151574104203176,0.43571073558952667
1330.0,1.0074791413197408,0.7137582389158382,0.43287713827923047
1331.0,1.0053171677870845,0.7123716053260043,0.43012629687456405
1332.0,1.003187417005063,0.7109971233408177,0.4274681293981606
1333.0,1.0010892576255683,0.7096333998055839,0.4248597855408136
1334.0,0.9990215638495554,0.7082807576238327,0.4223149999833383
1335.0,0.9969832605303539,0.7069384547250381,0.4198944909759321
1336.0,0.9949733160072727,0.7056043969589585,0.4175726825913388
1337.0,0.9929907815345489,0.7042798244079298,0.4152685225520325
1338.0,0.991034745187843,0.7029630895951279,0.4130616220125873
1339.0,0.9891043581653287,0.7016521290005293,0.4109833510633063
1340.0,0.9871988446454285,0.7003493707334845,0.40886901864690894
1341.0,0.9853174776323383,0.6990524720743879,0.4069214867430004
1342.0,0.9834595928568426,0.6977612843701231,0.4049921598689729
1343.0,0.9816245937614694,0.6964746904462512,0.40321679453874215
1344.0,0.9798119443112867,0.695194010458199,0.40141736914003906
1345.0,0.978085356711837,0.6939168213271658,0.39982260249070717
1346.0,0.9763373693933151,0.6926413387866983,0.3985700016527053
1347.0,0.9745461897634886,0.69136745218113,0.39711661810397925
1348.0,0.9727970994340742,0.6901000927638902,0.395314357204933
1349.0,0.9710897890074257,0.688838929226079,0.3935956143146596
1350.0,0.9694240072825799,0.6875814023918944,0.39203816292035915
1351.0,0.9677138781842283,0.6863241855455271,0.3907499656453632
1352.0,0.9660659534046037,0.6850690019559947,0.38931850366847437
1353.0,0.9644372867509645,0.6838133185593586,0.3882007639291763
1354.0,0.9628491272082371,0.6825561931982111,0.3872291528748482
1355.0,0.9612370774453476,0.6812956979733615,0.38639964545378575
1356.0,0.9596652393792349,0.6800352261704643,0.38530669313614235
1357.0,0.9581120704642698,0.6799999999999999,0.42468013181735664
1358.0,0.956577777062023,0.6799999999999995,0.4252699702686921
1359.0,0.955062464656196,0.6800000000000004,0.4237365555017277
1360.0,0.9535662121266792,0.6799999999999996,0.4223900194269571
1361.0,0.9520890012999583,0.6799999999999997,0.4210724871203692
1362.0,0.9506305091941352,0.6799999999999997,0.41954880253460913
1363.0,0.9491907364841747,0.679999999999999,0.4183197217125682
1364.0,0.9477696503317468,0.6799999999999995,0.41719273536656293
1365.0,0.9463671744938438,0.6799999999999997,0.4160079135637567
1366.0,0.944983217741413,0.6799999999999999,0.4148394500761687
1367.0,0.9436174138459927,0.68,0.41284993530470643
1368.0,0.9422696163341362,0.6800000000000003,0.41097242958611824
1369.0,0.940939168512525,0.68,0.4092627924793274
1370.0,0.9396253593311368,0.6799999999999989,0.407617228278713
1371.0,0.9384132674317796,0.6799999999999995,0.4059414158480016
1372.0,0.9371305891630097,0.679999999999999,0.4049508100567052
1373.0,0.935862632653591,0.6799999999999997,0.4031059158417999
1374.0,0.9346090367445932,0.6800000000000003,0.40130783711490653
1375.0,0.9333694870767957,0.6799999999999993,0.39961524042639973
1376.0,0.9321437425144588,0.6799999999999994,0.3976271993161674
1377.0,0.9309312931663971,0.6799999999999992,0.3958587432443989
1378.0,0.9297320839799905,0.6799999999999995,0.39390969009918586
1379.0,0.9285461301584919,0.6799999999999993,0.3918542162339287
1380.0,0.9273741025632258,0.6799999999999996,0.38975388844198844
1381.0,0.9262191063634289,0.6799999999999997,0.3876169728538753
1382.0,0.9250844039511552,0.6799999999999999,0.3855023906537798
1383.0,0.9239305517678336,0.6799999999999995,0.3831517947585856
1384.0,0.9228678500651171,0.679999999999999,0.3808413928317598
1385.0,0.9217706464861957,0.6800000000000002,0.37863848480375994
1386.0,0.9207272740677643,0.6800000000000002,0.3762096193380581
1387.0,0.9197397591865313,0.6799999999999997,0.3740693347039521
1388.0,0.9187889302426377,0.6800000000000002,0.372242415173457
1389.0,0.9178767351928778,0.6799999999999993,0.3706421281848521
1390.0,0.9170048219886731,0.6800000000000002,0.3691377252473975
1391.0,0.9161745589892663,0.680000000000002,0.3678462972004511
1392.0,0.9153858401026103,0.6799999999999995,0.36687220526890574
1393.0,0.9146353077438638,0.6799999999999999,0.365885111720413
1394.0,0.9139187636184056,0.6799999999999995,0.36533390515216646
1395.0,0.9132321095009646,0.6799999999999986,0.36507205245776836
1396.0,0.9125713231705221,0.68,0.36514397314737324
1397.0,0.9119321094678439,0.6799999999999997,0.3653906516767662
1398.0,0.9113535843111844,0.6800000000000002,0.3644565417114757
1399.0,0.910789193582314,0.6800000000000004,0.3632320720505334
1400.0,0.9101924240842765,0.6799999999999999,0.36220774903967756
1401.0,0.9096024675930527,0.68,0.36091836453047654
1402.0,0.9090152617835541,0.6800000000000002,0.35958007644029016
1403.0,0.9084272928231609,0.6799999999999993,0.3582091574452869
1404.0,0.9078354632629155,0.6799999999999999,0.35686000575558263
1405.0,0.9072384663822834,0.6799999999999995,0.35546632290053426
1406.0,0.9066287465954366,0.6799999999999997,0.35398148512556027
1407.0,0.9060078296920242,0.6800000000000006,0.35255218732952887
1408.0,0.9053771577357743,0.6799999999999996,0.3509231561699419
1409.0,0.9047380869713049,0.6799999999999999,0.3493993078279174
1410.0,0.9040918861442231,0.6800000000000002,0.3477900126903579
1411.0,0.9034397595041659,0.6799999999999994,0.3461344562830291
1412.0,0.9027828067049564,0.6799999999999999,0.3446828822348451
1413.0,0.9021220682621554,0.6800000000000002,0.34333609185959746
1414.0,0.9014585055853122,0.6799999999999992,0.3420268702991984
1415.0,0.900793012017469,0.6799999999999995,0.3407785118925753
1416.0,0.9001267769007804,0.6799999999999993,0.3395130094668723
1417.0,0.8994624124286315,0.6799999999999999,0.338253287248404
1418.0,0.8988026545874677,0.68,0.33703745381293926
1419.0,0.8981500319901805,0.6800000000000002,0.3360525826536191
1420.0,0.8975068289291483,0.6799999999999997,0.33503342230396427
1421.0,0.8968751208715169,0.6799999999999999,0.33418629587846405
1422.0,0.8962567281167564,0.68,0.33343468747763794
1423.0,0.8956532791506611,0.6800059718984225,0.3328541018704913
1424.0,0.8950662198071653,0.6800334752539161,0.33237033458615006
1425.0,0.8944967354492315,0.6800781592028442,0.33202473500424795
1426.0,0.8939458637577227,0.6801388986712129,0.33179111106416237
1427.0,0.8934144306552252,0.6802127099303542,0.33173016286949697
1428.0,0.8929030812046035,0.6802958142648672,0.33185083975663543
1429.0,0.8924122817302242,0.6803847307505687,0.3320889400771766
1430.0,0.8919423294455591,0.6804761443940082,0.3325884330912886
1431.0,0.8914933586342135,0.6805641149476173,0.33332262382486727
1432.0,0.8910653295818749,0.6806444251487898,0.3343391426571478
1433.0,0.8906580430625324,0.6807140573476285,0.3355684708881098
1434.0,0.890271171684363,0.680762289054508,0.33800040131876874
1435.0,0.8898184742657662,0.6807829291996829,0.34110787136346116
1436.0,0.8894708268221025,0.6807739566964379,0.3439833853565356
1437.0,0.8891417395272203,0.6807251512974937,0.34788122873699195
1438.0,0.8889880635356775,0.680629847323237,0.3520961462771579
1439.0,0.8888497203163377,0.6804720855243381,0.3575583042681373


==> graphics/data/EvaluationSummarySafeAgent.csv <==
time,scs_min_sum,soc_sum,penalty
1.0,0.8889675982057588,5.308163587954566,0.1002396015344189
2.0,0.8876122876983246,5.27784647217066,0.09395004834410076
3.0,0.8862969257942419,5.247966653461752,0.08774735405217561
4.0,0.8850193183679291,5.2185445081041815,0.08148895076337988
5.0,0.8837773679507528,5.189607552531916,0.07497896770805738
6.0,0.8825690511287068,5.161073538648777,0.06919465517991454
7.0,0.8813924386906322,5.132994097644885,0.06319695894863363
8.0,0.8802456837890444,5.105371011539692,0.05594512449913708
9.0,0.8791270210508024,5.0781420822645025,0.05056948272140273
10.0,0.8780347832428834,5.051352784386383,0.04390355268136981
11.0,0.8769673670462472,5.024977737788172,0.037768191751678934
12.0,0.8759232840745605,4.998993758198235,0.03252304298569168
13.0,0.8749011055568969,4.97342903687855,0.025947007586197193
14.0,0.8738995128065108,4.94828328646156,0.01969353951278499
15.0,0.872917238639821,4.92353413611935,0.013531039352506219
16.0,0.8719531059716417,4.899270177403801,0.005423383435569965
17.0,0.8710059982843488,4.87576877290277,0.006740381878802631
18.0,0.8700748853582487,4.853010857954876,0.018834563064204838
19.0,0.8691587978326938,4.830993595498224,0.03278733594410132
20.0,0.868256831402995,4.809684307917574,0.045502283401235195
21.0,0.8673681254282499,4.789158834342036,0.058980949258506526
22.0,0.8664918798043679,4.769395783090676,0.07156093869171005
23.0,0.8656273462129072,4.750259693067407,0.07661861725220877
24.0,0.8647738149905075,4.731628387486301,0.07571788666757591
25.0,0.863930614579326,4.713486939230582,0.07440094718111544
26.0,0.8630971162754957,4.695870013185259,0.07335347924769378
27.0,0.8622727051327717,4.678719212995799,0.07247717221262372
28.0,0.8614568243875347,4.662015989680769,0.07142717405596904
29.0,0.8606489518384732,4.645750600025565,0.07053063625293456
30.0,0.8598486017543481,4.629957022001937,0.06942224261973766
31.0,0.8590553268962804,4.614586458265472,0.0686210212288665
32.0,0.8582687291609199,4.599646075929116,0.06756177550929074
33.0,0.8574884403978684,4.585102511854256,0.06669125598832744
34.0,0.8567141756136385,4.570938226076118,0.06596569522275043
35.0,0.8559456882966918,4.557183236936729,0.06508081178551113
36.0,0.8551828627182498,4.5437888840865455,0.06428545828120219
37.0,0.8544259325479358,4.530785735374294,0.0633738633164125
38.0,0.8536753805039741,4.518113664801231,0.06283389680237476
39.0,0.8529315672907654,4.5058025497891,0.062138142156939156
40.0,0.8521949120625232,4.493850417400336,0.06139207370667084
41.0,0.8514658448514059,4.482214430770641,0.06083617653695191
42.0,0.850744799942194,4.470916239476346,0.06004961931594118
43.0,0.8500322175621546,4.45993834409261,0.059779467488369535
44.0,0.8493285540169486,4.449628214187257,0.08049531543633845
45.0,0.8486342536068125,4.441106599943162,0.2758046174230714
46.0,0.8479672423456526,4.432672804594099,0.2581236443320689
47.0,0.8471926488333992,4.424326134904247,0.24062180902119157
48.0,0.8465293137378787,4.41608788706354,0.2206775358077277
49.0,0.8458782903287956,4.407952510209215,0.20119883228204188
50.0,0.8452411066475802,4.399911319581107,0.18339921201166537
51.0,0.8446192054885229,4.391957615611993,0.16602236467189388
52.0,0.8440138950424076,4.384098579326817,0.14849280637055967
53.0,0.8434263972986908,4.376331300954065,0.13175121910170864
54.0,0.8428578326400995,4.36866231516468,0.1153821468468284
55.0,0.8422885292019799,4.361093822671724,0.09973125698788973
56.0,0.8417194012091516,4.353627236512475,0.0848039503017888
57.0,0.8411926560606515,4.346231644714242,0.0773850894857452
58.0,0.8407504323941648,4.3388884366545355,0.07355384320721593
59.0,0.8402484547809008,4.331598214797851,0.06975825199497193
60.0,0.839811107148889,4.3243606289173755,0.06647563900414184
61.0,0.8393957433345927,4.317180658790551,0.06372255980935025
62.0,0.8390007813678766,4.310047739939175,0.06175589504697881
63.0,0.838624745924796,4.302943064085768,0.06219480012324949
64.0,0.8382662240488212,4.295868654078281,0.06303362446512262
65.0,0.8379238721100286,4.288825078638238,0.0636462990039921
66.0,0.837596431346534,4.281807541894347,0.06443731367179767
67.0,0.8372826922013417,4.274818466000913,0.06523945843272887
68.0,0.836981530798858,4.267853991250541,0.06613257858607209
69.0,0.8366918943817021,4.2609216875129725,0.06690274440440878
70.0,0.8364127784200779,4.2540203784699395,0.06798876260392055
71.0,0.8361432591183053,4.247142128335003,0.06905407712345168
72.0,0.8358827509414146,4.240297384202114,0.07020018694351476
73.0,0.8356940753191866,4.233476979143368,0.07129189512635273
74.0,0.8354744123637454,4.226678889643315,0.07230659511464266
75.0,0.8352452655813964,4.219909566563834,0.07358679151499305
76.0,0.8350280773222556,4.213179727306451,0.07487048772366309
77.0,0.8348234767016889,4.206488178924357,0.07527217689734811
78.0,0.8346320314778222,4.199838402016151,0.07588133235127592
79.0,0.8344542735731668,4.193225373620651,0.07635340288916591
80.0,0.8342906567688875,4.1866476836602535,0.07698546294802586
81.0,0.8341415952376616,4.1801067165940795,0.07730109873473588
82.0,0.834007476458118,4.173600614665871,0.07789440348240764
83.0,0.8338886314545384,4.167136806741903,0.0784623237825161
84.0,0.833785231673378,4.160706424536322,0.07879483076540202
85.0,0.8336968963354847,4.154307360071345,0.07935510586295919
86.0,0.8336231284785081,4.147949338475598,0.07962339262317585
87.0,0.8335634729225241,4.14162453848608,0.08022706005303958
88.0,0.8335174865511936,4.135331745342088,0.0806377943916938
89.0,0.8334847767199003,4.129072433442466,0.08102799404654158
90.0,0.8334649461393653,4.122836059139659,0.0818420643991879
91.0,0.8334576226487052,4.116626997606354,0.08256973593674495
92.0,0.8334624547601637,4.110441879175878,0.0832374053638584
93.0,0.8334790945902437,4.104276893248792,0.08392894440403274
94.0,0.8335072149203855,4.09814171136834,0.08466426312533494
95.0,0.8335464369759373,4.092025901431853,0.0853498316884536
96.0,0.8335964308409007,4.0859310345440365,0.08592540074876406
97.0,0.8336569051872296,4.079858123409449,0.0865497174015645
98.0,0.8337275456310884,4.07380914288001,0.08722466816444349
99.0,0.8338080294901893,4.0677802993782635,0.08793905077523466
100.0,0.8338980281860264,4.0617692824805,0.08856358238259626
101.0,0.8339971882035373,4.05578234183043,0.0891764130473489
102.0,0.8341930443193517,4.049815075880337,0.08980463562251315
103.0,0.8343621518674835,4.043852404274474,0.09027748170546132
104.0,0.8344865580454579,4.037899987995101,0.09068913144575744
105.0,0.8346186203615664,4.031969742523647,0.09130103055871278
106.0,0.8347579776678504,4.026056539276176,0.09198634000423538
107.0,0.8349042453287714,4.0201576935902,0.09261754431576688
108.0,0.8350568825475824,4.014273459326669,0.09316627769998158
109.0,0.8352147130421903,4.008404855676645,0.09377873074605379
110.0,0.8353764608791732,4.00255579804517,0.09410816985332122
111.0,0.8355409439700416,3.9967216924273377,0.0947666378048384
112.0,0.835707042059143,3.9909017098151476,0.09538057590689054
113.0,0.8358737288699389,3.9850949019335946,0.09580596954779139
114.0,0.836040066026766,3.979302930603511,0.09642587902082038
115.0,0.8361699220058885,3.9735301246526045,0.09684864774790729
116.0,0.8362448478381577,3.9677766116757924,0.09748738785381314
117.0,0.8364229538772836,3.9620516730342636,0.09817410783242549
118.0,0.8365447998093218,3.956339753433708,0.09860710162468647
119.0,0.8366980794108327,3.9506533491009717,0.09916406934248596
120.0,0.8368473850060196,3.9449843955743775,0.09967500575875748
121.0,0.8369942220473332,3.9393406455509097,0.10014753450144814
122.0,0.8371403980372678,3.9337142964447485,0.10078187185591012
123.0,0.8372875978729919,3.9281097279877226,0.10126232796715769
124.0,0.8374373609242136,3.92252574773105,0.1018469951712104
125.0,0.8375911130887648,3.916959966041394,0.10245747308584002
126.0,0.8377501645272014,3.911417742469009,0.10289369411680374
127.0,0.8379157245569635,3.9058974186147086,0.10336215912037301
128.0,0.8380888999314422,3.9003968012310577,0.10387558422884052
129.0,0.8382706889191303,3.894917499098563,0.10450074297636305
130.0,0.8384619835344056,3.8894585917316573,0.10492399360473646
131.0,0.8386635672237244,3.884016854137515,0.10547475803121478
132.0,0.838875778688073,3.878596273861229,0.10588124454431205
133.0,0.839055729472209,3.8731932573037158,0.10638051466512055
134.0,0.8392437009563034,3.867815232006036,0.10685314640725956
135.0,0.8394800713963244,3.862458747667478,0.10737366367823163
136.0,0.839721753003924,3.857118607871206,0.1077721233325566
137.0,0.839967490285785,3.851791804065893,0.10832677857252129
138.0,0.840216082747439,3.8464789794873715,0.10855610745871086
139.0,0.8404664053930109,3.84118010189384,0.10899565730690854
140.0,0.8407173650109732,3.835894002314993,0.109271887127243
141.0,0.8409679499172285,3.830622851292966,0.10960925438362969
142.0,0.8412172075292714,3.825363242666329,0.10983188247915884
143.0,0.8414642522037594,3.820109777753054,0.11031204864432717
144.0,0.8417501391398918,3.8148705169355948,0.1106180882037965
145.0,0.8420122257540328,3.8096407056197394,0.11081632088525897
146.0,0.8422297481996734,3.804417895876985,0.11114546129290459
147.0,0.842507226935604,3.7992104562752647,0.11148482156580075
148.0,0.8427403501562818,3.794008281387997,0.1117643690717647
149.0,0.8429709561257352,3.7888190390742413,0.11207612603255118
150.0,0.8431991423386114,3.7836397821599554,0.11241949527421309
151.0,0.843424953584063,3.7784737857348145,0.11267415168598627
152.0,0.8436484554360062,3.7733218578519296,0.1129449158238402
153.0,0.8438696846080758,3.7681765833736423,0.11249443541189898
154.0,0.8440886759374724,3.763037730102335,0.11197597283918745
155.0,0.844305463428026,3.757905284449411,0.11143293045941031
156.0,0.8445200209584094,3.7527882980745693,0.11048976208557199
157.0,0.8447321294500885,3.747686895083162,0.10950529751612895
158.0,0.8449415363118851,3.7426028240016835,0.10842097326458452
159.0,0.845147997896956,3.7375306473880197,0.10753111802835383
160.0,0.8453512828413787,3.7324784296037916,0.10632162205358003
161.0,0.8455512093544693,3.72744390822554,0.10519762792207751
162.0,0.8457475805212624,3.72242693606327,0.10399356854102808
163.0,0.8459402305379911,3.7174270531786253,0.1028743336560723
164.0,0.8461290156549177,3.7124442090647034,0.10174068215972262
165.0,0.846313817595167,3.707476660007288,0.10065955205085718
166.0,0.8464945425492871,3.7025264591945737,0.09947044613607404
167.0,0.8466710947975242,3.697587231906819,0.09835895988892374
168.0,0.8468433962292785,3.6926616827337764,0.09702279370978333
169.0,0.8470114827670265,3.687750605442448,0.09568386482377057
170.0,0.8471753945676959,3.6828533661447436,0.09431740436435833
171.0,0.847335196451616,3.6779642198977123,0.09325887660980212
172.0,0.8474909647687614,3.6730883630792306,0.09198765701110813
173.0,0.8476427659911758,3.668225845889772,0.09063458765882254
174.0,0.8477906693613555,3.663364076852661,0.09026823143895765
175.0,0.8479347379120696,3.658502010855066,0.08990670524626954
176.0,0.8480750533302004,3.653642512457866,0.08951664206001181
177.0,0.8482116899519756,3.648785512284838,0.08912300139286139
178.0,0.848344714592363,3.64393387209753,0.08870070734668567
179.0,0.8484742034045736,3.639086544714165,0.08828318376185482
180.0,0.8486001625092356,3.634246391515752,0.08783700588259638
181.0,0.8487223849648684,3.6294162819285036,0.08736262139485526
182.0,0.8488405869770732,3.6245932584382743,0.08691204616234868
183.0,0.8489545209683618,3.6197783231221683,0.08645448655615544
184.0,0.8490639793918753,3.6149705723685335,0.0860091843581619
185.0,0.8491687812009285,3.6101720817383844,0.08555355045951943
186.0,0.8492687709368507,3.6053810647633635,0.08512343775485204
187.0,0.8493638138606201,3.600599691553806,0.08468790827767032
188.0,0.8494538170038242,3.5958282251863483,0.08426614607483729
189.0,0.8495386863601757,3.591066974321576,0.0838605220078768
190.0,0.8496183645941011,3.5863153192994592,0.08348192900103808
191.0,0.8496928132670609,3.581576596805304,0.08309942908783541
192.0,0.8497621046339425,3.5768473501101106,0.08277395060331953
193.0,0.8498267457111499,3.572132954614719,0.08243224345891101
194.0,0.8498873144310188,3.5674319255778806,0.08213179060238805
195.0,0.8499444399270324,3.562743725838083,0.08186268741900604
196.0,0.8499985397556395,3.5580687622900213,0.08161485608893637
197.0,0.8500501799244438,3.553410344044385,0.08136172314967001
198.0,0.8500998336978176,3.5487658840039464,0.08115171051988047
199.0,0.8501479454501037,3.5441386284633087,0.08093314042911415
200.0,0.8501949380851448,3.5395301776969923,0.08036860302233471
201.0,0.8502411862057544,3.534940634313952,0.07896573572806383
202.0,0.8502870576279209,3.5303710928795518,0.07767497325180453
203.0,0.850332878618552,3.5258206614394663,0.07651044032649469
204.0,0.8503372484821075,3.521290475005066,0.0753459540158023
205.0,0.8504044374126831,3.516780812424567,0.07493268133476351
206.0,0.8504720170460072,3.5122863929470705,0.07425347306468703
207.0,0.8505192051048942,3.5078051674354978,0.07380788167095288
208.0,0.8505668655961616,3.5033402509064504,0.07320137147863048
209.0,0.8506150102826942,3.4988926073868516,0.07269683569834504
210.0,0.8506636611423248,3.4944633158555134,0.07216533994853369
211.0,0.8507128288356016,3.4900514679734997,0.07164593962357738
212.0,0.8507625128846872,3.485657140622321,0.07111144414736859
213.0,0.8508127320403869,3.48127940762667,0.07058815492010875
214.0,0.8508622552606102,3.476922241927886,0.07001084612753855
215.0,0.850891612309586,3.47258165024253,0.06958806765687431
216.0,0.8509206003880214,3.4682607033424295,0.06901750713494324
217.0,0.8509492025179659,3.4639573373522543,0.06859312649124329
218.0,0.8509774141479864,3.4596745681610157,0.06807112832808956
219.0,0.8510052526138505,3.4554104470043687,0.06757599599212814
220.0,0.8510289490036147,3.45116606476956,0.06697260261642304
221.0,0.8510321897380981,3.4469413255251977,0.06648968859273902
222.0,0.851034621317476,3.4427353178415006,0.06597059276625154
223.0,0.8510352450230787,3.43855103131762,0.06539106651185565
224.0,0.851034616857369,3.4343854523226,0.06494822435928353
225.0,0.851032789504452,3.4302406508810703,0.0643985303151332
226.0,0.851029813491901,3.4261176338196324,0.06384221785530757
227.0,0.8510049139814608,3.422013837313911,0.06346457575442194
228.0,0.8509722303231086,3.417930963134125,0.06286518724678748
229.0,0.8509375367132845,3.41386939044798,0.062400730347089955
230.0,0.8509011563199405,3.409829170636252,0.06185242394620252
231.0,0.8508634801550263,3.405809160911109,0.061390827459343864
232.0,0.8508248113533865,3.401810225743391,0.060876693268700384
233.0,0.8507850812280306,3.397832195642491,0.06031540889458649
234.0,0.8507148929586608,3.393875798313819,0.059713759407310836
235.0,0.8506426696379581,3.389941088437298,0.059201262741639726
236.0,0.8505684221200118,3.3860257489349603,0.058657945044915165
237.0,0.8504920731831378,3.3821314075928024,0.05794624368080543
238.0,0.8504135130869663,3.378257875100046,0.05737845961012583
239.0,0.8503325858980961,3.374403655331375,0.05673447210885688
240.0,0.8502465850910736,3.3705666934637675,0.056024411375493605
241.0,0.8501243465284176,3.3667492164378516,0.05531070550425663
242.0,0.8499941323068683,3.3629512708625318,0.054492960168499194
243.0,0.8498748383226786,3.3591709907842344,0.05374425987970884
244.0,0.8497856818510687,3.355405487781554,0.0528456869835449
245.0,0.8496200427593106,3.3516521208001917,0.05176765122507806
246.0,0.8494369682229692,3.347916154917739,0.05091959100964766
247.0,0.8492053349274507,3.3441999160398734,0.050112851799855515
248.0,0.8489565033802293,3.340502298679276,0.04958814680446668
249.0,0.848731188214483,3.3368272906691954,0.048785036910592515
250.0,0.8484864223230195,3.3331680463792637,0.047894477282053025
251.0,0.8481798130793132,3.3295261799752254,0.047077650884850976
252.0,0.8478549055354341,3.3259084973138275,0.04661457558014348
253.0,0.8474592027292376,3.3223162079698834,0.04621012186323954
254.0,0.8469932129628681,3.3187531258578886,0.04596099011241115
255.0,0.8465733868459688,3.315224547617705,0.04604195273136031
256.0,0.846137640287628,3.3117253887149416,0.04580771086580278
257.0,0.8456899577045958,3.3082550722906747,0.04550205656071961
258.0,0.8451682991482379,3.30481434925627,0.04524469497612351
259.0,0.8446368699638152,3.301410384238769,0.045318100093918574
260.0,0.8440908811103389,3.298039824152056,0.04520481540104808
261.0,0.8434936904463886,3.2947013647761887,0.04509514377870886
262.0,0.8429094473768517,3.2913992179488916,0.04509474102729726
263.0,0.8423174565586384,3.2881293801404605,0.045017154895968706
264.0,0.8416724392147517,3.2848938007360893,0.044798613139805134
265.0,0.8410331389137511,3.2816897799310825,0.04476113109639638
266.0,0.8403277225056893,3.2785123676110617,0.0443403888206837
267.0,0.8396902108638349,3.2753722761540134,0.0441657562560001
268.0,0.8389711036562302,3.2722540025192166,0.04354539426920456
269.0,0.8382095406405154,3.269167377229507,0.04315693254817986
270.0,0.837392256422091,3.266111086895806,0.042862915529058195
271.0,0.8365274589422196,3.2630767025190317,0.04269416622300245
272.0,0.8356332190852838,3.2600503841472386,0.042522670209617225
273.0,0.8347077236460647,3.2570317153979382,0.04240673142597906
274.0,0.8337473966995832,3.254020505794334,0.04216530784337273
275.0,0.8327517108805687,3.251016667380332,0.04197722677983538
276.0,0.831708674502349,3.2480200658367093,0.04187861963285358
277.0,0.8306185417081817,3.2450282196076747,0.04149697033333755
278.0,0.8294722182698004,3.2420384504564654,0.041091879368492026
279.0,0.8282835762497678,3.2390508908504563,0.0407900786428168
280.0,0.8270941827586462,3.2360657041197807,0.04047751556646275
281.0,0.8257787676456996,3.2330774827064537,0.03994187241927845
282.0,0.8244616664981033,3.2300974048423114,0.03981343697877969
283.0,0.82310086775259,3.227120216404685,0.03945067055284296
284.0,0.8216748145620976,3.2241460224299456,0.03915122530231668
285.0,0.8202243945799985,3.2211776280355173,0.038997539601314135
286.0,0.8186870096097083,3.218212529083923,0.03867526946992164
287.0,0.8170852578763013,3.2152563969466508,0.03864766655659457
288.0,0.8154166832586043,3.21231217401425,0.03858025452040239
289.0,0.8137020202064651,3.2093826485891648,0.038850583297519496
290.0,0.8119206350720196,3.2064680735456825,0.03897999277491916
291.0,0.8101083145716972,3.203571200389854,0.039291052612658854
292.0,0.8082683078237913,3.2006921144456317,0.03952962415760417
293.0,0.806333193773737,3.19782799339301,0.03969886326519272
294.0,0.8043479410031074,3.194984238576999,0.040187415152318995
295.0,0.8022964871772098,3.1921608644376955,0.040561271509835614
296.0,0.8002827844091636,3.1893604194139695,0.04099062849859304
297.0,0.7982465738647395,3.186571547034205,0.041215768937237794
298.0,0.796206048296888,3.1837912808853495,0.04113271197141835
299.0,0.7940781269136803,3.181013784825206,0.04097786608778075
300.0,0.7918831174597001,3.1782443222564574,0.04090372541652935
301.0,0.7896413960306106,3.1754853257112883,0.04091748806617225
302.0,0.7873715781594104,3.1727365137370716,0.04083963285959418
303.0,0.7851329677162386,3.169994757452677,0.040792097404671435
304.0,0.7827989687510364,3.1672489957215686,0.040324208771541054
305.0,0.7802963790314728,3.1645047883397996,0.04002945773723398
306.0,0.7777142518738058,3.1617758047790794,0.04036775963476693
307.0,0.775056945599351,3.1590650981514368,0.040710621942206135
308.0,0.7723636389643769,3.1563755806178886,0.04108930628520941
309.0,0.7696757883375209,3.1537048592645407,0.04142100158037244
310.0,0.7669314241441683,3.1510449389670487,0.04164595759670925
311.0,0.7641382562896624,3.148396448930189,0.04163384653800311
312.0,0.761325947684858,3.145757162129709,0.04177602534685701
313.0,0.7584565548776441,3.143122108730611,0.0417757695837077
314.0,0.7555447841007723,3.1404920371829603,0.04166023072399423
315.0,0.7525354174739469,3.1378674633947443,0.041610097960640954
316.0,0.7493477256756336,3.1352543301918363,0.041868757603346005
317.0,0.7461210179819107,3.1326695887660807,0.0426997466546096
318.0,0.7428493293735299,3.1301134415899625,0.0436186542105315
319.0,0.7398060734779159,3.1275862392616602,0.04459462520295171
320.0,0.7367767166785377,3.125091100021798,0.04554013022149777
321.0,0.7336989771040683,3.122625430396938,0.04638978748351228
322.0,0.7308100256554768,3.120189239507186,0.047471539368071414
323.0,0.7279661950011178,3.117782761565363,0.048373002922550125
324.0,0.7251300062549646,3.115408614471728,0.04952643484713201
325.0,0.7223990536865532,3.1130613979987434,0.050361103457265605
326.0,0.719877896447846,3.110740889511135,0.05130014308876109
327.0,0.7173653428186246,3.108438966515934,0.05193314653745792
328.0,0.7146673123095169,3.10615019850168,0.05224567057718459
329.0,0.712250627431029,3.1039016420842858,0.053694080374215566
330.0,0.7098183199624839,3.101687772890061,0.05489446410875718
331.0,0.7074376589655116,3.0995086615377208,0.05590611476570244
332.0,0.705376330328257,3.0973528269369908,0.05689995991259217
333.0,0.7033629648330542,3.095215101005324,0.057432798064322506
334.0,0.7013241696343413,3.093089786382604,0.05786260344906981
335.0,0.6995025911832244,3.0909770529761738,0.05814715487941949
336.0,0.6977774033695181,3.088878930835963,0.058768614626449785
337.0,0.6960752961511973,3.0867904455478627,0.059054695911226
338.0,0.6943128180558427,3.0847060306171,0.05912879766553125
339.0,0.6926942373229381,3.0826581045383117,0.06050158801453263
340.0,0.6911036367694487,3.080643803511843,0.06168742801867642
341.0,0.6896762157131482,3.0786574148815493,0.06273104939281784
342.0,0.6886574708539976,3.0766982137962513,0.06366019921815176
343.0,0.6878720726607757,3.074731171685638,0.06364919002092469
344.0,0.6861498468215332,3.0727207834202637,0.06253023637590882
345.0,0.6846890660714442,3.07081416444014,0.06680950395147532
346.0,0.6837306484370538,3.069000375594643,0.0706590671546591
347.0,0.6828746126102385,3.067211276909654,0.0722006779633932
348.0,0.6824314538615184,3.0654536407720796,0.073841189044159
349.0,0.6819762716847373,3.063699857971815,0.07439387356238988
350.0,0.6815884346850782,3.06195448518915,0.07475817975254431
351.0,0.6815439247772341,3.0602252635303357,0.07541733213357431
352.0,0.6815612901716686,3.0584991084453623,0.07542450926353009
353.0,0.6814577875847627,3.0567680476573735,0.07521587776323656
354.0,0.6812958251550871,3.055046900195557,0.07552762011398714
355.0,0.6811369385885548,3.0533444183280087,0.0762131018003875
356.0,0.6809869275841469,3.0516604006515022,0.07690213730847593
357.0,0.6808609506891712,3.049992833294775,0.07747006036708284
358.0,0.6805771295780945,3.0483396611735287,0.07788890271873139
359.0,0.6804605536399997,3.0467215371415057,0.07918930883992098
360.0,0.680677055846939,3.045115970953505,0.07970990859451069
361.0,0.6805078579105004,3.0434777030400415,0.07836547959733628
362.0,0.6800000000000377,3.041860094724716,0.07910448982268442
363.0,0.6800000000012703,3.0403986684927924,0.08488526977419361
364.0,0.6810756505022941,3.0388548305007266,0.08184638605255136
365.0,0.6813037811665454,3.03715106286652,0.07571837971055653
366.0,0.6808856997073485,3.0354126030757094,0.07458043987204593
367.0,0.6800000000522224,3.0337274605217432,0.07641754040839384
368.0,0.6800000000007813,3.0323227750424953,0.08676245420500339
369.0,0.6800000000638711,3.0310037150721243,0.09001985868710534
370.0,0.6800000000016515,3.029736072085262,0.09192773625121718
371.0,0.6800000000015052,3.028503480236618,0.09319251245275693
372.0,0.6800000000010509,3.0272902275798637,0.09389458798523816
373.0,0.6800000000004938,3.0260970593815664,0.0948668848509559
374.0,0.680000000000101,3.024933018608262,0.09601189023828852
375.0,0.6800000000004602,3.023816762999149,0.09791166438347738
376.0,0.6800000000238333,3.0227452164718356,0.09953378984555891
377.0,0.6800000000003008,3.021689240221676,0.10018769130933707
378.0,0.6800000000001498,3.0206757054866085,0.10195694352320633
379.0,0.6800000000634547,3.019690674760114,0.10318977966074494
380.0,0.6800000000009256,3.018583431671785,0.09871860740983314
381.0,0.6800000000000785,3.0171686327232567,0.08727157785439857
382.0,0.6800000000000532,3.0158532225353856,0.0910236936234835
383.0,0.6800000000000428,3.014856332283989,0.10305235980888973
384.0,0.6800000000000188,3.0137252689964007,0.0982075048993827
385.0,0.6800000000000208,3.012664617504135,0.10088107765776504
386.0,0.6800000000000392,3.0116164724802483,0.10126046666938583
387.0,0.6800000000000195,3.0108247728471587,0.11082699977711721
388.0,0.6800000000000401,3.0100429897682295,0.11126719765616987
389.0,0.6800000387884508,3.0092005173542775,0.10906369153617615
390.0,0.6800000389277514,3.008467342703248,0.1131245969525183
391.0,0.6800000181994457,3.0076558208789392,0.11028506303900523
392.0,0.6800000131745119,3.006934811097869,0.11368413918315574
393.0,0.6800000103822101,3.0062071171365807,0.11349396271587706
394.0,0.6800000177022845,3.0054532023602376,0.1123934983754616
395.0,0.6800000112758813,3.0045113818813363,0.10552501447185465
396.0,0.6800000030406157,3.003585098453966,0.1061785377114595
397.0,0.6800000018835501,3.0028684819013174,0.11391649496234081
398.0,0.6800000011698477,3.002183499327471,0.11498473085580722
399.0,0.6800000007555762,3.0015298452523735,0.11616401232251354
400.0,0.6800000005724636,3.000896855160361,0.1169161747374661
401.0,0.6800000004151796,3.000240607747015,0.1160147675060495
402.0,0.6800000002875477,2.999570589478693,0.11545710464416743
403.0,0.6800000002092232,2.9988972453002405,0.11523823147812796
404.0,0.6800000001443947,2.998205164679557,0.11446654102878626
405.0,0.6800000000001105,2.997504051006558,0.11417113306440863
406.0,0.6800000000001711,2.9961326734443188,0.08931487324940236
407.0,0.6800000000001358,2.995442723573069,0.11460183239820074
408.0,0.6800000000001067,2.994740317396341,0.11404613544119234
409.0,0.6800000046767085,2.9940041653489673,0.11282466798564451
410.0,0.6800000000000481,2.99330110981743,0.1140457859257947
411.0,0.6800000000002517,2.9926285796540446,0.11519428513398447
412.0,0.6800000142245868,2.991955817737395,0.11510314218146377
413.0,0.680000020551079,2.9912820871574013,0.11502319564703414
414.0,0.6800000000022997,2.990617095196801,0.11526034359360049
415.0,0.6799999999999995,2.989974353357634,0.116166517815458
416.0,0.6800000000001276,2.9893357967646756,0.11628865756946434
417.0,0.6799999999999984,2.9887078636659465,0.11657997507861871
418.0,0.6799999999999986,2.9880706701783812,0.1162020706815229
419.0,0.679999999999999,2.9874167618371255,0.11558527273701034
420.0,0.6800000000003872,2.9867547947120747,0.11506583120473496
421.0,0.6800000019374477,2.9860685337106103,0.1141267668992331
422.0,0.6800000018434396,2.9852877959215496,0.11058209971407539
423.0,0.6800000000001578,2.984506041603023,0.11048205060652262
424.0,0.6800000312575247,2.983766989115098,0.1118219391065795
425.0,0.6800000000000039,2.9830316246177335,0.11206032614129377
426.0,0.6800000000000004,2.982297123922374,0.11202006881818202
427.0,0.6800000000000141,2.981569045274805,0.11221334219803979
428.0,0.6800000000416737,2.980856063799578,0.11283549241170834
429.0,0.68000000001051,2.9801608790638756,0.11349332824258831
430.0,0.6800000000089168,2.979525979135616,0.11576941564663377
431.0,0.680000000010319,2.9789199844750835,0.11692267954799826
432.0,0.680000000010861,2.9783507832684277,0.11849141894048709
433.0,0.680000000010798,2.977806551723587,0.11964997546194867
434.0,0.6800000000097983,2.9772752284371657,0.12036402304167013
435.0,0.6800000000099433,2.976760829509669,0.12135282084346846
436.0,0.6800000000074014,2.976222259042947,0.12085665169579142
437.0,0.6800000000051398,2.9757198079438916,0.1227324797339127
438.0,0.6800000000034194,2.9752494532744094,0.12419598445862685
439.0,0.6800000000022963,2.97480252605315,0.12553975121519056
440.0,0.6800000000013584,2.9743667112610392,0.12618912619117456
441.0,0.6800000000009743,2.973948931025782,0.12725308614450098
442.0,0.6800000000006483,2.9735188015318714,0.12695935068709321
443.0,0.6800000000002651,2.97307908567693,0.12682012785569627
444.0,0.680000000116739,2.9726640817041066,0.1279340370558683
445.0,0.6800000001735806,2.9722812196470736,0.1283070226117636
446.0,0.6800000001539672,2.9719305206110755,0.1283976994311158
447.0,0.680000000179005,2.971560887883614,0.12736092278731026
448.0,0.6800000001447146,2.971105118216581,0.1254791563249401
449.0,0.6800000000005182,2.970786720534126,0.12692529118897508
450.0,0.680000004901546,2.970458239306857,0.1261414352132149
451.0,0.6800000001210589,2.9700954867182485,0.12493438316786336
452.0,0.6800000001504445,2.969744601437554,0.1244786028068703
453.0,0.6800000001581361,2.9694000635355042,0.1237781775941502
454.0,0.6800000001820645,2.9690401802543183,0.12274350522318371
455.0,0.6800000001658115,2.9686835859876233,0.12207124265520701
456.0,0.6800000001355999,2.9683333503200062,0.12135070508311888
457.0,0.6800000015301757,2.9679826519547614,0.12068042197130004
458.0,0.6800000000002293,2.967648333871885,0.12026191502149935
459.0,0.6800000000006106,2.9673299168255554,0.11977301056373504
460.0,0.6800000000002404,2.9670316692552094,0.11926803245880994
461.0,0.680000000012386,2.9667489767913184,0.11886494511046237
462.0,0.6800000000124944,2.9665201068276486,0.11890030863955808
463.0,0.6800000000122426,2.966224744108593,0.11711454069048867
464.0,0.6800000000124338,2.9658388683350463,0.11501870838864323
465.0,0.6800000000117279,2.9655046859904743,0.11511583841522165
466.0,0.6800000000125044,2.9651072750719845,0.11357282490471461
467.0,0.6800000000121373,2.964736457384068,0.11317777852597889
468.0,0.6800000000118511,2.9643998284148934,0.11297395458141786
469.0,0.6799999999999988,2.964002321791577,0.11139075978461314
470.0,0.6799999999999997,2.96343336690048,0.10791880343667203
471.0,0.6800000000097355,2.9627502850409937,0.10537649649816763
472.0,0.6800000000086919,2.962303384685888,0.10843937205543935
473.0,0.6800000000119393,2.96183434945169,0.10737592530493772
474.0,0.6800000000117241,2.9614343208410494,0.10783493794267385
475.0,0.6800000000101416,2.9610486910835134,0.1072578209418943
476.0,0.6800000000101738,2.96060775838931,0.10591965154041828
477.0,0.6800000000112894,2.9601665187655755,0.10512596631020885
478.0,0.6800000000114166,2.959748842432934,0.10480988380384554
479.0,0.6800000000112192,2.9593512772596706,0.10456519861146552
480.0,0.6800000000110953,2.9589635195112853,0.10393690156642514
481.0,0.6800000000088025,2.958581368517886,0.10334631364454183
482.0,0.6800000000109447,2.958103481952224,0.10135273986280724
483.0,0.680000000010943,2.957715674146666,0.10196233884595735
484.0,0.6800000000109514,2.957314005603511,0.10124681709464539
485.0,0.6800000000103315,2.956899170448526,0.10039651957301424
486.0,0.6800000000100737,2.956449939525559,0.09942577947265625
487.0,0.6800000000105293,2.9559940222886953,0.09854564212932132
488.0,0.6800000000105015,2.955549184653723,0.09811489498719268
489.0,0.680000000010681,2.955103788295399,0.09734116716624072
490.0,0.680000000010121,2.954667377828834,0.09691193142657338
491.0,0.6800000000089998,2.9542130458024927,0.09575102111961875
492.0,0.680000000007122,2.9537334940047937,0.09432078279978669
493.0,0.6800000000056197,2.9532157970590305,0.09294830034454528
494.0,0.6800000000676449,2.9526710453193283,0.09176629037905727
495.0,0.6799999999999988,2.9520827267763434,0.09017750879775653
496.0,0.6799999999999993,2.951460735847017,0.08875005850855008
497.0,0.6799999999999995,2.9507795209228673,0.08694985411442797
498.0,0.6799999999999997,2.950062956335609,0.0852333648682843
499.0,0.6800000000000004,2.9493242307931835,0.08412461424318829
500.0,0.6799999999999993,2.948581436337247,0.08300041531592789
501.0,0.6800000000000006,2.947834973209648,0.08208962079857993
502.0,0.679999999999999,2.9470665393622286,0.08067393283537819
503.0,0.6800000000000042,2.9463355259467097,0.0804579754946553
504.0,0.6800000000000126,2.945494936283183,0.07779972290345698
505.0,0.6800000000000246,2.9445977199305418,0.07589279756750457
506.0,0.6800000000000488,2.9436547959840986,0.07460759288737916
507.0,0.6800000000000932,2.9426640493712046,0.07303730761021723
508.0,0.6800000000001356,2.941627690883119,0.07139821987355949
509.0,0.6800000000001754,2.940565960034826,0.07054045752163371
510.0,0.6800000000002626,2.939483247719205,0.06920861698289064
511.0,0.6800000000003401,2.9383693071420316,0.06816734115143361
512.0,0.6800000000004303,2.9372330675509084,0.06703217271777388
513.0,0.6800000000004383,2.936074708704614,0.06610562686118483
514.0,0.6800000000005451,2.934913239005351,0.06540394943404262
515.0,0.6800000003483813,2.9337315329102176,0.06442359848746923
516.0,0.6800000003406941,2.93252079632085,0.06350776539702863
517.0,0.6800000004333127,2.931311809666481,0.06298791408949109
518.0,0.6800000057187277,2.9300824457056907,0.06194065197347251
519.0,0.6926413530427331,2.928581301231048,0.057273168951044076
520.0,0.6893351523198066,2.9253055036285005,0.00413164765677793
521.0,0.6800000000004458,2.9224764422747227,0.01120137510692105
522.0,0.6800000000004622,2.921313825160284,0.06156547785896706
523.0,0.6800000000004698,2.9201483501611714,0.0614897317562844
524.0,0.6800000000005371,2.91898302319247,0.06130455889438207
525.0,0.6800000000005737,2.917807746649807,0.060997952274022216
526.0,0.6800000000006299,2.916629141347812,0.06091555688993877
527.0,0.6800000003883919,2.915442756623146,0.060539903336445676
528.0,0.6825055995531821,2.9142454219212577,0.060515697330675994
529.0,0.6820093048101388,2.912368451936556,0.043714682402892176
530.0,0.6916564423347398,2.9105622472768458,0.04623505829204073
531.0,0.6853622369953996,2.9074739680708377,0.0017977896563473386
532.0,0.6800000000001551,2.9052299756618125,0.031221222062851682
533.0,0.680000000000174,2.9041724073508504,0.06250660914716635
534.0,0.6800000000001185,2.903106270472441,0.062478049274123884
535.0,0.6800000000001474,2.902072079260047,0.06291896897013892
536.0,0.6800000000002306,2.901019985742411,0.062287415841973975
537.0,0.6800000000003272,2.8999372353288253,0.062190498229802764
538.0,0.6800000000003747,2.8988256067509317,0.06154966532440612
539.0,0.6800000000003437,2.897706841030998,0.06147521907660235
540.0,0.6800000000000417,2.896599382587153,0.06190743150388131
541.0,0.6800000000000033,2.8956472385299334,0.06318689402016575
542.0,0.6800000000295192,2.8948430861719845,0.06499466534829645
543.0,0.6800000000000017,2.8942923455128864,0.06812819329818856
544.0,0.6800000000071138,2.8935260709762183,0.06516645715283446
545.0,0.6800000005034004,2.8933949224081097,0.07287241631832186
546.0,0.6800000001451549,2.893843254917961,0.07964314401977861
547.0,0.6800000000071753,2.894195645067738,0.07833588748744832
548.0,0.6800000000033639,2.894022496581898,0.07137945057989202
549.0,0.6800000000070292,2.893541107820102,0.06769134290734644
550.0,0.6800000000041735,2.893402590309428,0.07170204412323364
551.0,0.6800000002071829,2.8935890308722527,0.07528950317746033
552.0,0.6800000004552091,2.89395230305453,0.07724540790535224
553.0,0.6800000005762796,2.894383029864656,0.07787727104544517
554.0,0.68000000045576,2.894843610265135,0.07803002925646829
555.0,0.6800000006121658,2.895259559437683,0.07746715288891638
556.0,0.6800000000025295,2.8957188644462377,0.078325700402744
557.0,0.6800000000006432,2.89619588616577,0.07877766134337023
558.0,0.6800000000009132,2.896656398367715,0.07905922526740702
559.0,0.6800000005673923,2.8971497285235266,0.0794148658526863
560.0,0.6800000001038262,2.897567756234605,0.07819493151831491
561.0,0.6800000002712003,2.897851317149835,0.07699455032810318
562.0,0.6800000000007402,2.898170914997568,0.07769175253593825
563.0,0.6800000000015012,2.898612011375765,0.07926162967051462
564.0,0.6800000000010209,2.899113750179635,0.08002750933549212
565.0,0.6800000002634403,2.8995701475960476,0.07983565308566322
566.0,0.6800000003292581,2.899862152161936,0.07759843765914434
567.0,0.6800000000007387,2.9001668074516416,0.07810479803320569
568.0,0.6800000000000979,2.900809903219112,0.08219127381767974
569.0,0.6800000000014026,2.9015614253298683,0.08350378680430291
570.0,0.6800000000005977,2.9023768095888833,0.08456134702608428
571.0,0.6800000000027917,2.903029172193592,0.08250922346112148
572.0,0.6800000000064752,2.9032057302560776,0.07700050573344454
573.0,0.6800000000011657,2.9030079225561627,0.07247358809464544
574.0,0.6800000000012183,2.9035657274787816,0.08200834280614808
575.0,0.6800000000064104,2.904086724344267,0.08152251653080053
576.0,0.6800000000066526,2.9038867712619236,0.0727021473013588
577.0,0.680000000000974,2.9035762313662423,0.0713980567787002
578.0,0.680000000010164,2.9039573396624276,0.07978327818787549
579.0,0.6800000000008082,2.9048937174585676,0.08662365122215773
580.0,0.6800000000038748,2.9056864043390447,0.0848721896910306
581.0,0.6800000000058026,2.905713609731528,0.07537081305246608
582.0,0.6800000000062731,2.9052053631348684,0.06890938790081702
583.0,0.680000000003181,2.905007488399264,0.072536561746989
584.0,0.6800000000016022,2.905087922586034,0.07618041863974928
585.0,0.679999999999999,2.9044825288555414,0.06774860230625149
586.0,0.6800000001023307,2.903813781414533,0.06711571887845436
587.0,0.680000000000704,2.9039766904955733,0.07724871714052807
588.0,0.680000000504813,2.904438913763299,0.0805232116022451
589.0,0.6800000000004889,2.904707080273179,0.07804407289932142
590.0,0.6800000000035873,2.905136920334249,0.08013680534927073
591.0,0.6800000001817328,2.9051599707865,0.07496281740462088
592.0,0.6800000000016022,2.9061606945459415,0.08636866537638588
593.0,0.680000000194628,2.906534027565521,0.07843877349078765
594.0,0.6800000000000008,2.9067013316106127,0.07607445075774609
595.0,0.6800000000000013,2.9060239513450306,0.06579340106683926
596.0,0.6799999999999988,2.905160586117727,0.06357860977920703
597.0,0.6800000005928546,2.904455726194104,0.06519763312202584
598.0,0.6800000000026045,2.904740692450151,0.07737571081549711
599.0,0.6800000001952997,2.9048482897621355,0.07477069428422227
600.0,0.6800000000009296,2.905845831573736,0.08523125964198852
601.0,0.6800000000008297,2.9072919172294265,0.09050821615327675
602.0,0.6800000000014284,2.90865126290132,0.0888689414028563
603.0,0.6800000000008508,2.9099831521715336,0.08843660266868363
604.0,0.680000000000766,2.9113085875780174,0.08790596365989517
605.0,0.6800000000008699,2.9126179123297433,0.0874793568013153
606.0,0.6800000000013406,2.91394605108167,0.08829435399692082
607.0,0.6800000000006898,2.9152576059604702,0.08790923536411432
608.0,0.6800000000010231,2.916595389220635,0.08870211345171104
609.0,0.680000000000788,2.917933192051296,0.08855207899347271
610.0,0.6800000000011801,2.9193022697761197,0.08981659420765634
611.0,0.6800000000313053,2.9206950753053675,0.0899957315970964
612.0,0.6800000000007465,2.9215696709611194,0.08029756589118725
613.0,0.6800000000009889,2.9230298857083703,0.09201330378343418
614.0,0.6800000000009525,2.924480031515121,0.09175882078857403
615.0,0.6800000000009228,2.9259595795943354,0.0925088320176492
616.0,0.6799999999999993,2.9274234317961154,0.09198434655804849
617.0,0.680000000351882,2.9267121745881566,0.059470821831242644
618.0,0.6800000000005695,2.9277887585437767,0.08520661846340151
619.0,0.6800000000052044,2.9291119269311943,0.09013404631318858
620.0,0.6800000000000812,2.9285364156151346,0.060336022504019024
621.0,0.6800000000006723,2.927413514206548,0.05383644872094492
622.0,0.6800000000067421,2.9278685498831285,0.07376645513313637
623.0,0.6800000000006423,2.927351859018871,0.06053801861106223
624.0,0.6799999999999993,2.9280365500577545,0.07878249849221841
625.0,0.6800000000029232,2.9273409278456284,0.05791073319995193
626.0,0.6800000000008433,2.9273852074511657,0.06653066847659203
627.0,0.6800000000007893,2.92900115227067,0.09725937885649408
628.0,0.6800000000001689,2.9305996900551876,0.0967352604733043
629.0,0.6800000000000028,2.9294234850720104,0.051258958424995144
630.0,0.6800000003340845,2.9284994277393355,0.053307524225517655
631.0,0.6800000000000288,2.9295709536732324,0.08701138869137162
632.0,0.6800000000010848,2.928515432266262,0.05147821665721915
633.0,0.6800000000000335,2.927186427903783,0.04820430116943698
634.0,0.6800000000066819,2.926123743798884,0.05087742958730327
635.0,0.6800000000055555,2.925692690745968,0.05871341523960051
636.0,0.6800000000063988,2.92554354166746,0.06421580170340765
637.0,0.6800000000000119,2.925245537862855,0.061314521770984294
638.0,0.6800000000007098,2.92424367451573,0.0504765421053732
639.0,0.6800000000055213,2.9256562466958353,0.09465461436203222
640.0,0.6800000000020263,2.925510916362198,0.06419371603034582
641.0,0.6800000000031508,2.9241153268601843,0.04567685695554287
642.0,0.6800000000029387,2.9241564177571604,0.06847857501663596
643.0,0.6800000000014459,2.924217702130574,0.06864737497881572
644.0,0.6800000005202953,2.9228630518805874,0.045466843660776426
645.0,0.6800000000813766,2.92411269445888,0.09191231402988188
646.0,0.6799999999999986,2.9250370862703967,0.0857520685442349
647.0,0.6800000000064172,2.9242660260371176,0.05441126366080724
648.0,0.6800000000011464,2.9239713426742013,0.06282893318161228
649.0,0.6800000000000004,2.9242843301691606,0.07381671369056458
650.0,0.6800000000001847,2.9233699891028735,0.05246526338960168
651.0,0.6800000000011328,2.9221882011811684,0.048184709168129426
652.0,0.6800000000024575,2.923651226813697,0.0961979720785123
653.0,0.680000000001241,2.9244548379109925,0.0831613002804889
654.0,0.680000000473449,2.9250000389780197,0.07812364804852841
655.0,0.6800000000010729,2.9262028822034405,0.09059377707100376
656.0,0.680000000001179,2.927749973613117,0.09751332122921962
657.0,0.6800000002085176,2.9291439043892944,0.09382247219305555
658.0,0.6800000000015256,2.930141673414483,0.08637986912915263
659.0,0.6800000000068569,2.9294805764637175,0.056946436190825594
660.0,0.6800000000011723,2.928959100019155,0.05944757707101004
661.0,0.6800000000062303,2.9292944900530293,0.07393221769653463
662.0,0.6800000000771198,2.9290606097236616,0.06390457540020994
663.0,0.6800000000011495,2.9299757622668814,0.0837599098039512
664.0,0.6800000000005619,2.930643530424744,0.07891100392727583
665.0,0.6800000005435098,2.932182906100814,0.0950767892389261
666.0,0.680000000000768,2.9334467963415225,0.08976499802788082
667.0,0.6800000000014796,2.9349096665918277,0.09311271632388966
668.0,0.6800000000002051,2.9356295133390686,0.07848485675322779
669.0,0.6800000001072808,2.936239079928146,0.07617615938171864
670.0,0.6800000000022508,2.9347182298888885,0.03848415639854316
671.0,0.6800000000006092,2.9332852717326032,0.03949166859791528
672.0,0.6800000000012285,2.9337088244907386,0.07217955899088488
673.0,0.6800000000004764,2.934145192549049,0.07201263340742245
674.0,0.680000000001,2.9347232113338033,0.07396956751985133
675.0,0.6800000000006132,2.9352666460093855,0.07303747236830092
676.0,0.6800000000005024,2.9369916287129616,0.0954938515901733
677.0,0.680000000001515,2.938282296680108,0.086512794102685
678.0,0.68000000000599,2.9387835433575327,0.07085982684372268
679.0,0.6800000000017015,2.9385619302218404,0.05705004254804537
680.0,0.6800000005373863,2.9388809992186324,0.0666608121888238
681.0,0.6800000000057511,2.9401036106940226,0.08352422350971715
682.0,0.6800000000062743,2.939894164734874,0.055118371269786776
683.0,0.680000006437878,2.939504723828539,0.05117097884009603
684.0,0.6800000000011039,2.937971825683869,0.029151420448061252
685.0,0.6800000000061555,2.9383252083759634,0.06415229835460079
686.0,0.6800000000030089,2.9379565867353703,0.049735399880379165
687.0,0.6800000000060544,2.937933161645936,0.05557491528394097
688.0,0.6800000000047091,2.937579814433825,0.04868507127079865
689.0,0.68000000021294,2.937407756217256,0.05120656961556899
690.0,0.6836255957146162,2.9374936225125676,0.055828656297632014
691.0,0.6800000000030164,2.935555010778171,0.016723335623525987
692.0,0.6799999999999988,2.9349278237675778,0.04070817760911119
693.0,0.6820237916705514,2.934068269194901,0.0359018687892
694.0,0.6800000000056634,2.9323217575551066,0.018460657454777436
695.0,0.6800000000004665,2.932024950515033,0.045527141452197925
696.0,0.6800000000022011,2.932450928028156,0.0597211435497764
697.0,0.6800000002644699,2.933092585015488,0.06378455921684896
698.0,0.6800000000011037,2.933968831681324,0.06800690533938804
699.0,0.6800000000010562,2.935125925656963,0.07295036726856328
700.0,0.6800000000009443,2.9365775752636796,0.07804737121214177
701.0,0.6800000000006503,2.9382757121768046,0.08256600470629497
702.0,0.6800000000005004,2.939748658342792,0.07698393375103342
703.0,0.680000000000504,2.941293503887267,0.07749734965182781
704.0,0.6800000000083384,2.942474156039805,0.06914041574046202
705.0,0.6800000003558082,2.9431086815681953,0.05696510048095481
706.0,0.6800000000718729,2.943977450879146,0.061257568378358405
707.0,0.6800000000020503,2.9446275841874283,0.05595242149990726
708.0,0.6800000000015562,2.945201442948768,0.05383498205476291
709.0,0.6800000002806124,2.9453360176240113,0.04358175786745828
710.0,0.6800000000011197,2.9460996920507037,0.05612823634042292
711.0,0.6800000000005093,2.946510039087706,0.04803048554609628
712.0,0.6800000000011908,2.947683293696623,0.06320441128069905
713.0,0.6800000000020359,2.9488906752197117,0.06307360372812289
714.0,0.6800000000006152,2.9493060199570937,0.04574227522220109
715.0,0.6800000000008235,2.9495427124029394,0.041320651320452165
716.0,0.680000000000615,2.95057929556828,0.05719210271632076
717.0,0.6800000000010582,2.951466010113095,0.05344655880148554
718.0,0.6800000000000517,2.952521182968186,0.056129826582087566
719.0,0.6800000000000341,2.951327525557883,0.010777908757434949
720.0,0.6800000000005291,2.9501566942347495,0.010943688545587634
721.0,0.6800000000003952,2.950448013758435,0.03811154929844431
722.0,0.6800000000008184,2.95241453733859,0.07239480620282103
723.0,0.6800000001196171,2.95364815710442,0.05605176296278251
724.0,0.6800000003829292,2.9560076959145185,0.07881917934181978
725.0,0.680000000054404,2.956694054801515,0.04297327180345174
726.0,0.6800000001270605,2.9589480104368286,0.07475325189913318
727.0,0.6800000000819026,2.9612561677618627,0.07512642015011249
728.0,0.6800000000000241,2.963505357107315,0.07294585629089248
729.0,0.6800000000000324,2.965837793161639,0.07372693982041623
730.0,0.6800000000002817,2.9681423776963642,0.07212825055197053
731.0,0.6800000000002655,2.969930003379469,0.06013705894615531
732.0,0.680000000234134,2.971422642409181,0.05319822121191449
733.0,0.6800000000005253,2.9719063050165477,0.034749296655763914
734.0,0.6800000000035191,2.971849665344237,0.026095226598387707
735.0,0.680000000000528,2.971400616806197,0.01976803835410706
736.0,0.6800000000005204,2.973912399317332,0.07176465640742857
737.0,0.6800000001565742,2.975076636594766,0.045425342133831814
738.0,0.6800000000004178,2.9754777546523563,0.032898392345801136
739.0,0.6800000000001643,2.9766463976615984,0.0447891528272151
740.0,0.6800000000000159,2.975342271967799,0.004923367387610625
741.0,0.680000000001078,2.9774990535875103,0.061861215439964305
742.0,0.6808388884169707,2.978255740886909,0.03741261544176512
743.0,0.6800000000003201,2.976656971338171,0.00029061284065095205
744.0,0.6800000000002635,2.9789815296836926,0.06420494192196828
745.0,0.6800000000005211,2.9826794860357806,0.08918473584999749
746.0,0.6800000000004596,2.986322772448153,0.08656702046659981
747.0,0.680000000000331,2.989946301105509,0.08527192901486051
748.0,0.6800000000001263,2.9935629600659226,0.08448364721832013
749.0,0.680000000000307,2.997129816877245,0.08291503290666695
750.0,0.6800000000002229,3.0006716793787476,0.08184721058577223
751.0,0.6800000000002875,3.004264199531518,0.08234821802694343
752.0,0.680000000000383,3.0078142641883545,0.08119105858494265
753.0,0.6800000000003352,3.0112944989698383,0.07924189171890363
754.0,0.6800000000003075,3.01467184735032,0.07679358811429053
755.0,0.6800000000003286,3.0181510250648778,0.07795988505541925
756.0,0.6800000000001853,3.0217272951056118,0.07911787395814715
757.0,0.6800000000003672,3.0252465869330694,0.07719051920473409
758.0,0.6800000000002224,3.028934815299399,0.07998008846331804
759.0,0.6800000000001463,3.032742179330765,0.08123108063886159
760.0,0.6800000000001558,3.0366356285928076,0.0821172401402177
761.0,0.6800000000002664,3.040483694361682,0.08094000092973622
762.0,0.6800000000003728,3.0444952013377073,0.08304575167622753
763.0,0.6800000000002662,3.0486639268080453,0.08453716383814061
764.0,0.6800000000002557,3.0529541459638803,0.08605025549593602
765.0,0.6800000000002844,3.057357108998148,0.08754098899498845
766.0,0.6800000000001598,3.0617977113936803,0.08707474126067027
767.0,0.6800000000002868,3.0662309449814966,0.08615885984585238
768.0,0.6800000000001598,3.0705090360942453,0.08299613158893138
769.0,0.6800000000004367,3.074956679537855,0.08488038049012761
770.0,0.6800000000003297,3.079409547141884,0.08421416908441522
771.0,0.6800000000002928,3.0838813312808586,0.08372392387906286
772.0,0.6800000000002651,3.08835453794819,0.08298837570167927
773.0,0.6800000000002515,3.0927425780621824,0.08067610284100858
774.0,0.6800000000002866,3.097232903092557,0.08134936451297715
775.0,0.6800000000002555,3.101567633343448,0.0778771282815509
776.0,0.6800000000002115,3.1060450499673333,0.07972379485770616
777.0,0.6800000000002144,3.110661169759285,0.08122879996253113
778.0,0.6800000000001938,3.1152351717387354,0.07941833680313608
779.0,0.6800000000004167,3.119789560640244,0.07840474054215461
780.0,0.6800000000002417,3.124301429185291,0.07712236487419731
781.0,0.6800000000002344,3.128878084133275,0.07756875255969173
782.0,0.6800000000002804,3.133494079560182,0.07750285151895041
783.0,0.6800000000002608,3.138186260279686,0.07842275769081702
784.0,0.6800000000001969,3.1428459567759424,0.07714606980074569
785.0,0.6800000000002959,3.147520719136438,0.07689413319374454
786.0,0.6800000000004551,3.1522663111624225,0.07711258813454129
787.0,0.6800000000002737,3.1569916112193646,0.07635094666893506
788.0,0.6800000000003128,3.161712179070525,0.07584183656631255
789.0,0.6800000000002313,3.166421865516152,0.07489683328081716
790.0,0.6800000000002588,3.171086749659064,0.07323115672325163
791.0,0.6800000000004169,3.1757678359292707,0.07290754480196712
792.0,0.6800000000002828,3.1785706236755127,0.0482021427946764
793.0,0.6800000000001662,3.183246952014538,0.07264246914241446
794.0,0.6800000000001283,3.18808922460601,0.07486225810609605
795.0,0.6800000000001671,3.193005307330692,0.07620975281182583
796.0,0.6800000000003192,3.1978371855768466,0.07465232351622954
797.0,0.6800000000001878,3.2026650366171747,0.07438237735482098
798.0,0.6800000000002213,3.207556042685537,0.07509425924298692
799.0,0.6800000000001845,3.212402944332224,0.07406454510486862
800.0,0.6800000000004542,3.2172933785040625,0.07445385978478744
801.0,0.6800000000001929,3.222236896913603,0.07462954157994559
802.0,0.6800000000004351,3.2269877506827402,0.07141290394518704
803.0,0.6800000000002147,3.23154095334759,0.06824971328899139
804.0,0.6800000000004509,3.2359736495436513,0.06635121026189586
805.0,0.6800000000002491,3.2396487366008033,0.055797875820108776
806.0,0.6800000000001898,3.2439770026685184,0.06414135384445216
807.0,0.6800000000002131,3.2487773349191396,0.07078354113463904
808.0,0.680000000000526,3.2534962213961336,0.06969775705531162
809.0,0.6800000000001787,3.2566823713680355,0.04860190754906006
810.0,0.6800000000002213,3.2610096639347392,0.06326200939917588
811.0,0.6800000000002797,3.265792835922392,0.06964029294673472
812.0,0.6800000000001656,3.270231817960096,0.06462538066807044
813.0,0.68000000000022,3.2747770173827835,0.06598938179311314
814.0,0.6800000000002491,3.279107286507903,0.06229696762926442
815.0,0.6800000000006114,3.283223871028378,0.059072960917066625
816.0,0.6800000000002637,3.2874153946366214,0.059894485199529016
817.0,0.6800000000001563,3.291888031960287,0.06410659958530858
818.0,0.6800000000001523,3.296196077353496,0.061184751654916776
819.0,0.6800000000001956,3.3005620746254727,0.06190811259227785
820.0,0.6800000000001558,3.304889345216004,0.061233149447157395
821.0,0.6800000000002464,3.3091582703082145,0.06008112678289548
822.0,0.6800000000002022,3.313337457505157,0.05860109259552283
823.0,0.6800000000001838,3.3174100902795205,0.057444237339848034
824.0,0.6800000000001092,3.321345220880714,0.0552589883193918
825.0,0.6800000000003692,3.3253145192611226,0.05583671636730022
826.0,0.6800000000002471,3.329410439904526,0.05694338397225832
827.0,0.6800000000002404,3.333163256677262,0.05287674120534375
828.0,0.6800000000002586,3.3373228734719405,0.05698379384765002
829.0,0.6800000000002719,3.3415005429484967,0.05667377789614812
830.0,0.680000000000293,3.345783653559993,0.05803527885510273
831.0,0.6800000000001576,3.3500708148456395,0.05782325502531907
832.0,0.6800000000001378,3.354371197398561,0.05773437637867415
833.0,0.6800000000002959,3.358716842309481,0.058205865849722115
834.0,0.6800000000001358,3.3629730298682827,0.05668369545342351
835.0,0.680000000000347,3.3669837474389688,0.05427157167976382
836.0,0.680000000000228,3.370794031190677,0.05168131237856325
837.0,0.6800000000001976,3.3745463992183073,0.051281649748548624
838.0,0.6800000000001656,3.3782759867669863,0.050686606096603457
839.0,0.680000000000323,3.381887954395526,0.04949703778969575
840.0,0.680000000000256,3.384960788645592,0.04378144537245808
841.0,0.6800000000002049,3.3888265469620675,0.05164329036924934
842.0,0.6800000000002482,3.39277979150647,0.052709365412566205
843.0,0.6800000000001682,3.396827828824316,0.05317344954416015
844.0,0.6800000000002007,3.400881920409403,0.05349971659335546
845.0,0.6800000000002084,3.4048927854813034,0.05239600114148855
846.0,0.6800000000002728,3.408821942419957,0.05169935829572726
847.0,0.6800000000003437,3.412704977853768,0.051078709778383406
848.0,0.6800000000005844,3.4165322789204264,0.05086110574282214
849.0,0.6800000000001871,3.420331119034002,0.050278898191203285
850.0,0.6800000000002613,3.423825657916434,0.04720204124297834
851.0,0.6800000000003203,3.42742575075886,0.048506589626838105
852.0,0.6800000000002044,3.431110115750253,0.049310949019404936
853.0,0.680000000000379,3.434889063096766,0.050723573545788915
854.0,0.6800000000002284,3.4381126608415116,0.044711448814896505
855.0,0.6800000000004258,3.4414664955482883,0.04619956199846492
856.0,0.6800000000003246,3.44471716343505,0.04548056363875623
857.0,0.6800000000001234,3.448076493265225,0.04660626321451294
858.0,0.6800000000002437,3.451362192637413,0.04596790997701071
859.0,0.6800000000001927,3.454746379833237,0.04697263778675026
860.0,0.6800000000003366,3.4585360862506977,0.051576486227277174
861.0,0.6800000000003052,3.4618788735795234,0.04676389262646838
862.0,0.6800000000002031,3.465520566107271,0.05055037539160364
863.0,0.680000000000373,3.4688454522409082,0.0467866719894957
864.0,0.6800000000002153,3.471745721866439,0.04267290837093847
865.0,0.6800000000003585,3.47461670399926,0.0424388036522462
866.0,0.6800000000002742,3.477744049236956,0.045328698702502196
867.0,0.6800000000000941,3.481282037928139,0.049513766305857736
868.0,0.6800000000001922,3.4851340042586836,0.05274802278429782
869.0,0.6800000000002135,3.4889813538958134,0.052819646706404606
870.0,0.6800000000002044,3.4927872839403564,0.052727785275327045
871.0,0.6800000000002435,3.4964756103109362,0.05120380219264823
872.0,0.6800000000002142,3.5001166133184203,0.050665247684585704
873.0,0.6800000000002004,3.5036593252395343,0.0502406065981211
874.0,0.6800000000004092,3.507020131844498,0.04787365284905186
875.0,0.6800000000001916,3.510558754507376,0.0497676378178894
876.0,0.6800000000003914,3.514067288819701,0.04953058527981516
877.0,0.6800000000002127,3.5175076386598754,0.048967803257388656
878.0,0.6800000000006778,3.5207756816362874,0.04730137414473282
879.0,0.6800000000003232,3.5234812665718884,0.04177593635179262
880.0,0.6800000000004534,3.526065286489147,0.04031637784673051
881.0,0.680000000000357,3.5284849969348313,0.03864684192500647
882.0,0.6800000000003656,3.531182134762644,0.04177416684561837
883.0,0.6800000000002036,3.533930406324403,0.042181794477383856
884.0,0.6800000000005773,3.536342901975024,0.03905302802585753
885.0,0.6800000000006337,3.539307057989088,0.044919841896721484
886.0,0.6800000000004396,3.542143333256343,0.04360692054830462
887.0,0.6800000000000106,3.5447646885607393,0.04163308544794509
888.0,0.6800000000003315,3.5468328126740905,0.03549567056416958
889.0,0.6800000000003725,3.548490664306656,0.03038551123638006
890.0,0.6800000000009496,3.5498380094910473,0.026461819761542747
891.0,0.6800000000004436,3.5507688182377866,0.021028285246888972
892.0,0.6800000000002946,3.5520234569360216,0.02545574163652213
893.0,0.6800000000004778,3.5534236005194257,0.02746281983706614
894.0,0.6800000000016726,3.55404535523867,0.016850875035437717
895.0,0.6800000000011059,3.5544222264937533,0.013546521376556918
896.0,0.680000000000694,3.5551180643104106,0.018479623664354104
897.0,0.6800000000012232,3.556089467424553,0.022623486365086022
898.0,0.6800000000003934,3.5568865439851876,0.020169050527758334
899.0,0.6800000000002784,3.5578618657771024,0.02259789524013427
900.0,0.6800000000005684,3.5590442158735076,0.025982547706093657
901.0,0.6800000000008228,3.560224236989014,0.026048019974582785
902.0,0.6800000000010282,3.5612497991266134,0.023944974392662573
903.0,0.6800000000004225,3.5624400540011516,0.026516011007843385
904.0,0.6800000000005852,3.563844850570983,0.029916045111018398
905.0,0.6800000000004913,3.5653919436619557,0.031732470179444854
906.0,0.6800000000003847,3.5673288565804455,0.037112550289363576
907.0,0.6800000000006754,3.569283186491633,0.037473831888179494
908.0,0.6800000000006852,3.570689308314612,0.030126720349452678
909.0,0.6800000000007682,3.572256769499621,0.032710935202431624
910.0,0.6800000000008248,3.5738009694050383,0.03224283724888805
911.0,0.6800000000006734,3.575906215302396,0.04030313242676332
912.0,0.6800000000004847,3.5780246070976602,0.040461868967345174
913.0,0.6800000000006738,3.5800843575923746,0.03978537964832107
914.0,0.6800000000006639,3.58202344533868,0.03838894428951059
915.0,0.6800000000010533,3.5837741921709743,0.03601637381932926
916.0,0.6800000000007662,3.5855655037957774,0.03666761975814315
917.0,0.6800000000005726,3.5872796334290085,0.03589582831221656
918.0,0.6800000000008477,3.5890029683401723,0.036050554754175304
919.0,0.6800000000010757,3.590706655706529,0.03616103455790526
920.0,0.6800000000008313,3.5923132772872086,0.03473001295364071
921.0,0.6800000000011313,3.5939169479689266,0.03494324968374084
922.0,0.6800000000006008,3.595430901319565,0.03340558876817147
923.0,0.6800000000007211,3.597085759028398,0.03612893251948839
924.0,0.6800000000005377,3.5986931070616457,0.03517948983672907
925.0,0.680000000893147,3.6003474386834817,0.036249339343930015
926.0,0.6800000002004725,3.601376609649714,0.02768459295292815
927.0,0.6800000000012145,3.60152897851052,0.015112662357092832
928.0,0.6800000000004958,3.6028890761147547,0.03331813268400347
929.0,0.6800000001205457,3.6043764925279174,0.03563561749842043
930.0,0.680000000396322,3.6054631139742446,0.029955751492505487
931.0,0.6800000004314717,3.606233367492968,0.025570235716171924
932.0,0.6800000004279547,3.607331661654402,0.0309336002160258
933.0,0.6800000003944608,3.6086371954942864,0.03431641810442251
934.0,0.6800000106569668,3.609894897022988,0.034264590509618165
935.0,0.6800000021328378,3.6111692392509784,0.03471068302947109
936.0,0.6800000006413112,3.612326019914205,0.033468921340735626
937.0,0.680000000492488,3.613295890974796,0.031105934881093294
938.0,0.6800000001679902,3.6144033779491753,0.0336642066543538
939.0,0.680000000022134,3.615412641408561,0.032332109037543515
940.0,0.6800000000990036,3.616307592752411,0.03136967405303292
941.0,0.680000000048073,3.6170791264804185,0.0296813674336643
942.0,0.6800000007758302,3.6177211210805025,0.02831794366063115
943.0,0.6800000263749435,3.617964002933881,0.022889140835271063
944.0,0.6800000000008208,3.615660329169903,0.013400466978918354
945.0,0.6829793536379016,3.6119596865263484,0.005583392500187154
946.0,0.6831071098841275,3.607827483278414,0.001375510497309791
947.0,0.680812381477311,3.603689015817032,0.0005338658582993118
948.0,0.6807737797215394,3.599834376319424,0.0020989584718586144
949.0,0.6810381324256962,3.595992383695651,0.0011388587022265904
950.0,0.6812863438124377,3.5921259360235003,0.0004103989855214531
951.0,0.6841576347196341,3.58823518337768,0.0003580811451790146
952.0,0.6865146160494211,3.584004542884803,0.003955250621121715
953.0,0.6875419486450365,3.5794989759742473,0.0071298261007006715
954.0,0.688487581127335,3.5748769807677485,0.008835138603737015
955.0,0.6891984011922245,3.570148777961289,0.010417901545632791
956.0,0.6898068712260244,3.5653423745406925,0.011810142683333372
957.0,0.6903322451684788,3.5604712678039077,0.013053372446372702
958.0,0.691059348653462,3.5555451748829006,0.01449546171401451
959.0,0.691666107898455,3.5505369702812812,0.015826436608988692
960.0,0.6923316268464341,3.5454650295520374,0.017257212609029654
961.0,0.693073012818928,3.5403208113788853,0.018672858944649602
962.0,0.693751856753867,3.5350924547046403,0.020348895113678687
963.0,0.6945106427271726,3.5297906943469224,0.02183973167508264
964.0,0.6951986194023716,3.5244047977882516,0.023387446626242512
965.0,0.6959014112751021,3.5189430658679153,0.025018703556038347
966.0,0.6962843245629466,3.5134045304955293,0.02630103370419983
967.0,0.6968211272673726,3.5078275058134576,0.027571040281191735
968.0,0.697246284120439,3.5021951939985145,0.028821217285887584
969.0,0.6976417602736831,3.4965175629663157,0.029920250547390757
970.0,0.6982693765721417,3.4907863826985457,0.03240104836732628
971.0,0.6986408417596137,3.484967659896485,0.03525229919639469
972.0,0.7053265224556418,3.479100318880991,0.03735351852992921
973.0,0.7151527154334261,3.4731914838701927,0.03950677387365617
974.0,0.7251441296480214,3.4672500949535827,0.041374020251924895
975.0,0.7347702672104997,3.4612558815059575,0.04367445954744898
976.0,0.7446623586304613,3.4552644516947284,0.044829271228755734
977.0,0.7545951791683345,3.449243787690442,0.04649188362767882
978.0,0.7646495270824962,3.4431908205426636,0.048154276274332414
979.0,0.774634277161506,3.4370901928871413,0.050125050721757256
980.0,0.7847832580656755,3.4309543896762995,0.05181187989525695
981.0,0.7948976033623261,3.4247618777538147,0.053937287883866376
982.0,0.8052124183653149,3.418517918633728,0.05548504464916208
983.0,0.8153178601815929,3.4121986897442103,0.05750306143696812
984.0,0.8254565467497184,3.4058333282536175,0.05952243836918657
985.0,0.8356386306242012,3.3994174966626574,0.0612137071605699
986.0,0.8455435926072017,3.392944953276075,0.06301023939854543
987.0,0.8550864945652004,3.386453708074896,0.06444874677571341
988.0,0.864483154545721,3.3799885169734276,0.06468296849858896
989.0,0.873992767589046,3.373570281617349,0.06480108885822812
990.0,0.8838502038691507,3.367182398524262,0.06487207057034834
991.0,0.8940465085071239,3.360777835910942,0.06624615132777247
992.0,0.9039677597404641,3.354306799766297,0.06805788795218375
993.0,0.9138317253425905,3.347805138711638,0.06942182039687407
994.0,0.9240409075864555,3.341276611027151,0.07070841781191606
995.0,0.9345550137905372,3.3346773177047293,0.0726743425250682
996.0,0.9448681331658939,3.327962955119309,0.07543821029065058
997.0,0.9552885408932346,3.321143375813931,0.07765119487570851
998.0,0.965473666584062,3.3142110435576355,0.08046889263207403
999.0,0.9755858236191939,3.307202538951146,0.08228253830173425
1000.0,0.9854652788340665,3.300119986062276,0.08429314754841848
1001.0,0.9954663148860217,3.2929716666028765,0.08618137048073728
1002.0,1.0055843551283292,3.2857307403540057,0.08838171737199557
1003.0,1.015675054305082,3.278393143509116,0.09082092702860672
1004.0,1.0257688876268416,3.270957348794502,0.093436447768672
1005.0,1.0355324634875496,3.263408147576535,0.09611573060353693
1006.0,1.0451233181874775,3.255776786129387,0.0982263248951508
1007.0,1.0544594781845689,3.248060982549715,0.09842379320737624
1008.0,1.0637427753343722,3.240285995694781,0.09838462280713998
1009.0,1.072799861248364,3.2324423107211375,0.09854661810349316
1010.0,1.0817163753165797,3.2245489284105675,0.09842268714603307
1011.0,1.0903909394820452,3.2166073826326036,0.0987320463159074
1012.0,1.099004200639456,3.2086370082386466,0.09889236924703872
1013.0,1.1076177548286203,3.2006320213734427,0.09901776084592204
1014.0,1.1160548156772876,3.192579485417232,0.09932837341386624
1015.0,1.1242372047251683,3.184496467412666,0.09931792521280242
1016.0,1.1322737623123436,3.1763687153695903,0.09943312054861181
1017.0,1.1406282831039842,3.1681925565578126,0.09879528105567129
1018.0,1.148591542584187,3.159954949970179,0.09865214281647826
1019.0,1.1567860155098124,3.151667329095497,0.09822466141508368
1020.0,1.165072371243605,3.1433287044983027,0.09774952703588273
1021.0,1.1735208197524232,3.1349300838675287,0.09695240154916086
1022.0,1.1816823117200315,3.126440507043427,0.09608252790343254
1023.0,1.1897585456845983,3.117889667748775,0.09516666558377103
1024.0,1.1976845769529172,3.1092732481125296,0.09328128073412777
1025.0,1.2056019413074068,3.100597114866538,0.09144510666453867
1026.0,1.2134690673691848,3.0918495578813316,0.08947021183101275
1027.0,1.2212598650764894,3.0830288028872985,0.08707876814624396
1028.0,1.2288417383819619,3.074137838639497,0.0841792484393426
1029.0,1.2361579570273946,3.0651841654134246,0.08142108692461249
1030.0,1.2436338717810491,3.0561719442551833,0.07858597905987248
1031.0,1.2509678430146378,3.0470931851487255,0.07596739483874207
1032.0,1.2581782153348975,3.037953455182566,0.07320994515472104
1033.0,1.2649427082189169,3.0287700927706616,0.0709706068632054
1034.0,1.2713233133932214,3.01956086980001,0.06932424924543755
1035.0,1.2774394213085696,3.0103012244243876,0.0670711863137356
1036.0,1.283239598004151,3.0010162438396994,0.06543141598100807
1037.0,1.2886984802337773,2.9916929396351177,0.06362327655134298
1038.0,1.2943429894877152,2.9823394778594468,0.06193960529264881
1039.0,1.2994541885102562,2.9729486091576973,0.06012512289737255
1040.0,1.3045374977782132,2.963529129714508,0.058394521387534586
1041.0,1.3092504285878768,2.9540852281926773,0.05698611541502421
1042.0,1.3140009213257136,2.944657024733869,0.05750484348974331
1043.0,1.3186639211310371,2.935225367682953,0.05755409306207781
1044.0,1.3225885207471126,2.9257779815961826,0.05744952868787686
1045.0,1.3263643803562104,2.9163278284151755,0.05729170690006994
1046.0,1.3303720039564206,2.9068719631307918,0.05730990387214889
1047.0,1.3343248052122734,2.8974017270565176,0.05709225855317846
1048.0,1.3387045417858987,2.887922770548761,0.05697641387257739
1049.0,1.3434966269697384,2.878427117626276,0.05650670725105497
1050.0,1.3488662320424174,2.8689161885318635,0.056217936710780354
1051.0,1.3546980218195213,2.8593981426572688,0.05632909238265466
1052.0,1.3602633885728217,2.8498757020983536,0.056066012888797596
1053.0,1.3654801842044293,2.840347027415386,0.05617766703760408
1054.0,1.3714152640599115,2.830791917039154,0.05432028875037988
1055.0,1.376957717871802,2.8212136930469383,0.052490708115198986
1056.0,1.3815377172723355,2.811617195556998,0.050921792779013646
1057.0,1.38594334323302,2.802003753844775,0.049330465395059385
1058.0,1.3899835718960487,2.792364259570637,0.04735312828144029
1059.0,1.3938006765482953,2.782706746338677,0.04590692692814111
1060.0,1.3982800066611851,2.7730316920704006,0.04438526366576784
1061.0,1.4034589191017766,2.7633283797955714,0.04228846616737876
1062.0,1.4086576398697765,2.7536146023319157,0.04100976331618481
1063.0,1.4137315864121387,2.7438746856390077,0.03918889123325605
1064.0,1.418622483803551,2.734112133663408,0.037244490662642064
1065.0,1.4234059070816407,2.7243305351532854,0.035741536506841004
1066.0,1.428137447593003,2.7145319513741732,0.03426522556502155
1067.0,1.4327583923681937,2.704711701972258,0.03248165220897098
1068.0,1.4371345861604716,2.6948654283731672,0.030610416160821042
1069.0,1.4414870464663219,2.685011083069818,0.02935391267259039
1070.0,1.4456071131761217,2.6751388743800453,0.0276100037491087
1071.0,1.4497693871372581,2.6652611951312815,0.02644380025386291
1072.0,1.453722006860926,2.6553588334669795,0.02461946145991982
1073.0,1.4575991956631054,2.645442187650075,0.02310792435730099
1074.0,1.4613407498100672,2.6355106307482328,0.021604018514157983
1075.0,1.4649593833481855,2.625566053059491,0.020134227764866893
1076.0,1.4685123884048208,2.6156118519641525,0.018729922868584332
1077.0,1.4719235260815378,2.6056477660992527,0.01737917046022042
1078.0,1.4753374892335263,2.5956759097573183,0.016056940203004137
1079.0,1.4786621504846549,2.5856852958457486,0.014332673164045198
1080.0,1.481782212029037,2.5756745636263423,0.012538934470660422
1081.0,1.484827366099129,2.565653418195411,0.011112966889183003
1082.0,1.4877451441313898,2.555617194962774,0.009723896388176287
1083.0,1.4906177869835444,2.5455741909781007,0.008271894333831964
1084.0,1.4932838519797489,2.5355136788397794,0.0064973492525199
1085.0,1.495889711256842,2.525446147965429,0.005271292173641039
1086.0,1.4983045031247215,2.515365053884826,0.003839895439879355
1087.0,1.5005558858517878,2.5052868685985383,0.002664750036778402
1088.0,1.5027853338626658,2.49521321768621,0.0018539481124186133
1089.0,1.5047595501735884,2.4851356462757774,0.0007500368344495504
1090.0,1.5067644871080823,2.47507556308865,0.0004410682783044205
1091.0,1.5084399724896373,2.465014468072824,0.0006468030546227529
1092.0,1.510086312114339,2.454984213559964,0.0005176559341887639
1093.0,1.5116129215076803,2.444975332021545,0.0006944462688642634
1094.0,1.5130058695253705,2.4349879720029355,0.0006655001109682589
1095.0,1.5142545466179351,2.4250350694274374,0.00040069606922906874
1096.0,1.51544930913128,2.4151197809492335,7.901915057043794e-05
1097.0,1.5166009798207192,2.4052401196110753,0.0006303384925909188
1098.0,1.5176467081030918,2.3953924275684058,0.0008528359715376403
1099.0,1.5185835052761298,2.385583249896302,0.0013795683087646116
1100.0,1.5194221146858435,2.375813284525254,0.001997155876792675
1101.0,1.5203106597183123,2.3660893915292283,0.00282805864238669
1102.0,1.5210805991975667,2.356391678212075,0.0029398407940429312
1103.0,1.521821868571216,2.3467293523502506,0.003292859276325404
1104.0,1.522509936155064,2.3370959379573115,0.003397416174511636
1105.0,1.523241237961594,2.327489834288263,0.0035529118079115998
1106.0,1.523762160639956,2.317891927401197,0.0030291243280005115
1107.0,1.5243239637745525,2.3083248477320684,0.0030482775264888003
1108.0,1.5248211446265305,2.2987735126159854,0.002546153132807721
1109.0,1.5252293280023563,2.2892339420029177,0.0019373370605195793
1110.0,1.5255439429134388,2.2797053507901683,0.0014117070768673145
1111.0,1.525818613264379,2.2701897327764295,0.0007340612780448577
1112.0,1.5260167633123647,2.2606797010583097,6.209226636064953e-05
1113.0,1.526095837506099,2.2511737147070696,0.0009981736493441
1114.0,1.5261341712189491,2.2416749425384888,0.0017826290646501507
1115.0,1.5257548679135686,2.232170295994548,0.0031779778911577073
1116.0,1.5253076308613416,2.222684501017023,0.0035942170655361622
1117.0,1.5245846232807656,2.2132018812103076,0.004494520477740245
1118.0,1.5238753171331014,2.20374058683378,0.004825854200216545
1119.0,1.5229857347538704,2.1942862146325783,0.0058071187410952425
1120.0,1.5219737472697341,2.1848482514542455,0.006298445734448395
1121.0,1.520794972369342,2.1754329034045274,0.006554978236289161
1122.0,1.5195963678996236,2.1660512132986733,0.006305402072319409
1123.0,1.518245038983034,2.1566968759828695,0.006579546656409545
1124.0,1.5169053289917898,2.147382405119946,0.006290950506559215
1125.0,1.515549610830556,2.138095008243054,0.006294147682446092
1126.0,1.5143434712572912,2.1288282968500694,0.0067980284838226376
1127.0,1.51328239073107,2.1195590447238972,0.0077979415146489294
1128.0,1.5124312808962381,2.1102628829664245,0.009814276722580903
1129.0,1.5115101262587158,2.100908128346008,0.013035419447844731
1130.0,1.5105256775676557,2.0914989113490097,0.015923181106858652
1131.0,1.5096201924493355,2.082037208661387,0.018816665735100505
1132.0,1.508556464069942,2.0725081401082575,0.02231683794350123
1133.0,1.5072852249091335,2.062929125057468,0.025162796553816258
1134.0,1.505798060191414,2.0533218622114857,0.027379154126081592
1135.0,1.5041985658430947,2.0437138368399994,0.028624943023934604
1136.0,1.502581818129583,2.0341137754702716,0.029504763079837102
1137.0,1.5008972455816743,2.0245198208573743,0.030595663857720865
1138.0,1.4992298192412612,2.0149347021503585,0.03147263015789621
1139.0,1.497627940588874,2.0053540173485698,0.03253263245221707
1140.0,1.4961048615293624,1.9957625439265283,0.03427468942661908
1141.0,1.4951587634576295,1.9861485651010664,0.03613535530262134
1142.0,1.4941118290513948,1.9764337744961962,0.0410638457038675
1143.0,1.492243979969051,1.9666291865817014,0.04568525643831449
1144.0,1.4897726502887263,1.956832991390126,0.04650242883920497
1145.0,1.487272072723683,1.94711736957875,0.044931682767967905
1146.0,1.4845830068909942,1.9374714205389603,0.04329545590151646
1147.0,1.482172253439943,1.9279126386948104,0.040901266485427516
1148.0,1.4800798344551351,1.918405617103378,0.039820149140815206
1149.0,1.47817664636956,1.908908533644194,0.04038145481951039
1150.0,1.4764197752056845,1.8993982956669027,0.04190007329881274
1151.0,1.4745536144234244,1.8898538419148663,0.044394216038253255
1152.0,1.4724947820331398,1.8802866665356281,0.04630522810865855
1153.0,1.4702890856975737,1.8707160878944709,0.04756759109833135
1154.0,1.4678547771682817,1.8611559566880502,0.04823971920298849
1155.0,1.4652604235526212,1.8516332953419896,0.0478064264774051
1156.0,1.4626775080835737,1.8421626296075337,0.04680837099690265
1157.0,1.4601948648830678,1.8327398111030324,0.046046877747753324
1158.0,1.4576876143222908,1.823354073214413,0.045610045458724296
1159.0,1.4551585705324204,1.8140055461509397,0.04526911739666274
1160.0,1.4526955872426415,1.8046951325556089,0.04484160214135354
1161.0,1.4502143099357703,1.7954128444215498,0.04486712847066778
1162.0,1.4476338107013245,1.7861594191537096,0.04477827166588108
1163.0,1.4449981473383726,1.7769460645903803,0.04429405683566292
1164.0,1.4423297942021032,1.7677758748131567,0.043680636099730566
1165.0,1.4396074019926717,1.7586461601202759,0.042887856617794984
1166.0,1.4368733255431865,1.7495584231134682,0.041816524644949095
1167.0,1.4341700226737215,1.740511992908389,0.040954570299398654
1168.0,1.4313698753836972,1.7315033693539537,0.04035485892523204
1169.0,1.428430781014506,1.7225401377670722,0.03922546898686816
1170.0,1.4254158732595847,1.713639835471715,0.0376159759138341
1171.0,1.4224730379267712,1.7048066427507758,0.035598631136635674
1172.0,1.4197285105765536,1.6960312563652455,0.034138795674893425
1173.0,1.4170753606865656,1.6872861130750483,0.03363612525140615
1174.0,1.4144303604707957,1.6785595984736106,0.03363698943225861
1175.0,1.4118131837798096,1.6698489574815134,0.0337338422358086
1176.0,1.4091618330591,1.661147951940725,0.03402012438693523
1177.0,1.4064968395833235,1.652457830489698,0.03433411977966702
1178.0,1.403776269963081,1.6437773359009409,0.034609835472036915
1179.0,1.4010838707424833,1.6351128350019306,0.034655920449224546
1180.0,1.3983993910008072,1.6264568451769863,0.034994946133221204
1181.0,1.3957004953931271,1.6178075836385732,0.03545436590155942
1182.0,1.3930107504075977,1.6091639038585765,0.03593911797224233
1183.0,1.3902872667939299,1.6005212556329664,0.03643611126890769
1184.0,1.3875519859927063,1.5918842554955415,0.03684432723825999
1185.0,1.3848052229014094,1.583249805098173,0.03740240166480124
1186.0,1.3820266518352442,1.5746190599008645,0.03790968500563971
1187.0,1.3792386766608056,1.5659933613861856,0.03839180994122719
1188.0,1.3764414499145587,1.5573727319050203,0.038737967755056925
1189.0,1.3736139715416629,1.548757936527812,0.039264523555317385
1190.0,1.3707151500078085,1.540149886692908,0.03965265920363937
1191.0,1.3678261759985357,1.5315551911216865,0.039839762887180954
1192.0,1.3648337719365244,1.5229763377470409,0.040667501345805976
1193.0,1.3619477485226072,1.5144257302704345,0.04121105679642959
1194.0,1.3590973722186517,1.5058875071836821,0.04223524756051435
1195.0,1.3562407746781524,1.4973597206178157,0.04355746166151516
1196.0,1.35332309948837,1.488839755402514,0.04499500070461897
1197.0,1.3504215067101466,1.4803367430304486,0.04608757320461062
1198.0,1.3475140925150928,1.4718457576371682,0.04713438002156441
1199.0,1.3445599381924298,1.4633701929640983,0.048414657619360556
1200.0,1.341600947664169,1.4549107422601373,0.04926253969922313
1201.0,1.3386770354941415,1.4464709523441792,0.05005077143049836
1202.0,1.3356999720094418,1.4380441144430443,0.05119330156798679
1203.0,1.3327946409132316,1.429637548245192,0.05208042058942403
1204.0,1.3299160728660802,1.4212434476089482,0.05317483459131548
1205.0,1.3269992057840465,1.4128609946286357,0.05425319496398591
1206.0,1.3241270273726817,1.4044943465687707,0.05502962031978301
1207.0,1.3211705833635774,1.396140371458719,0.05622590491357452
1208.0,1.3181707899949329,1.3878095054273307,0.056882792391257556
1209.0,1.3150629861573435,1.379507890958798,0.0572439991610756
1210.0,1.311994446805146,1.3712500343799092,0.05718402838353553
1211.0,1.3088162160443346,1.3630339067204968,0.05717364630390929
1212.0,1.3056140497002495,1.3548740977144398,0.05648006991940673
1213.0,1.3023955168914556,1.3467773178516582,0.055821077738127
1214.0,1.2991695087469157,1.338747514557122,0.05487335022386252
1215.0,1.2959442392984348,1.330791224951482,0.053737130996458805
1216.0,1.2927274466126981,1.322910371234861,0.05260287786841362
1217.0,1.2895261896517427,1.3151078401330853,0.05128331291335397
1218.0,1.286368384139048,1.307386523354758,0.050024402094926056
1219.0,1.28330266702151,1.2997441040956916,0.04881360378735161
1220.0,1.280249647323319,1.2921736221744475,0.04785920889089703
1221.0,1.2771721074767157,1.2846785089577772,0.04691150585518887
1222.0,1.2742020494299169,1.2772641964461182,0.04564356182376892
1223.0,1.2712588300579375,1.2712588300571894,0.10606460769305619
1224.0,1.2683874240538682,1.2683874240550073,0.31992079706800475
1225.0,1.2655214391327059,1.2655214391326584,0.31568700886075174
1226.0,1.2627419460517686,1.262741946035349,0.3172731175000095
1227.0,1.259960164647537,1.2599601646475214,0.336323049687688
1228.0,1.2572575812202187,1.2572575812203743,0.3424967992921508
1229.0,1.2545245948466706,1.2545245948467358,0.3378417774259955
1230.0,1.2518217145155948,1.2518217145155588,0.3357911637649623
1231.0,1.249145859147954,1.2491458591474436,0.3338517690625472
1232.0,1.2464941277419817,1.246494127741339,0.33175506145801686
1233.0,1.2438637677251796,1.2438637677243278,0.32988174858642905
1234.0,1.2412309322373094,1.2412309322359398,0.326744959389007
1235.0,1.2386569748578244,1.2386569748578438,0.32675193673229697
1236.0,1.236076057599412,1.2360760575659662,0.3237615611303138
1237.0,1.2334447066062486,1.23344470660729,0.3186772260060518
1238.0,1.2308898364665959,1.2308898364664467,0.31945203363768543
1239.0,1.2283895578613135,1.2283895578614605,0.3195966704758956
1240.0,1.225794416536849,1.2257944165367018,0.3129651465139101
1241.0,1.2232739645358155,1.223273964535881,0.31381159274427045
1242.0,1.220763862496181,1.2207638624953274,0.31213320456732846
1243.0,1.2182635850275831,1.2182635850274695,0.31060958159903224
1244.0,1.2157726163718499,1.2157726163729707,0.30907745760604666
1245.0,1.2132904816183183,1.2132904816011754,0.307612210912167
1246.0,1.2108166806126812,1.2108166806135634,0.3060458011567505
1247.0,1.2083507622220697,1.2083507622218455,0.30476071090222856
1248.0,1.205891994892811,1.2058919948926765,0.30349473850600783
1249.0,1.203438660352604,1.2034386603525768,0.3022269604771915
1250.0,1.2009888842785763,1.2009888842785685,0.30089495367300095
1251.0,1.198540890140344,1.1985408901403274,0.2995979120775283
1252.0,1.1960930255865625,1.1960930255869946,0.2981884888099407
1253.0,1.1936437582951251,1.1936437581250694,0.29683100609738666
1254.0,1.1911916494953303,1.1911916493852621,0.29539795080982206
1255.0,1.1887353853430396,1.1887353853429694,0.2939948602910462
1256.0,1.1862737307345297,1.18627373073444,0.2924079667825475
1257.0,1.1838055474064166,1.183805547379454,0.29091241688580854
1258.0,1.1813298117453508,1.1813298117202953,0.2892412970067687
1259.0,1.1788455851416089,1.1788455851188775,0.2874837787082127
1260.0,1.1763522644214408,1.1763522644009237,0.2856975594858218
1261.0,1.1738503835393743,1.1738503835216663,0.2839159069166483
1262.0,1.1713407155937379,1.1713407155780593,0.28203938037344245
1263.0,1.1688240022843441,1.1688240022725842,0.2801685700765051
1264.0,1.1663009245801472,1.166300924572232,0.27820678897176704
1265.0,1.163772129385519,1.1637721293806031,0.27623857428136417
1266.0,1.1612382272613777,1.1612382272590651,0.27422322000149413
1267.0,1.1586997902140146,1.1586997902139053,0.27221231714783034
1268.0,1.1561573484242542,1.1561573484241403,0.27026311762670746
1269.0,1.1536113867835338,1.1536113867833302,0.2683014988353361
1270.0,1.1510623676569383,1.1510623676567948,0.2660991767364117
1271.0,1.148510711976109,1.1485107119758549,0.26396421323781344
1272.0,1.1459569336111617,1.145956933610897,0.2618396923494452
1273.0,1.1434019973354888,1.1434019973350802,0.2597642392891789
1274.0,1.1408468880478742,1.1408468880474876,0.25747992875344505
1275.0,1.1382925379612034,1.1382925379608348,0.2553168179729065
1276.0,1.1357398075117313,1.1357398075114296,0.2533211160560677
1277.0,1.1331894961403055,1.1331894961399407,0.2511743780174091
1278.0,1.130642381895397,1.1306423818950566,0.24910724451109928
1279.0,1.1280991801886264,1.1280991801881612,0.24702018902991102
1280.0,1.1255608387986769,1.1255608387967178,0.24497415768696468
1281.0,1.1230279398057235,1.1230279398047605,0.2431052474523735
1282.0,1.1205010726131555,1.120501072612094,0.2411195085521642
1283.0,1.1179808225787422,1.1179808225781738,0.23925011450297123
1284.0,1.115446378470545,1.1154463784690474,0.23656801292041363
1285.0,1.1129408798834115,1.1129408791625885,0.23552815093097298
1286.0,1.11046443670305,1.1104644360313447,0.23459579295368577
1287.0,1.1079745413490736,1.1079745407310015,0.23219438764813735
1288.0,1.1054927651972148,1.1054927646369426,0.23067313639438514
1289.0,1.1030194002038556,1.1030193997068038,0.22906245016131557
1290.0,1.100555006737828,1.1005550063085705,0.2275758587675226
1291.0,1.098099833057673,1.0980998327021927,0.22619210848945615
1292.0,1.0956541610172623,1.0956541607124382,0.2247735706262588
1293.0,1.0932182829279036,1.0932182827371144,0.22341123192578494
1294.0,1.0907925165968546,1.0907925164976944,0.22214953762209333
1295.0,1.0883774625340044,1.0883774624481795,0.22082500488410164
1296.0,1.085973226282765,1.0859732262377797,0.21980397316732844
1297.0,1.0835796369180297,1.083579636864016,0.21876724452291918
1298.0,1.0811964332756627,1.0811964332718969,0.2178499989830776
1299.0,1.0788233730209438,1.0788233730209305,0.21673026743928228
1300.0,1.076460543528377,1.0764605435277095,0.2157441636848448
1301.0,1.0741076523613522,1.074107652360641,0.2149654276207461
1302.0,1.0717644348196966,1.071764434819526,0.21419449607825194
1303.0,1.0694306387509176,1.0694306387507568,0.2135215819478316
1304.0,1.0671060604075215,1.0671060604066864,0.21286704522092656
1305.0,1.0647908171519713,1.0647908171515656,0.21213516524879839
1306.0,1.062484640074599,1.0624846400741517,0.21163835487233393
1307.0,1.0601872961960064,1.0601872961955143,0.21116105198759938
1308.0,1.0578981687117492,1.057898168711242,0.2105980032896009
1309.0,1.0556151484178393,1.0556151484170577,0.21018323589390914
1310.0,1.053293499160885,1.0532934991599174,0.20831760239173247
1311.0,1.0509950470567588,1.0509950470559608,0.20828757924164576
1312.0,1.0486964335887947,1.0486964335882516,0.20740085895482144
1313.0,1.0464171926416652,1.0464171926380885,0.20735095289578082
1314.0,1.0441343700905907,1.044134370090148,0.20651531377388754
1315.0,1.041846896627563,1.0418468966269114,0.20551017535307964
1316.0,1.0395534427372342,1.0395534417901493,0.20457290104165982
1317.0,1.0372528855623893,1.0372528847742033,0.20343185439972017
1318.0,1.0349442919109881,1.0349442913064357,0.2022765906520609
1319.0,1.0326269164666408,1.0326269160564396,0.20138007540199337
1320.0,1.0303014283189267,1.0303014280853466,0.2004093446301646
1321.0,1.0279715987021465,1.027971598696143,0.1993688956583992
1322.0,1.0256419115524649,1.025641911546348,0.1982189142684341
1323.0,1.0233166282138946,1.0233166281971102,0.19726792709804322
1324.0,1.0209998055119414,1.0209998054722615,0.19608478582747363
1325.0,1.0186956472134518,1.0186956471717643,0.1949667620524101
1326.0,1.0164076063255267,1.0164076062874574,0.19375876504545939
1327.0,1.0141389378211336,1.0141389377828816,0.19267645102579878
1328.0,1.011892698289575,1.0118926982496135,0.19170585217850908
1329.0,1.0096717497416394,1.0096717497311696,0.19061305085109925
1330.0,1.0074791413197408,1.0074791413089315,0.18971406977377595
1331.0,1.0053171677870845,1.0053171677760055,0.18885480108613736
1332.0,1.003187417005063,1.0031874169937818,0.18819381803004173
1333.0,1.0010892576255683,1.0010892575852135,0.187495669164713
1334.0,0.9990215638495554,0.9990215638379583,0.18681696530167388
1335.0,0.9969832605303539,0.9969832605072745,0.18636692050201117
1336.0,0.9949733160072727,0.994973315985961,0.18575026307190345
1337.0,0.9929907815345489,0.9929907815225962,0.18527318197699028
1338.0,0.991034745187843,0.9910347451752672,0.18482346186169174
1339.0,0.9891043581653287,0.9891043581530314,0.18433270816756414
1340.0,0.9871988446454285,0.9871988446332571,0.18392366965555643
1341.0,0.9853174776323383,0.9853174776170032,0.1835184369363146
1342.0,0.9834595928568426,0.9834595928450672,0.18319516140417283
1343.0,0.9816245937614694,0.9816245937487402,0.18287690224146344
1344.0,0.9798119443112867,0.9798119442990003,0.18245911012438756
1345.0,0.978085356711837,0.9780853566979344,0.18416291350757447
1346.0,0.9763373693933151,0.9763373693797125,0.18294019998692143
1347.0,0.9745461897634886,0.9745461897492985,0.18081330690690847
1348.0,0.9727970994340742,0.9727970994203494,0.18104531607596502
1349.0,0.9710897890074257,0.971089788993474,0.18112904842682245
1350.0,0.9694240072825799,0.9694240072692103,0.18163918319047623
1351.0,0.9677138781842283,0.9677138781703114,0.17950935567217088
1352.0,0.9660659534046037,0.966065953390528,0.1803470054334767
1353.0,0.9644372867509645,0.9644372867359557,0.18002295276008498
1354.0,0.9628491272082371,0.9628491271910686,0.18052397682349725
1355.0,0.9612370774453476,0.9612370773928617,0.17901070913486158
1356.0,0.9596652393792349,0.9596652393640472,0.17927459488086028
1357.0,0.9581120704642698,0.9581120704486805,0.17963289118426023
1358.0,0.956577777062023,0.9565777770423991,0.18026610819292954
1359.0,0.955062464656196,0.9550624646399071,0.1806171591628648
1360.0,0.9535662121266792,0.9535662121045827,0.1811189460852354
1361.0,0.9520890012999583,0.9520890012828689,0.18146740443398246
1362.0,0.9506305091941352,0.9506305091766435,0.18188226475692207
1363.0,0.9491907364841747,0.9491907364662451,0.1822472862548833
1364.0,0.9477696503317468,0.9477696503133657,0.18266146345992476
1365.0,0.9463671744938438,0.9463671744750153,0.18314229481192326
1366.0,0.944983217741413,0.9449832177218601,0.18343012755467739
1367.0,0.9436174138459927,0.9436174138262698,0.1836177442757494
1368.0,0.9422696163341362,0.9422696163139013,0.18406161673677943
1369.0,0.940939168512525,0.940939168491079,0.18439746005359572
1370.0,0.9396253593311368,0.9396253593103692,0.1848054899516479
1371.0,0.9384132674317796,0.938413267410813,0.18740919248719723
1372.0,0.9371305891630097,0.9371305891910884,0.18549759371833885
1373.0,0.935862632653591,0.9358626326305892,0.18551541672900715
1374.0,0.9346090367445932,0.9346090367212537,0.18571694955623613
1375.0,0.9333694870767957,0.9333694870532406,0.18576839853909566
1376.0,0.9321437425144588,0.9321437424898114,0.1857306535167815
1377.0,0.9309312931663971,0.9309312931414997,0.18577537153376839
1378.0,0.9297320839799905,0.9297320839547637,0.18550698903455087
1379.0,0.9285461301584919,0.9285461301112412,0.18545609679382538
1380.0,0.9273741025632258,0.9273740908590147,0.18503071852279201
1381.0,0.9262191063634289,0.9262190885967119,0.18469916986884222
1382.0,0.9250844039511552,0.9250843844735731,0.18466817526814688
1383.0,0.9239305517678336,0.9239305340249777,0.18336485206786993
1384.0,0.9228678500651171,0.9228678348795918,0.18478884175505322
1385.0,0.9217706464861957,0.9217706346441752,0.18318860239605422
1386.0,0.9207272740677643,0.9207272656070837,0.18351198924589063
1387.0,0.9197397591865313,0.9197397535616926,0.18402704025227923
1388.0,0.9187889302426377,0.9187889299005247,0.18425332223457175
1389.0,0.9178767351928778,0.9178767349107724,0.18413678266140196
1390.0,0.9170048219886731,0.9170048217938047,0.1836846280778237
1391.0,0.9161745589892663,0.9161745588485721,0.18343069262551498
1392.0,0.9153858401026103,0.9153858400067474,0.18323706325161454
1393.0,0.9146353077438638,0.9146353077437531,0.18316619982744056
1394.0,0.9139187636184056,0.9139187635793484,0.18315831077404315
1395.0,0.9132321095009646,0.9132321093815887,0.18308270454170333
1396.0,0.9125713231705221,0.9125713231730973,0.18297038569885438
1397.0,0.9119321094678439,0.9119321094678141,0.18297689469675682
1398.0,0.9113535843111844,0.9113535843111713,0.1841511324426874
1399.0,0.910789193582314,0.9107891935645704,0.18418202060076871
1400.0,0.9101924240842765,0.9101924240841881,0.18280346738473627
1401.0,0.9096024675930527,0.9096024675929477,0.18244091459353073
1402.0,0.9090152617835541,0.9090152617834524,0.18201150775483946
1403.0,0.9084272928231609,0.9084272928230552,0.18137127923320062
1404.0,0.9078354632629155,0.9078354631728651,0.1806694526715873
1405.0,0.9072384663822834,0.907238466221213,0.1798705748728258
1406.0,0.9066287465954366,0.9066287464114047,0.17889766895292336
1407.0,0.9060078296920242,0.9060078296786758,0.17788033695251568
1408.0,0.9053771577357743,0.9053771577129972,0.17685695686798086
1409.0,0.9047380869713049,0.9047380870356136,0.17590735933696014
1410.0,0.9040918861442231,0.9040918861814364,0.17491255336607878
1411.0,0.9034397595041659,0.9034397594756125,0.1739829019372921
1412.0,0.9027828067049564,0.9027828067773889,0.17301261001402915
1413.0,0.9021220682621554,0.9021220683325293,0.172182360253449
1414.0,0.9014585055853122,0.901458505654631,0.17126947879247884
1415.0,0.900793012017469,0.9007930120709122,0.1704730382331007
1416.0,0.9001267769007804,0.9001267769063621,0.16953158710818916
1417.0,0.8994624124286315,0.8994624124244393,0.16872145919663123
1418.0,0.8988026545874677,0.8988026545818958,0.1681692771068537
1419.0,0.8981500319901805,0.8981500319845707,0.16759050379691173
1420.0,0.8975068289291483,0.8975068289223741,0.16709949251798353
1421.0,0.8968751208715169,0.8968751124059341,0.16685281477003489
1422.0,0.8962567281167564,0.8962567209826078,0.16661104072630256
1423.0,0.8956532791506611,0.8956532791013276,0.16654514604025875
1424.0,0.8950662198071653,0.895066215614903,0.1665904391147065
1425.0,0.8944967354492315,0.8944967354471033,0.1669112465548313
1426.0,0.8939458637577227,0.8939458637620947,0.16741055590215592
1427.0,0.8934144306552252,0.8934144306465845,0.16802394385469702
1428.0,0.8929030812046035,0.8929030812815687,0.1688960115637936
1429.0,0.8924122817302242,0.8924122818569095,0.17006347686172407
1430.0,0.8919423294455591,0.8919423294453551,0.17146058835755815
1431.0,0.8914933586342135,0.8914933586342079,0.17319874294390297
1432.0,0.8910653295818749,0.8910653295818673,0.1752044764073065
1433.0,0.8906580430625324,0.890658043062521,0.1776704595711048
1434.0,0.890271171684363,0.8902711716843588,0.18039533547435951
1435.0,0.8898184742657662,0.8898184740688748,0.18086305231334207
1436.0,0.8894708268221025,0.8894708265886309,0.18648661708686276
1437.0,0.8891417395272203,0.8891417395181169,0.19049881279635542
1438.0,0.8889880635356775,0.8889880635355248,0.20099472402168825
1439.0,0.8888497203163377,0.8888497201127925,0.20720799890851166


==> graphics/data/EvaluationSummarySafeAgent_PBS.csv <==
time,scs_min_sum,soc_sum,penalty
1.0,0.8889675982057588,5.308163587954945,0.10023960153441953
2.0,0.8876122876983246,5.277846472171381,0.09395004834409923
3.0,0.8862969257942419,5.24796665346279,0.08774735405217664
4.0,0.8850193183679291,5.2185445081055075,0.08148895076338052
5.0,0.8837773679507528,5.1896075525335075,0.07497896770805726
6.0,0.8825690511287068,5.161073538650614,0.06919465517991531
7.0,0.8813924386906322,5.13299409764695,0.06319695894863375
8.0,0.8802456837890444,5.105371011541966,0.05594512449913682
9.0,0.8791270210508024,5.0781420822669725,0.050569482721403373
10.0,0.8780347832428834,5.051352784389037,0.04390355268136879
11.0,0.8769673670462472,5.024977737790994,0.037768191751678934
12.0,0.8759232840745605,4.998993758201219,0.032523042985691426
13.0,0.8749011055568969,4.973429036881683,0.025947007586196936
14.0,0.8738995128065108,4.948283286464835,0.019693539512784863
15.0,0.872917238639821,4.9235341361227585,0.013531039352505833
16.0,0.8719531059716417,4.899270177407335,0.005423383435569196
17.0,0.8710059982843488,4.875768772906417,0.006740381878803015
18.0,0.8700748853582487,4.853010857958624,0.018834563064204196
19.0,0.8691587978326938,4.830993595502066,0.03278733594410273
20.0,0.868256831402995,4.8096843079215015,0.045502283401235834
21.0,0.8673681254282499,4.7891588343460425,0.058980949258506526
22.0,0.8664918798043679,4.7693957830947555,0.0715609386917089
23.0,0.8656273462129072,4.750259693071555,0.07661861725220889
24.0,0.8647738149905075,4.731628387490513,0.07571788666757706
25.0,0.863930614579326,4.713486939234856,0.07440094718111402
26.0,0.8630971162754957,4.695870013189529,0.07335347924769327
27.0,0.8622727051327717,4.678719213000064,0.07247717221262462
28.0,0.8614568243875347,4.662015989685026,0.07142717405596968
29.0,0.8606489518384732,4.645750600029814,0.07053063625293443
30.0,0.8598486017543481,4.6299570220061765,0.06942224261973753
31.0,0.8590553268962804,4.6145864582697005,0.0686210212288665
32.0,0.8582687291609199,4.599646075933326,0.06756177550929023
33.0,0.8574884403978684,4.585102511858447,0.06669125598832847
34.0,0.8567141756136385,4.570938226080281,0.06596569522274903
35.0,0.8559456882966918,4.557183236939258,0.06508081178551126
36.0,0.8551828627182498,4.5437888840890714,0.06428545828120295
37.0,0.8544259325479358,4.530785735376567,0.06337386331641301
38.0,0.8536753805039741,4.5181136648035025,0.06283389680237489
39.0,0.8529315672907654,4.505802549791291,0.06213814215693928
40.0,0.8521949120625232,4.493850417402056,0.06139207370667097
41.0,0.8514658448514059,4.482214430772362,0.06083617653695268
42.0,0.850744799942194,4.470916239478061,0.06004961931594176
43.0,0.8500322175621546,4.4599383440939295,0.059779467488369986
44.0,0.8493285540169486,4.449249509320654,0.059197581229334446
45.0,0.8486342536068125,4.439060620265336,0.06453369909812046
46.0,0.8479672423456526,4.430656756774494,0.2500959196247758
47.0,0.8471926488333992,4.4223451945305925,0.232185038387711
48.0,0.8465293137378787,4.414138555510474,0.2127363894040987
49.0,0.8458782903287956,4.406016045228254,0.19613337478745896
50.0,0.8452411066475802,4.397988664821093,0.1780891671998706
51.0,0.8446192054885229,4.39005155269806,0.16076236032626773
52.0,0.8440138950424076,4.382205904802138,0.14333659826343118
53.0,0.8434263972986908,4.374451738794752,0.12704668137086883
54.0,0.8428578326400995,4.366798455499336,0.11070076559286829
55.0,0.8422885292019799,4.359246197617051,0.09500525570969638
56.0,0.8417194012091516,4.351788320110965,0.08192608404801174
57.0,0.8411926560606515,4.344390872600777,0.07709178799924998
58.0,0.8407504323941648,4.337054582575504,0.07266491971140225
59.0,0.8402484547809008,4.329766396289112,0.06923903541113391
60.0,0.839811107148889,4.322535536840026,0.0658888963522355
61.0,0.8393957433345927,4.315355928268547,0.06348342778521178
62.0,0.8390007813678766,4.308220773976165,0.06221112605971969
63.0,0.838624745924796,4.301114695121444,0.06265767702747303
64.0,0.8382662240488212,4.29403642721194,0.0633716468450282
65.0,0.8379238721100286,4.286990936621845,0.06413614848847872
66.0,0.837596431346534,4.279970354520844,0.06479420414986091
67.0,0.8372826922013417,4.2729813266431105,0.06573985802510368
68.0,0.836981530798858,4.266016504821271,0.06642303616629192
69.0,0.8366918943817021,4.259082153942785,0.06746211992748186
70.0,0.8364127784200779,4.252173646782268,0.06849548373687388
71.0,0.8361432591183053,4.245294819243167,0.0696537880714137
72.0,0.8358827509414146,4.2384404778669005,0.0706526097106422
73.0,0.8356940753191866,4.231615112347932,0.07185894845553437
74.0,0.8354744123637454,4.224809992528899,0.07288242306408507
75.0,0.8352452655813964,4.218038066181783,0.07410472180024681
76.0,0.8350280773222556,4.211304154525932,0.0753523480618473
77.0,0.8348234767016889,4.2046122627197065,0.07594097997132618
78.0,0.8346320314778222,4.1979576681254,0.07637672012943428
79.0,0.8344542735731668,4.191344437193872,0.07690089212019072
80.0,0.8342906567688875,4.184764259174493,0.07750769697878944
81.0,0.8341415952376616,4.178223641552882,0.07791414050529591
82.0,0.834007476458118,4.1717191121077795,0.07854858462940663
83.0,0.8338886314545384,4.165252796443417,0.0789855721830837
84.0,0.833785231673378,4.158822177598691,0.07941319360862222
85.0,0.8336968963354847,4.152423553605918,0.07977643846193257
86.0,0.8336231284785081,4.146065090376276,0.08029732266035236
87.0,0.8335634729225241,4.139738732100583,0.08085060685558779
88.0,0.8335174865511936,4.133442195891103,0.0811028527009281
89.0,0.8334847767199003,4.127179545066767,0.08177728022645368
90.0,0.8334649461393653,4.12094006184173,0.08244141204297689
91.0,0.8334576226487052,4.114725676301803,0.08314652601785866
92.0,0.8334624547601637,4.108538318200884,0.08389996386656041
93.0,0.8334790945902437,4.102372201847708,0.08470760724964026
94.0,0.8335072149203855,4.09623097671291,0.08529206689355084
95.0,0.8335464369759373,4.0901133991448155,0.0859153236310523
96.0,0.8335964308409007,4.084015814660079,0.0866918449145891
97.0,0.8336569051872296,4.077942872128484,0.0872416418159764
98.0,0.8337275456310884,4.071892877976081,0.08792835098800376
99.0,0.8338080294901893,4.0658631357214405,0.08856776433073257
100.0,0.8338980281860264,4.059852809007252,0.08920450386389002
101.0,0.8339971882035373,4.053859931915664,0.08973605589653574
102.0,0.8341930443193517,4.047890316052284,0.09054217414726234
103.0,0.8343621518674835,4.041928085267757,0.09087232450418709
104.0,0.8344865580454579,4.035975639410998,0.0913810558601689
105.0,0.8346186203615664,4.030039480980027,0.09205668632499653
106.0,0.8347579776678504,4.02412463960103,0.09257485623253624
107.0,0.8349042453287714,4.018225378244375,0.09314236145415619
108.0,0.8350568825475824,4.01233987160164,0.09372589258880405
109.0,0.8352147130421903,4.0064702249545725,0.09418839634476699
110.0,0.8353764608791732,4.000620043269188,0.09488681764334783
111.0,0.8355409439700416,3.9947829736700156,0.09548701834367601
112.0,0.835707042059143,3.9889610099015798,0.0960891980365792
113.0,0.8358737288699389,3.9831524511553282,0.09646947009973601
114.0,0.836040066026766,3.977359335274551,0.09700852894933258
115.0,0.8361699220058885,3.9715856469636943,0.09757535485716864
116.0,0.8362448478381577,3.9658302795767773,0.098219034269205
117.0,0.8364229538772836,3.9601056603233045,0.09874594140103032
118.0,0.8365447998093218,3.9543937154843145,0.09929902603909696
119.0,0.8366980794108327,3.9487063036859276,0.09986775216604475
120.0,0.8368473850060196,3.9430364465822545,0.1002056999509237
121.0,0.8369942220473332,3.9373870966881603,0.10091176926068854
122.0,0.8371403980372678,3.9317602902487,0.10144218869006748
123.0,0.8372875978729919,3.9261550188749466,0.10192557257421574
124.0,0.8374373609242136,3.9205678847267675,0.10248382744903063
125.0,0.8375911130887648,3.9150034015503894,0.1029685310358392
126.0,0.8377501645272014,3.9094595505206446,0.10353122755456133
127.0,0.8379157245569635,3.9039360898116393,0.10414600216141352
128.0,0.8380888999314422,3.898435575693411,0.10459054798453546
129.0,0.8382706889191303,3.8929547670630815,0.10511229854594925
130.0,0.8384619835344056,3.887494604534514,0.10558161280130929
131.0,0.8386635672237244,3.882054720514929,0.1059914564472826
132.0,0.838875778688073,3.8766313644612,0.1065871647348221
133.0,0.839055729472209,3.871225813300164,0.10708689082467071
134.0,0.8392437009563034,3.865843095175975,0.10744707941870321
135.0,0.8394800713963244,3.860486272039222,0.10801140144173901
136.0,0.839721753003924,3.8551449411594945,0.10838883758960306
137.0,0.839967490285785,3.849816627984622,0.10888934274221918
138.0,0.840216082747439,3.844503653199837,0.10917600113194757
139.0,0.8404664053930109,3.8392045569624704,0.1095550313064272
140.0,0.8407173650109732,3.8339176752005,0.10996345881088701
141.0,0.8409679499172285,3.8286450573575754,0.11027557516860834
142.0,0.8412172075292714,3.8233788721865922,0.11055544888658082
143.0,0.8414642522037594,3.8181270296648844,0.11087728249124332
144.0,0.8417501391398918,3.812885101289881,0.11120344652388028
145.0,0.8420122257540328,3.807652591834615,0.11148764334949135
146.0,0.8422297481996734,3.802427340605604,0.11182014168950924
147.0,0.842507226935604,3.797218322364684,0.11217370636584686
148.0,0.8427403501562818,3.7920168321351584,0.11244512009390764
149.0,0.8429709561257352,3.7868261806909005,0.1127000941225315
150.0,0.8431991423386114,3.781646899000953,0.11311410657222173
151.0,0.843424953584063,3.776479666835476,0.11338221649030977
152.0,0.8436484554360062,3.771323747928813,0.11328704289050885
153.0,0.8438696846080758,3.766174422680452,0.11277742872489421
154.0,0.8440886759374724,3.761030971026091,0.11230234289557049
155.0,0.844305463428026,3.755895270737952,0.11172204064008817
156.0,0.8445200209584094,3.750769356828778,0.11102074663538083
157.0,0.8447321294500885,3.7456611935012374,0.10993397750772231
158.0,0.8449415363118851,3.7405684719773884,0.10893027912128757
159.0,0.845147997896956,3.7354881669985724,0.10806821406885166
160.0,0.8453512828413787,3.7304256853451925,0.1068898664790965
161.0,0.8455512093544693,3.725381267645764,0.1057369559525318
162.0,0.8457475805212624,3.7203540356463813,0.10456181296654482
163.0,0.8459402305379911,3.7153449634896774,0.10342700120058282
164.0,0.8461290156549177,3.710354092098953,0.10227054049826677
165.0,0.846313817595167,3.7053810483815854,0.10105819481311575
166.0,0.8464945425492871,3.700421068730855,0.10007010080618618
167.0,0.8466710947975242,3.695473344164384,0.0988574176614593
168.0,0.8468433962292785,3.6905385049568826,0.09751515504721217
169.0,0.8470114827670265,3.6856158139226616,0.09629119246345261
170.0,0.8471753945676959,3.680708237677222,0.09489288649183004
171.0,0.847335196451616,3.675808642243345,0.09384339410254328
172.0,0.8474909647687614,3.6709236179484024,0.0924709757243249
173.0,0.8476427659911758,3.6660532895633287,0.09107974773188525
174.0,0.8477906693613555,3.661188046119647,0.09030162686951348
175.0,0.8479347379120696,3.6563244608692775,0.08992340296154733
176.0,0.8480750533302004,3.6514614890642387,0.08955003749056713
177.0,0.8482116899519756,3.646600038948596,0.08916474568105694
178.0,0.848344714592363,3.6417459041675775,0.08872575391960369
179.0,0.8484742034045736,3.6368960826894194,0.08830823033477155
180.0,0.8486001625092356,3.6320563675834054,0.08783700588259626
181.0,0.8487223849648684,3.6272247415420225,0.08737931911013382
182.0,0.8488405869770732,3.622400201900949,0.08692874387762646
183.0,0.8489545209683618,3.6175827735077717,0.08647953312907218
184.0,0.8490639793918753,3.6127735074051386,0.08602588207343931
185.0,0.8491687812009285,3.607973501729062,0.08557024817479722
186.0,0.8492687709368507,3.60318194724058,0.0851317866124901
187.0,0.8493638138606201,3.5983980821661485,0.08471295485058784
188.0,0.8494538170038242,3.593626078891106,0.08427449493247523
189.0,0.8495386863601757,3.58886429122613,0.08386887086551628
190.0,0.8496183645941011,3.5841120995111706,0.08349027785867767
191.0,0.8496928132670609,3.5793718632020526,0.08311612680311345
192.0,0.8497621046339425,3.574643057453576,0.08277395060332017
193.0,0.8498267457111499,3.5699271483577966,0.0824489411741893
194.0,0.8498873144310188,3.5652226515643743,0.08216518603294479
195.0,0.8499444399270324,3.5605309847615443,0.08189608284956237
196.0,0.8499985397556395,3.555855486532237,0.08162320494657635
197.0,0.8500501799244438,3.551194579253375,0.0813867697225879
198.0,0.8500998336978176,3.546550562365892,0.08115171051988072
199.0,0.8501479454501037,3.541922772660121,0.08094148928675246
200.0,0.8501949380851448,3.5373147734231254,0.08035999055759384
201.0,0.8502411862057544,3.532723458941266,0.0792520584081551
202.0,0.8502870576279209,3.528152205242496,0.07790049268898722
203.0,0.850332878618552,3.5236000156418243,0.07678413681791667
204.0,0.8503372484821075,3.519068104506742,0.075585232641373
205.0,0.8504044374126831,3.5145577808406876,0.07507413174911756
206.0,0.8504720170460072,3.510061741029983,0.07438490614035262
207.0,0.8505192051048942,3.5055779844963517,0.07387882787255817
208.0,0.8505668655961616,3.501112434464151,0.07331527609353838
209.0,0.8506150102826942,3.496664144284019,0.07282451455722462
210.0,0.8506636611423248,3.492233277769842,0.07225087339551162
211.0,0.8507128288356016,3.487818864501014,0.0717536085392501
212.0,0.8507625128846872,3.48342297612547,0.07118321840595657
213.0,0.8508127320403869,3.479044602252651,0.07071123913813679
214.0,0.8508622552606102,3.4746868531993385,0.07007427152848732
215.0,0.850891612309586,3.470346637861431,0.06966149802942638
216.0,0.8509206003880214,3.466025072206214,0.06911765524995842
217.0,0.8509492025179659,3.4617220471699786,0.06870327957786278
218.0,0.8509774141479864,3.4574388007397765,0.06802441569800047
219.0,0.8510052526138505,3.4531741140651646,0.06762106756383415
220.0,0.8510289490036147,3.4489301349865586,0.06701848718952984
221.0,0.8510321897380981,3.4447038265610157,0.06657063976594851
222.0,0.851034621317476,3.4404981427143535,0.06609908462653322
223.0,0.8510352450230787,3.4363137176605583,0.0654962171126728
224.0,0.851034616857369,3.432147467438218,0.06510343396202778
225.0,0.851032789504452,3.4280020479897555,0.06449866337456739
226.0,0.851029813491901,3.4238788663714095,0.06397488414440698
227.0,0.8510049139814608,3.4197749582741506,0.06354218055579292
228.0,0.8509722303231086,3.415691466266263,0.06296532030622128
229.0,0.8509375367132845,3.411629275875583,0.06250086340652364
230.0,0.8509011563199405,3.4075884118629474,0.061980102805082496
231.0,0.8508634801550263,3.4035687441172717,0.061500980545963486
232.0,0.8508248113533865,3.3995707103593333,0.06090922649836664
233.0,0.8507850812280306,3.3955935372238537,0.06039384175294092
234.0,0.8507148929586608,3.3916364777588797,0.05985979209543319
235.0,0.8506426696379581,3.3877001817351684,0.05930056774409097
236.0,0.8505684221200118,3.3837863205760774,0.058594534699547896
237.0,0.8504920731831378,3.379891956302687,0.05793204922480109
238.0,0.8504135130869663,3.376017814918346,0.05746941575493914
239.0,0.8503325858980961,3.3721629597599563,0.05685297405311457
240.0,0.8502465850910736,3.3683273525306126,0.05608949289040736
241.0,0.8501243465284176,3.3645118775915086,0.055206398016001496
242.0,0.8499941323068683,3.3607142733116615,0.05460311325511882
243.0,0.8498748383226786,3.356933463403406,0.05375260873734857
244.0,0.8497856818510687,3.353168319531742,0.05293747118533974
245.0,0.8496200427593106,3.349414493484857,0.051702569710164945
246.0,0.8494369682229692,3.345679375368136,0.05100720078262309
247.0,0.8492053349274507,3.3419634601834143,0.05024134366013616
248.0,0.8489565033802293,3.3382663255559675,0.04955142409039989
249.0,0.848731188214483,3.3345907344249004,0.048848462311540775
250.0,0.8484864223230195,3.330930662823243,0.04795998989741144
251.0,0.8481798130793132,3.3272874099279157,0.04722076830158151
252.0,0.8478549055354341,3.323667643418741,0.04672724698161715
253.0,0.8474592027292376,3.3200757138711166,0.046301906065034516
254.0,0.8469932129628681,3.3165120142540245,0.046061123171845075
255.0,0.8465733868459688,3.3129825743248804,0.046144173005204264
256.0,0.846137640287628,3.3094816119643427,0.04588157233879976
257.0,0.8456899577045958,3.306011202594545,0.045561307532849094
258.0,0.8451682991482379,3.302570071595538,0.04537946353521548
259.0,0.8446368699638152,3.2991671999812047,0.045403622652483586
260.0,0.8440908811103389,3.2957954120780384,0.04531017449478398
261.0,0.8434936904463886,3.2924563182597897,0.045213638195177076
262.0,0.8429094473768517,3.2891548294609576,0.04512936147137304
263.0,0.8423174565586384,3.2858852813487385,0.04518237699810688
264.0,0.8416724392147517,3.2826487363476775,0.044883522721124926
265.0,0.8410331389137511,3.279446021294178,0.044626362537304926
266.0,0.8403277225056893,3.2762677831030143,0.04440590143604147
267.0,0.8396902108638349,3.2731267615030535,0.044213951592018075
268.0,0.8389711036562302,3.270007265334951,0.043614299901817755
269.0,0.8382095406405154,3.2669198324907955,0.043204083806505006
270.0,0.837392256422091,3.2638632209383904,0.04292412318908261
271.0,0.8365274589422196,3.2608292684138966,0.0427125275800361
272.0,0.8356332190852838,3.257803381884855,0.042541024038859995
273.0,0.8347077236460647,3.2547851095267877,0.04246180044149864
274.0,0.8337473966995832,3.2517743138792916,0.042202023029649025
275.0,0.8327517108805687,3.248770889338605,0.04201394196611116
276.0,0.831708674502349,3.245774736950671,0.041878619632853324
277.0,0.8306185417081817,3.2427831629617527,0.04168054626471953
278.0,0.8294722182698004,3.2397937897358084,0.041146955911802605
279.0,0.8282835762497678,3.236806643620031,0.040826801356883324
280.0,0.8270941827586462,3.2338219764691747,0.04040408519391106
281.0,0.8257787676456996,3.2308341860804597,0.03996023377631184
282.0,0.8244616664981033,3.2278545215874117,0.03985014463726408
283.0,0.82310086775259,3.224877675631067,0.03956081611167184
284.0,0.8216748145620976,3.2219039301645562,0.039151225302317065
285.0,0.8202243945799985,3.218935948823507,0.03903425478759068
286.0,0.8186870096097083,3.2159711921123835,0.03878541502875014
287.0,0.8170852578763013,3.21301547287743,0.03868438174287202
288.0,0.8154166832586043,3.210071662764766,0.03861696970667932
289.0,0.8137020202064651,3.2071425500768536,0.03888729848379502
290.0,0.8119206350720196,3.2042282462274034,0.039163568706300236
291.0,0.8101083145716972,3.20133178567196,0.03932776779893566
292.0,0.8082683078237913,3.1984530415153056,0.039639769716431766
293.0,0.806333193773737,3.1955891914515986,0.03988243919657393
294.0,0.8043479410031074,3.192745778300599,0.040297560711147866
295.0,0.8022964871772098,3.1899227457579737,0.04067141706866411
296.0,0.8002827844091636,3.1871226422626053,0.04110077405742217
297.0,0.7982465738647395,3.184334182073188,0.04125248412351498
298.0,0.796206048296888,3.181554292667093,0.041206142343970804
299.0,0.7940781269136803,3.178777314734953,0.040904435715228546
300.0,0.7918831174597001,3.17600840555573,0.04079357985770124
301.0,0.7896413960306106,3.1732499269242602,0.0408440576936203
302.0,0.7873715781594104,3.170501491299567,0.04091306323214715
303.0,0.7851329677162386,3.1677601466545733,0.040828812590947346
304.0,0.7827989687510364,3.1650147257502415,0.04043435433036993
305.0,0.7802963790314728,3.1622708944922313,0.04010288810978695
306.0,0.7777142518738058,3.15954235771034,0.040367759634766805
307.0,0.775056945599351,3.1568320270418746,0.040784052314758464
308.0,0.7723636389643769,3.1541429561226075,0.04108930628520928
309.0,0.7696757883375209,3.1514725398336245,0.04156786232547812
310.0,0.7669314241441683,3.148813172095521,0.04153581203787961
311.0,0.7641382562896624,3.146165022316648,0.0417439920968316
312.0,0.761325947684858,3.1435261110712513,0.04184945571941036
313.0,0.7584565548776441,3.1408915746127173,0.04170233921115537
314.0,0.7555447841007723,3.1382618784416487,0.041733661096547324
315.0,0.7525354174739469,3.13563767995494,0.04168352833319328
316.0,0.7493477256756336,3.1330249927087737,0.04186875760334652
317.0,0.7461210179819107,3.1304405910551245,0.04280989221343847
318.0,0.7428493293735299,3.1278848543134536,0.04365536939680767
319.0,0.7398060734779159,3.1253581330678073,0.044557910016676056
320.0,0.7367767166785377,3.122863404084087,0.04557684540777394
321.0,0.7336989771040683,3.1203980385378736,0.04653664822861732
322.0,0.7308100256554768,3.1179621870310994,0.0475816849268999
323.0,0.7279661950011178,3.1155560837695258,0.04844643329510245
324.0,0.7251300062549646,3.1131823466463517,0.049563150033408304
325.0,0.7223990536865532,3.1108355046966842,0.05043453382981845
326.0,0.719877896447846,3.1085153706574884,0.05137357346131392
327.0,0.7173653428186246,3.1062139988615503,0.05182300097862878
328.0,0.7146673123095169,3.1039255697454293,0.05235581613601347
329.0,0.712250627431029,3.1016774582538327,0.05369408037421454
330.0,0.7098183199624839,3.09946403389642,0.054894464108757694
331.0,0.7074376589655116,3.0972852611964794,0.0560162603245317
332.0,0.705376330328257,3.095129871275862,0.05689995991259255
333.0,0.7033629648330542,3.09299244847478,0.057579658809429085
334.0,0.7013241696343413,3.090867543017462,0.05789931863534648
335.0,0.6995025911832244,3.088755147964304,0.058257300438248755
336.0,0.6977774033695181,3.0866573641096937,0.05887876018527892
337.0,0.6960752961511973,3.084569252404685,0.05912812628377769
338.0,0.6943128180558427,3.0824851756171485,0.05923894322436039
339.0,0.6926942373229381,3.0804376583442528,0.060538303200808406
340.0,0.6911036367694487,3.0784238014070633,0.061687428018675904
341.0,0.6896762157131482,3.0764378214120827,0.062767764579094
342.0,0.6886574708539976,3.074478922784925,0.06380705996325745
343.0,0.6878720726607757,3.0725132889893767,0.06363449066524113
344.0,0.6861498468215332,3.070503777162015,0.0625777722236858
345.0,0.6846890660714442,3.0685978409217776,0.06679719682015103
346.0,0.6837306484370538,3.0667853276413637,0.07065116431862056
347.0,0.6828746126102385,3.0649979285340905,0.07213606048300952
348.0,0.6824314538615184,3.063242091318271,0.07377144863332137
349.0,0.6819762716847373,3.0614898324530744,0.07437314794136196
350.0,0.6815884346850782,3.059745637789808,0.07485991434945992
351.0,0.6815439247772341,3.058018063719566,0.07542511694460584
352.0,0.6815612901716686,3.0562929221181045,0.0754997852890642
353.0,0.6814577875847627,3.0545621121548843,0.075295461029327
354.0,0.6812958251550871,3.052842142071303,0.07562934718311251
355.0,0.6811369385885548,3.051140363130037,0.07637411532979912
356.0,0.6809869275841469,3.0494571588463506,0.07698766860465535
357.0,0.6808609506891712,3.047790444622469,0.07755354114683237
358.0,0.6805771295780945,3.046137416496889,0.07807863288789917
359.0,0.6804605536399997,3.044520278692403,0.07937061917513755
360.0,0.680677055846939,3.042915973264313,0.07984219795637373
361.0,0.6805078579105004,3.041278372010859,0.07856319944098394
362.0,0.6800000000000377,3.039661965991942,0.07910018123787962
363.0,0.6800000000012703,3.0382015649902274,0.0850645371207717
364.0,0.6810756505022941,3.036659203655525,0.08179304896660411
365.0,0.6813037811665454,3.034956132686503,0.0758447223865787
366.0,0.6808856997073485,3.033218918829031,0.07460873791286834
367.0,0.6800000000522224,3.031535225829947,0.07647025268770913
368.0,0.6800000000007813,3.0301308373370754,0.08690931495010908
369.0,0.6800000000638711,3.0288127833370755,0.09006046251500177
370.0,0.6800000000016515,3.0275459955068453,0.0920458790123167
371.0,0.6800000000015052,3.026314249620441,0.09324132856266146
372.0,0.6800000000010509,3.025101772103279,0.09401682693990375
373.0,0.6800000000004938,3.023909937372145,0.09496040851011368
374.0,0.680000000000101,3.022746671239869,0.0961341367207446
375.0,0.6800000000004602,3.0216322890086738,0.09783781406774104
376.0,0.6800000000238333,3.0205619065180507,0.09956618891923916
377.0,0.6800000000003008,3.019507262705949,0.10028121496849446
378.0,0.6800000000001498,3.0184946611420744,0.10207098525144623
379.0,0.6800000000634547,3.0175107140126833,0.10322628245578201
380.0,0.6800000000009256,3.0164045362062653,0.09861645421398149
381.0,0.6800000000000785,3.014990989007489,0.08736920254641559
382.0,0.6800000000000532,3.0136760324468574,0.09116234961437222
383.0,0.6800000000000428,3.012680393604137,0.103149984500907
384.0,0.6800000000000188,3.0115500138921405,0.0982645257635038
385.0,0.6800000000000208,3.0104910830753844,0.10088476143593773
386.0,0.6800000000000392,3.009443071738752,0.10141553216870706
387.0,0.6800000000000195,3.0086518248843053,0.11096565576800696
388.0,0.6800000000000401,3.007870973170656,0.11138123938441093
389.0,0.6800000387884508,3.007029361205414,0.10925116363696825
390.0,0.6800000389277514,3.006296160206917,0.11328786720605585
391.0,0.6800000181994457,3.005485409912572,0.1104073019936712
392.0,0.6800000131745119,3.004764692753125,0.11383099992826001
393.0,0.6800000103822101,3.0040378407624226,0.11354277882578183
394.0,0.6800000177022845,3.003283899185815,0.11255677615678951
395.0,0.6800000112758813,3.0023429386897793,0.10571247904485817
396.0,0.6800000030406157,3.0014181352110616,0.10619452727670801
397.0,0.6800000018835501,3.0007029275807806,0.1140059149001419
398.0,0.6800000011698477,3.0000185376768833,0.11497652610159168
399.0,0.6800000007555762,2.9993660437360017,0.11619641139619455
400.0,0.6800000005724636,2.9987342135461788,0.11694857381114698
401.0,0.6800000004151796,2.9980784167596477,0.1161534234969381
402.0,0.6800000002875477,2.9974086894689513,0.11560396538927248
403.0,0.6800000002092232,2.996735636209929,0.11538509222323275
404.0,0.6800000001443947,2.9960437757201954,0.11468683214644389
405.0,0.6800000000001105,2.9953432719825432,0.1143015843010818
406.0,0.6800000000001711,2.993972752621497,0.08950234535019574
407.0,0.6800000000001358,2.993283093273839,0.11474869314330667
408.0,0.6800000000001067,2.99258065844447,0.11420940569473015
409.0,0.6800000046767085,2.9918457542226973,0.11292230020545331
410.0,0.6800000000000481,2.9911433080309395,0.11417623716246621
411.0,0.6800000000002517,2.9904714578157625,0.11525130599810506
412.0,0.6800000142245868,2.9897988970341394,0.11518477730823216
413.0,0.680000020551079,2.9891259350549046,0.11514544212949113
414.0,0.6800000000022997,2.9884617297166565,0.1155212385391557
415.0,0.6799999999999995,2.9878201460924694,0.11619891688913825
416.0,0.6800000000001276,2.987182357634423,0.11641089652413057
417.0,0.6799999999999984,2.9865556004638756,0.11675103014318754
418.0,0.6799999999999986,2.9859184656790165,0.11643056655339672
419.0,0.679999999999999,2.985265874479608,0.11560946705647542
420.0,0.6800000000003872,2.98460483430771,0.11517987293297613
421.0,0.6800000019374477,2.9839188618377523,0.11427362764433968
422.0,0.6800000018434396,2.9831388911996832,0.1107043461965316
423.0,0.6800000000001578,2.9823585421149734,0.11057147807211447
424.0,0.6800000312575247,2.9816193878179478,0.11205863973266912
425.0,0.6800000000000039,2.980885339541789,0.11208452046075781
426.0,0.6800000000000004,2.98015112664287,0.1121669295632877
427.0,0.6800000000000141,2.9794238852185115,0.11226215078015216
428.0,0.6800000000416737,2.9787122193994002,0.1128596942589634
429.0,0.68000000001051,2.978018119767323,0.11359916521661138
430.0,0.6800000000089168,2.977384535091868,0.11579360996609873
431.0,0.680000000010319,2.976778827259568,0.11706954029310278
432.0,0.680000000010861,2.976209823995012,0.11857305406725716
433.0,0.680000000010798,2.97566690726613,0.11967417730920372
434.0,0.6800000000097983,2.975135640158664,0.12059251891354382
435.0,0.6800000000099433,2.9746213681291835,0.12150788634278996
436.0,0.6800000000074014,2.974083243653225,0.12099530768668117
437.0,0.6800000000051398,2.973582567713754,0.12259339627204908
438.0,0.6800000000034194,2.9731132080751346,0.1242365882865238
439.0,0.6800000000022963,2.9726672756857324,0.12558035504308826
440.0,0.6800000000013584,2.9722323847193746,0.12630316791941446
441.0,0.6800000000009743,2.9718159179735277,0.12727728799175606
442.0,0.6800000000006483,2.9713855061156917,0.1270656000765103
443.0,0.6800000000002651,2.9709451887583267,0.12694279428133662
444.0,0.680000000116739,2.9705299733286465,0.12796685607273267
445.0,0.6800000001735806,2.97014766305411,0.12872767394567433
446.0,0.6800000001539672,2.9697968882889163,0.1286167982004882
447.0,0.680000000179005,2.969429737638874,0.12773806456609613
448.0,0.6800000001447146,2.96897571601714,0.12572171491648068
449.0,0.6800000000005182,2.9686586959196815,0.12717490574009388
450.0,0.680000004901546,2.9683319892439775,0.12656180586807034
451.0,0.6800000001210589,2.967971494896156,0.12528218215601034
452.0,0.6800000001504445,2.9676211413490377,0.12473455522009895
453.0,0.6800000001581361,2.9672771743291024,0.1239549510911929
454.0,0.6800000001820645,2.9669185863146605,0.12298967043304156
455.0,0.6800000001658115,2.9665663628278662,0.12248406401134095
456.0,0.6800000001355999,2.9662186136709963,0.12181567628506061
457.0,0.6800000015301757,2.965868881813857,0.1210279467327843
458.0,0.6800000000002293,2.965536008752045,0.12061085070604931
459.0,0.6800000000006106,2.9652195124468173,0.12013433484106058
460.0,0.6800000000002404,2.964922536340132,0.11975808303332722
461.0,0.680000000012386,2.9646419809203928,0.11930356689398719
462.0,0.6800000000124944,2.964416042704613,0.11936094490942768
463.0,0.6800000000122426,2.964121236387171,0.11741325955835676
464.0,0.6800000000124338,2.963737046530234,0.11549866527116612
465.0,0.6800000000117279,2.963405025850972,0.11560817636272834
466.0,0.6800000000125044,2.9630082618005122,0.11392581699308031
467.0,0.6800000000121373,2.962639924334327,0.11365370696505436
468.0,0.6800000000118511,2.9623044178433515,0.11331327727718302
469.0,0.6799999999999988,2.961908606170274,0.1117487739848067
470.0,0.6799999999999997,2.9613429021361846,0.10835207296097513
471.0,0.6800000000097355,2.9606645166883805,0.10601159254482186
472.0,0.6800000000086919,2.9602218725330722,0.10899385299097157
473.0,0.6800000000119393,2.9597542731750996,0.10776187406119864
474.0,0.6800000000117241,2.959356318389765,0.10818806768207
475.0,0.6800000000101416,2.9589729997548613,0.10781593672495818
476.0,0.6800000000101738,2.9585331225467146,0.10624744918854923
477.0,0.6800000000112894,2.958094444510663,0.10573015109725313
478.0,0.6800000000114166,2.9576791463017735,0.10530553182848343
479.0,0.6800000000112192,2.9572829491706942,0.10495057955722453
480.0,0.6800000000110953,2.956899404704373,0.10459662209201602
481.0,0.6800000000088025,2.9565205455017987,0.10396098787029462
482.0,0.6800000000109447,2.9560443469955233,0.1017107669677848
483.0,0.680000000010943,2.9556585120133305,0.10233518279392523
484.0,0.6800000000109514,2.955259414782393,0.10169207408801477
485.0,0.6800000000103315,2.9548453351426924,0.10085747846248681
486.0,0.6800000000100737,2.95439726272845,0.09963796315967809
487.0,0.6800000000105293,2.953943706871743,0.09882864619630347
488.0,0.6800000000105015,2.9535007829388915,0.09840222645845571
489.0,0.680000000010681,2.9530576424623747,0.0977288333341918
490.0,0.680000000010121,2.952623244144385,0.09716859360292973
491.0,0.6800000000089998,2.9521713031670354,0.09606582687631585
492.0,0.680000000007122,2.951696283815398,0.09489010101088294
493.0,0.6800000000056197,2.951182984958615,0.09357952925755139
494.0,0.6800000000676449,2.950639316869541,0.09205189691084016
495.0,0.6799999999999988,2.950051560954792,0.09060392373088227
496.0,0.6799999999999993,2.9494295677511393,0.08907282651706154
497.0,0.6799999999999995,2.9487499800647514,0.08721141365636549
498.0,0.6799999999999997,2.94803585572136,0.0856555771433766
499.0,0.6800000000000004,2.9472987407368842,0.08455605881593405
500.0,0.6799999999999993,2.946558343791618,0.08353880936263045
501.0,0.6800000000000006,2.945813754854845,0.08240819905384143
502.0,0.679999999999999,2.9450481622993188,0.08121894918714115
503.0,0.6800000000000042,2.9443186534857224,0.08062250288924691
504.0,0.6800000000000126,2.943479970758884,0.07808706190251062
505.0,0.6800000000000246,2.942584613598705,0.07637031867202171
506.0,0.6800000000000488,2.941642287908913,0.07492877575823825
507.0,0.6800000000000932,2.9406536122129703,0.07329452738078841
508.0,0.6800000000001356,2.939621426771206,0.0719891385425086
509.0,0.6800000000001754,2.93856187516535,0.07099060166429758
510.0,0.6800000000002626,2.9374808242040267,0.06936494231176327
511.0,0.6800000000003401,2.936367189359232,0.06854769245757454
512.0,0.6800000000004303,2.935231449116875,0.06737307517419748
513.0,0.6800000000004383,2.934074442105916,0.06652800313457596
514.0,0.6800000000005451,2.932914585582708,0.06575045417988115
515.0,0.6800000003483813,2.9317361687623382,0.06491633755868242
516.0,0.6800000003406941,2.9305271959944417,0.0639310079040545
517.0,0.6800000004333127,2.92931963551136,0.06326288223985056
518.0,0.6800000057187277,2.9280929187230273,0.06247715977089267
519.0,0.6926413530427331,2.9265912880677454,0.057324395835935966
520.0,0.6893351523198066,2.923314292800362,0.004049592586825273
521.0,0.6800000000004458,2.92048412285005,0.011348655795209973
522.0,0.6800000000004622,2.9193204573651697,0.0617873137868257
523.0,0.6800000000004698,2.9181553623076857,0.061748702813604374
524.0,0.6800000000005371,2.916989758865918,0.06143165757567496
525.0,0.6800000000005737,2.91581382943002,0.06105594798704405
526.0,0.6800000000006299,2.914634522933439,0.060983419923533344
527.0,0.6800000003883919,2.913450847448426,0.06093365894941167
528.0,0.6825055995531821,2.912253589294334,0.06059514240803613
529.0,0.6820093048101388,2.9103747837724327,0.043829556489709855
530.0,0.6916564423347398,2.908567452832341,0.04624369051723142
531.0,0.6853622369953996,2.9054782779374095,0.0017247792269788913
532.0,0.6800000000001551,2.9032337090598848,0.031131809652841732
533.0,0.680000000000174,2.902175731481013,0.06269561853036999
534.0,0.6800000000001185,2.901109621105592,0.06260434678340246
535.0,0.6800000000001474,2.900075122903569,0.06301426112242384
536.0,0.6800000000002306,2.899023373360585,0.06261461610613912
537.0,0.6800000000003272,2.8979407327745044,0.06245601900277351
538.0,0.6800000000003747,2.8968320558246003,0.061920157913162584
539.0,0.6800000000003437,2.8957129914975983,0.061665883498372036
540.0,0.6800000000000417,2.8946061029591594,0.06200968471180928
541.0,0.6800000000000033,2.893653549036635,0.06337590340336874
542.0,0.6800000000295192,2.892849004005556,0.06516804381171068
543.0,0.6800000000000017,2.8922978993285984,0.06834434574403167
544.0,0.6800000000071138,2.891534614298667,0.06572616667673988
545.0,0.6800000005034004,2.8914058259279845,0.07316270137205488
546.0,0.6800000001451549,2.891856365014511,0.08002191395216256
547.0,0.6800000000071753,2.89220851677272,0.0783577514179766
548.0,0.6800000000033639,2.8920359728298175,0.07173345892000797
549.0,0.6800000000070292,2.8915542692697103,0.06783508338318661
550.0,0.6800000000041735,2.8914135636121414,0.0716472670784556
551.0,0.6800000002071829,2.8915998477521105,0.07536615383135487
552.0,0.6800000004552091,2.891962863625451,0.07752574283281506
553.0,0.6800000005762796,2.8923920622514596,0.07797631096212336
554.0,0.68000000045576,2.892855551194175,0.0784906655263375
555.0,0.6800000006121658,2.893273333457396,0.07781696502338954
556.0,0.6800000000025295,2.8937335377808218,0.07841782765671787
557.0,0.6800000000006432,2.894211207600492,0.07882372497035633
558.0,0.6800000000009132,2.894672116738086,0.07905922526740651
559.0,0.6800000005673923,2.895166094785105,0.07946092947967343
560.0,0.6800000001038262,2.895585452632127,0.07845261639881472
561.0,0.6800000002712003,2.8958706651824393,0.07722486846303613
562.0,0.6800000000007402,2.8961917340302805,0.07780257667133302
563.0,0.6800000000015012,2.89663423038409,0.07944588417846248
564.0,0.6800000000010209,2.897136545048671,0.08014700333503118
565.0,0.6800000002634403,2.897595236610804,0.08001123772946678
566.0,0.6800000003292581,2.897888138228641,0.0776905649131177
567.0,0.6800000000007387,2.898193259051369,0.07803136766065427
568.0,0.6800000000000979,2.89883775366794,0.08237552832562799
569.0,0.6800000000014026,2.899590674348027,0.08368804131225001
570.0,0.6800000000005977,2.9004077079315302,0.08479166516101798
571.0,0.6800000000027917,2.9010607153914507,0.082555287088109
572.0,0.6800000000064752,2.9012376671453075,0.07700050573344466
573.0,0.6800000000011657,2.901041398658029,0.07251098185748735
574.0,0.6800000000012183,2.901600169685406,0.08202703968756962
575.0,0.6800000000064104,2.9021226345322373,0.08163334066619467
576.0,0.6800000000066526,2.9019228939632926,0.0725826533018192
577.0,0.680000000000974,2.901613947230226,0.07153191272758891
578.0,0.680000000010164,2.9019960207832174,0.07980197506929665
579.0,0.6800000000008082,2.902933434373409,0.08656891773102719
580.0,0.6800000000038748,2.9037262622756432,0.08482612606404386
581.0,0.6800000000058026,2.9037563312012695,0.07556509457768965
582.0,0.6800000000062731,2.9032509316218897,0.06927356198463995
583.0,0.680000000003181,2.903056460191041,0.07308932527083208
584.0,0.6800000000016022,2.903138861522981,0.07638337002911688
585.0,0.679999999999999,2.9025361876488396,0.06808974457657996
586.0,0.6800000001023307,2.901869100593591,0.06717614445479035
587.0,0.680000000000704,2.9020326496456117,0.0772947807675152
588.0,0.680000000504813,2.902497662495877,0.080790923500021
589.0,0.6800000000004889,2.9027672213954387,0.07822832740726915
590.0,0.6800000000035873,2.9031969473585537,0.080044678095297
591.0,0.6800000001817328,2.9032203150750506,0.07503624777717384
592.0,0.6800000000016022,2.904221858105025,0.08653422300291169
593.0,0.680000000194628,2.9045985913103456,0.0789915370146311
594.0,0.6800000000000008,2.904767608347346,0.07623133852012721
595.0,0.6800000000000013,2.904090560039287,0.06569693888079285
596.0,0.6799999999999988,2.9032282250205874,0.06352387628807572
597.0,0.6800000005928546,2.90252638743527,0.06568130120538887
598.0,0.6800000000026045,2.902812312359115,0.07739440769691878
599.0,0.6800000001952997,2.902922374356324,0.07506577292756464
600.0,0.6800000000009296,2.9039211251858608,0.08529602015039642
601.0,0.6800000000008297,2.905368097852518,0.09060034340724986
602.0,0.6800000000014284,2.90673048009753,0.08918271692761867
603.0,0.6800000000008508,2.9080623221848088,0.0882710450421582
604.0,0.680000000000766,2.9093886438269805,0.0879980909138693
605.0,0.6800000000008699,2.9106994274371827,0.0875901809367102
606.0,0.6800000000013406,2.9120290954861114,0.08833174775976287
607.0,0.6800000000006898,2.9133406731468323,0.08767024736503515
608.0,0.6800000000010231,2.914679554054138,0.08857394958802715
609.0,0.680000000000788,2.9160198190610407,0.08884715763681496
610.0,0.6800000000011801,2.917389420921006,0.08966973346255257
611.0,0.6800000000313053,2.9187841859594936,0.09019868298646438
612.0,0.6800000000007465,2.9196597365931023,0.0803162627726079
613.0,0.6800000000009889,2.9211204747877697,0.09186644303832901
614.0,0.6800000000009525,2.922571575276693,0.0917775176699948
615.0,0.6800000000009228,2.9240526506471802,0.0925462257804915
616.0,0.6799999999999993,2.925517598495387,0.09185618269436485
617.0,0.680000000351882,2.9248070990063466,0.05953991727172385
618.0,0.6800000000005695,2.9258846367770723,0.08522531534482382
619.0,0.6800000000052044,2.9272082567191493,0.09006061594063523
620.0,0.6800000000000812,2.9266331261371414,0.0603360225040189
621.0,0.6800000000006723,2.9255099618560716,0.05389118221207622
622.0,0.6800000000067421,2.9259677790175562,0.07403416703091162
623.0,0.6800000000006423,2.925451468307425,0.06053801861106159
624.0,0.6799999999999993,2.926136429850182,0.07858957412012638
625.0,0.6800000000029232,2.925440685592311,0.05781860594597883
626.0,0.6800000000008433,2.9254859180462898,0.06654936535801319
627.0,0.6800000000007893,2.927102886253962,0.09720464536536277
628.0,0.6800000000001689,2.928703451361507,0.09686478149012034
629.0,0.6800000000000028,2.9275259779562646,0.05112943740817948
630.0,0.6800000003340845,2.9266008327597275,0.05329749720824132
631.0,0.6800000000000288,2.927675390221925,0.08732516421613554
632.0,0.6800000000010848,2.926618780562414,0.051468189639941396
633.0,0.6800000000000335,2.9252892450219257,0.04838286359218014
634.0,0.6800000000066819,2.9242276775150664,0.05118551302686146
635.0,0.6800000000055555,2.9237973254405834,0.058686048494035054
636.0,0.6800000000063988,2.9236494500003483,0.06420713183926323
637.0,0.6800000000000119,2.9233526488489927,0.06137928227939296
638.0,0.6800000000007098,2.9223505046061367,0.050701168155102984
639.0,0.6800000000055213,2.9237640989505658,0.09459988087090003
640.0,0.6800000000020263,2.9236214770906157,0.0645348583006752
641.0,0.6800000000031508,2.922225245393774,0.04566249500619425
642.0,0.6800000000029387,2.9222670360721668,0.06845120827107126
643.0,0.6800000000014459,2.9223313501312207,0.06896115050357937
644.0,0.6800000005202953,2.9209778850433397,0.04570149672778306
645.0,0.6800000000813766,2.9222285481852888,0.09185758053874982
646.0,0.6799999999999986,2.9231535290169575,0.08553177742657714
647.0,0.6800000000064172,2.922381950929936,0.054419933524951794
648.0,0.6800000000011464,2.9220868205470913,0.062764172673204
649.0,0.6800000000000004,2.9224013305465584,0.0738541074534078
650.0,0.6800000000001847,2.9214860949626966,0.052404837813265936
651.0,0.6800000000011328,2.92030360895,0.04807388503273428
652.0,0.6800000000024575,2.9217681571010052,0.09623536584135396
653.0,0.680000000001241,2.9225732904122736,0.08319869404333109
654.0,0.680000000473449,2.923118867788758,0.07812364804852892
655.0,0.6800000000010729,2.924323734918188,0.09072329808782019
656.0,0.680000000001179,2.925871343617872,0.09736646048411496
657.0,0.6800000002085176,2.9272672270595237,0.09402542358242329
658.0,0.6800000000015256,2.928265583611076,0.08615957801149526
659.0,0.6800000000068569,2.9276043986525218,0.057120663681496736
660.0,0.6800000000011723,2.9270814694690923,0.05919856205465492
661.0,0.6800000000062303,2.927416411194179,0.07386745718812686
662.0,0.6800000000771198,2.927181690150173,0.06394061200992021
663.0,0.6800000000011495,2.9280978620075993,0.08370517631282003
664.0,0.6800000000005619,2.9287655744060284,0.07874544630074926
665.0,0.6800000005435098,2.930306902612778,0.09527974062829447
666.0,0.680000000000768,2.931572815723958,0.08989451904469647
667.0,0.6800000000014796,2.933036704300678,0.09305798283275861
668.0,0.6800000000002051,2.93375660387517,0.07851222349879414
669.0,0.6800000001072808,2.934366223280983,0.07620352612728448
670.0,0.6800000000022508,2.9328446490669724,0.03862816733714978
671.0,0.6800000000006092,2.9314126065405337,0.03985015059653365
672.0,0.6800000000012285,2.931836533831668,0.07217955899088412
673.0,0.6800000000004764,2.932273849148107,0.07203133028884334
674.0,0.680000000001,2.932851991166631,0.07392350389286498
675.0,0.6800000000006132,2.933396623921114,0.07310223287670958
676.0,0.6800000000005024,2.935122624159401,0.09543911809904251
677.0,0.680000000001515,2.9364143094577515,0.08645806061155344
678.0,0.68000000000599,2.936916110037154,0.07097932084326188
679.0,0.6800000000017015,2.9366945486229206,0.05707740929361185
680.0,0.6800000005373863,2.9370151048097517,0.06703799106886357
681.0,0.6800000000057511,2.9382382309245765,0.08337736276461173
682.0,0.6800000000062743,2.9380298404157053,0.0553299925232992
683.0,0.680000006437878,2.9376423881577423,0.05164028497410955
684.0,0.6800000000011039,2.9361110469242226,0.029455168955548186
685.0,0.6800000000061555,2.936465805911559,0.0643365528625484
686.0,0.6800000000030089,2.936099242665216,0.05013127564183881
687.0,0.6800000000060544,2.936077122453789,0.05583260016444013
688.0,0.6800000000047091,2.935724828823793,0.048896692524310816
689.0,0.68000000021294,2.935554075013492,0.051464254496068285
690.0,0.6836255957146162,2.9356408141147936,0.05592078355160512
691.0,0.6800000000030164,2.933702870830938,0.016950803951962547
692.0,0.6799999999999988,2.933076414857491,0.04094716560818959
693.0,0.6820237916705514,2.9322175911757533,0.036140856788278136
694.0,0.6800000000056634,2.9304718102807197,0.01869964545385673
695.0,0.6800000000004665,2.9301763066392477,0.045784826332697606
696.0,0.6800000000022011,2.9306031559508483,0.0598132708037495
697.0,0.6800000002644699,2.931245935597169,0.06392275009780944
698.0,0.6800000000011037,2.9321225515928515,0.06800690533938765
699.0,0.6800000000010562,2.933281952373137,0.0733923066570116
700.0,0.6800000000009443,2.9347359083231392,0.07848931060058931
701.0,0.6800000000006503,2.9364353469788003,0.08282368958679555
702.0,0.6800000000005004,2.9379091632875314,0.07707606100500677
703.0,0.680000000000504,2.9394558829402024,0.07777373141374826
704.0,0.6800000000083384,2.9406389108958537,0.06950892475635698
705.0,0.6800000003558082,2.941275811752198,0.057333609496849895
706.0,0.6800000000718729,2.9421457714719823,0.061322328886766427
707.0,0.6800000000020503,2.9427982793950713,0.0563209305158026
708.0,0.6800000000015562,2.9433736884613877,0.05413873056224959
709.0,0.6800000002806124,2.9435098838618434,0.04381207600239339
710.0,0.6800000000011197,2.9442744963152885,0.05614693322184394
711.0,0.6800000000005093,2.9446858519217347,0.04797575205496433
712.0,0.6800000000011908,2.94586047550753,0.06338866578864703
713.0,0.6800000000020359,2.947068723663961,0.06316573098209727
714.0,0.6800000000006152,2.947485939000839,0.04601865698412282
715.0,0.6800000000008235,2.9477236778371556,0.04153227257396472
716.0,0.680000000000615,2.948761628948855,0.05737635722426875
717.0,0.6800000000010582,2.949648777757254,0.05337312842893308
718.0,0.6800000000000517,2.950704314058825,0.056129826582087185
719.0,0.6800000000000341,2.9495123847709417,0.011201151264462233
720.0,0.6800000000005291,2.9483416335547465,0.011237410035797845
721.0,0.6800000000003952,2.9486339984648486,0.038323170551957636
722.0,0.6800000000008184,2.950601386917768,0.07248693345679566
723.0,0.6800000001196171,2.9518373775926094,0.05642027197867695
724.0,0.6800000003829292,2.954197278558576,0.07881917934182017
725.0,0.680000000054404,2.9548841798335834,0.0430927658029903
726.0,0.6800000001270605,2.9571391409741894,0.07469851840800187
727.0,0.6800000000819026,2.959448162142823,0.07521854740408673
728.0,0.6800000000000241,2.9616987172288463,0.07313011079883945
729.0,0.6800000000000324,2.9640331622809253,0.0738564608372329
730.0,0.6800000000002817,2.9663387512721258,0.07207351706084116
731.0,0.6800000000002655,2.968128243889703,0.06041344070807678
732.0,0.680000000234134,2.969620599740946,0.05325295470304553
733.0,0.6800000000005253,2.9701039084961844,0.03487746051944767
734.0,0.6800000000035191,2.970046232668243,0.026011769208557245
735.0,0.680000000000528,2.969597583660687,0.020034393098751685
736.0,0.6800000000005204,2.972110872378491,0.07180205017027114
737.0,0.6800000001565742,2.9732749678915384,0.045333214879858204
738.0,0.6800000000004178,2.973675912326782,0.03314605020902473
739.0,0.6800000000001643,2.974844272174165,0.0448438863183473
740.0,0.6800000000000159,2.9735394708796354,0.0050788979968611255
741.0,0.680000000001078,2.975696471598939,0.06200807618506896
742.0,0.6808388884169707,2.976452373814671,0.03737522167892243
743.0,0.6800000000003201,2.974853376273004,0.00013942469126450617
744.0,0.6800000000002635,2.9771777932678067,0.06411281466799415
745.0,0.6800000000005211,2.9808769587689383,0.089515851103049
746.0,0.6800000000004596,2.984521454088524,0.08689813571965259
747.0,0.680000000000331,2.9881453430095615,0.08527192901486051
748.0,0.6800000000001263,2.9917622246081557,0.08463050796342492
749.0,0.680000000000307,2.9953293040131315,0.08306189365177263
750.0,0.6800000000002229,2.998871389063768,0.0819940713308774
751.0,0.6800000000002875,3.002464131721163,0.08249507877204758
752.0,0.680000000000383,3.0060135704363717,0.08100680407699465
753.0,0.6800000000003352,3.009494027803168,0.0793887524640088
754.0,0.6800000000003075,3.0128717362778916,0.07679358811429143
755.0,0.6800000000003286,3.0163512740146716,0.07795988505541836
756.0,0.6800000000001853,3.0199277664521778,0.07926473470325181
757.0,0.6800000000003672,3.0234484041405727,0.07737477371268182
758.0,0.6800000000002224,3.0271368545900232,0.08012694920842398
759.0,0.6800000000001463,3.0309444406600923,0.08137794138396726
760.0,0.6800000000001558,3.034837263514679,0.08193298563226997
761.0,0.6800000000002664,3.0386856889565044,0.08094000092973558
762.0,0.6800000000003728,3.042696569578349,0.08286149716827929
763.0,0.6800000000002662,3.0468655172215304,0.08468402458324603
764.0,0.6800000000002557,3.051156806907527,0.08652823149409385
765.0,0.6800000000002844,3.0555599918560996,0.08768784974009299
766.0,0.6800000000001598,3.060000816121554,0.08722160200577456
767.0,0.6800000000002868,3.064435257490117,0.08648997509890491
768.0,0.6800000000001598,3.0687135701868593,0.08314299233403603
769.0,0.6800000000004367,3.073161435170146,0.08502724123523253
770.0,0.6800000000003297,3.0776145242695434,0.08436102982951975
771.0,0.6800000000002928,3.08208652985959,0.08387078462416751
772.0,0.6800000000002651,3.086558971978503,0.0829509819388376
773.0,0.6800000000002515,3.0909472336521873,0.08082296358611363
774.0,0.6800000000002866,3.0954389037065857,0.08153361902092578
775.0,0.6800000000002555,3.0997738552038525,0.07802398902665633
776.0,0.6800000000002115,3.1042514930298646,0.0798706556028112
777.0,0.6800000000002144,3.108867971533151,0.08122879996253049
778.0,0.6800000000001938,3.1134421945987456,0.07956519754824215
779.0,0.6800000000004167,3.1179977904973812,0.0787358557952061
780.0,0.6800000000002417,3.1225098798429576,0.07726922561930222
781.0,0.6800000000002344,3.1270866179938643,0.07786247404990194
782.0,0.6800000000002804,3.1317038201157006,0.07783396677200266
783.0,0.6800000000002608,3.1363962213335954,0.07856961843592232
784.0,0.6800000000001969,3.1410561382841435,0.07729293054585124
785.0,0.6800000000002959,3.1457312586082873,0.07689413319374493
786.0,0.6800000000004551,3.1504770709728813,0.07725944887964697
787.0,0.6800000000002737,3.1552016053691663,0.07631355290609262
788.0,0.6800000000003128,3.159921270159356,0.0759513035485749
789.0,0.6800000000002313,3.16463117723327,0.07504369402592297
790.0,0.6800000000002588,3.1692971303620947,0.07370913272140983
791.0,0.6800000000004169,3.173978437002723,0.07305440554707164
792.0,0.6800000000002828,3.176788843897083,0.04823080647104854
793.0,0.6800000000001662,3.18147250209745,0.07247575008531518
794.0,0.6800000000001283,3.1863227574062853,0.07488508666923814
795.0,0.6800000000001671,3.191247257540816,0.07622561064073509
796.0,0.6800000000003192,3.196086076677531,0.07449169981883931
797.0,0.6800000000001878,3.2009211117213923,0.07421789297617523
798.0,0.6800000000002213,3.2058199265268748,0.07477510457403498
799.0,0.6800000000001845,3.210677288008946,0.07370302402958445
800.0,0.6800000000004542,3.215578751190847,0.07457253433053401
801.0,0.6800000000001929,3.2205344915295155,0.07492913044534365
802.0,0.6800000000004351,3.225296997573178,0.07152157943402279
803.0,0.6800000000002147,3.229862417392315,0.0685493021543897
804.0,0.6800000000004509,3.234305493942281,0.06613542936629431
805.0,0.6800000000002491,3.2379881778561153,0.05597118814650339
806.0,0.6800000000001898,3.2423276690840477,0.06425668820190351
807.0,0.6800000000002131,3.2471365699672714,0.0707966222841619
808.0,0.680000000000526,3.251864721149748,0.06969968847133774
809.0,0.6800000000001787,3.255057891621794,0.04843964279328686
810.0,0.6800000000002213,3.2593933306569354,0.06342637655936673
811.0,0.6800000000002797,3.264185631603397,0.0698443175839847
812.0,0.6800000000001656,3.2686320460698166,0.06431180839365531
813.0,0.68000000000022,3.2731843972004246,0.06568025629223528
814.0,0.6800000000002491,3.2775222376602677,0.06212579427083943
815.0,0.6800000000006114,3.2816469610266683,0.05923736464081125
816.0,0.6800000000002637,3.285847745361715,0.06009628268611582
817.0,0.6800000000001563,3.2903288041207803,0.06432177395605569
818.0,0.6800000000001523,3.294644699833992,0.06106432743551955
819.0,0.6800000000001956,3.2990185566764265,0.06213219556567598
820.0,0.6800000000001558,3.30335675633584,0.061408178109843364
821.0,0.6800000000002464,3.3076342372685668,0.06043867856165698
822.0,0.6800000000002022,3.31182183677202,0.0588162454582951
823.0,0.6800000000001838,3.315901325189767,0.0571395586125041
824.0,0.6800000000001092,3.3198441584649663,0.055285424845101676
825.0,0.6800000000003692,3.323820182844167,0.05602340557785578
826.0,0.6800000000002471,3.3279245102604005,0.05715855834300479
827.0,0.6800000000002404,3.331685166820916,0.053045591702623573
828.0,0.6800000000002586,3.3358533246925597,0.05705210747329157
829.0,0.6800000000002719,3.3400386998203815,0.05704472161465129
830.0,0.680000000000293,3.344331327115949,0.05823259300459964
831.0,0.6800000000001576,3.3486273074239343,0.05817636003054523
832.0,0.6800000000001378,3.3529369345799975,0.05828064449450047
833.0,0.6800000000002959,3.357291960204228,0.058605294728415164
834.0,0.6800000000001358,3.361555844480961,0.05705463917192643
835.0,0.680000000000347,3.3655727130700863,0.05446719100094409
836.0,0.680000000000228,3.369390553216731,0.05219911684217069
837.0,0.6800000000001976,3.3731492066691224,0.05133038681665055
838.0,0.6800000000001656,3.376885499442622,0.050873295307158374
839.0,0.680000000000323,3.380506701070283,0.0500433059055213
840.0,0.680000000000256,3.3835844310708523,0.04419697512016412
841.0,0.6800000000002049,3.3874563322402063,0.05183890969042962
842.0,0.6800000000002482,3.3914158555567204,0.05275810248066698
843.0,0.6800000000001682,3.3954721360138587,0.053535484660010506
844.0,0.6800000000002007,3.3995308284461867,0.05357522248535578
845.0,0.6800000000002084,3.4035485270762385,0.052435829606938295
846.0,0.6800000000002728,3.4074827036323962,0.05191281633018353
847.0,0.6800000000003437,3.4113703366226433,0.0511542156703845
848.0,0.6800000000005844,3.415203220281425,0.05112086614277084
849.0,0.6800000000001871,3.41900651836196,0.05050126482830903
850.0,0.6800000000002613,3.422505514319758,0.047424407880085236
851.0,0.6800000000003203,3.426109221637488,0.048453073487010265
852.0,0.6800000000002044,3.4297981796433845,0.04938645491140602
853.0,0.680000000000379,3.433581160475206,0.050807988040442946
854.0,0.6800000000002284,3.4368092119557074,0.044933815452004554
855.0,0.6800000000004258,3.4401669413025444,0.04643085874619679
856.0,0.6800000000003246,3.4434205233827027,0.04558281684668446
857.0,0.6800000000001234,3.446783884044618,0.046690699217138865
858.0,0.6800000000002437,3.4500730548317886,0.04606125458228779
859.0,0.6800000000001927,3.453459595932772,0.047083821105302175
860.0,0.6800000000003366,3.457253193657297,0.05180778297500814
861.0,0.6800000000003052,3.460600857064481,0.04717942237417429
862.0,0.6800000000002031,3.4642455907440644,0.05045055688628222
863.0,0.680000000000373,3.4675732490075166,0.0470358074505042
864.0,0.6800000000002153,3.470477965228926,0.042895275008045755
865.0,0.6800000000003585,3.4733545165769524,0.04269856405219502
866.0,0.6800000000002742,3.476485747796775,0.045559973942260114
867.0,0.6800000000000941,3.48002650528299,0.04976290176686585
868.0,0.6800000000001922,3.4838830524287436,0.05282352867629968
869.0,0.6800000000002135,3.487735409309528,0.05308831570900598
870.0,0.6800000000002044,3.491546339308814,0.052941243309783316
871.0,0.6800000000002435,3.495239106023554,0.05142616882975564
872.0,0.6800000000002142,3.4988855344423273,0.0510718688296406
873.0,0.6800000000002004,3.5024322636773055,0.05032502109277462
874.0,0.6800000000004092,3.5057958324236838,0.04812276680208525
875.0,0.6800000000001916,3.5093377752861397,0.05000784316827293
876.0,0.6800000000003914,3.5128507459495424,0.049752951916922694
877.0,0.6800000000002127,3.5162944144379846,0.049208008607771025
878.0,0.6800000000006778,3.5195653547474315,0.047403648860633196
879.0,0.6800000000003232,3.5222743879484457,0.04181404848095294
880.0,0.6800000000004534,3.524863268741269,0.040731907594435915
881.0,0.680000000000357,3.527285874278694,0.038749116640909284
882.0,0.6800000000003656,3.529985348008637,0.041885350164172074
883.0,0.6800000000002036,3.532739174591626,0.04244155487733319
884.0,0.6800000000005773,3.535156100643828,0.03927539466296366
885.0,0.6800000000006337,3.538124265116247,0.04500425639137461
886.0,0.6800000000004396,3.540964548040166,0.043691335042956726
887.0,0.6800000000000106,3.543591738269183,0.04217765873545375
888.0,0.6800000000003315,3.5456634407260736,0.035386921948223064
889.0,0.6800000000003725,3.5473259868020506,0.03025892390715909
890.0,0.6800000000009496,3.5486770395357654,0.026150977924373018
891.0,0.6800000000004436,3.549612272631729,0.021250651883995744
892.0,0.6800000000002946,3.5508692320235795,0.02551169247895741
893.0,0.6800000000004778,3.5522740670209867,0.027336232507844404
894.0,0.6800000000016726,3.552899395400411,0.016742126419492995
895.0,0.6800000000011059,3.553280745714452,0.013566794792440608
896.0,0.680000000000694,3.5539802864410888,0.01816878182718553
897.0,0.6800000000012232,3.5549549857573917,0.0228084592393501
898.0,0.6800000000003934,3.555752413381561,0.01991172483041657
899.0,0.6800000000002784,3.556731037339289,0.0228381005905169
900.0,0.6800000000005684,3.557917805756615,0.026204914343200814
901.0,0.6800000000008228,3.559103223571471,0.02639940864351925
902.0,0.6800000000010282,3.560129134078956,0.023687648695320685
903.0,0.6800000000004225,3.561324073655526,0.026389423678621904
904.0,0.6800000000005852,3.5627324371749083,0.02980729649507265
905.0,0.6800000000004913,3.5642819796865015,0.03164156027677535
906.0,0.6800000000003847,3.5662246919823497,0.03696812424686649
907.0,0.6800000000006754,3.568183434881691,0.03769619852528652
908.0,0.6800000000006852,3.5695940996705673,0.030146993765336368
909.0,0.6800000000007682,3.5711630208800482,0.032435770791814006
910.0,0.6800000000008248,3.572710645735225,0.03228094937804863
911.0,0.6800000000006734,3.5748173506800596,0.04002796801614595
912.0,0.6800000000004847,3.5769387453911397,0.04036202895405019
913.0,0.6800000000006738,3.5790013673407444,0.03988763285625006
914.0,0.6800000000006639,3.5809459806558745,0.038593472213342014
915.0,0.6800000000010533,3.582700286734588,0.035907625203383385
916.0,0.6800000000007662,3.5844939025249736,0.03672357060057843
917.0,0.6800000000005726,3.5862083706456613,0.03563850261487557
918.0,0.6800000000008477,3.5879372287801568,0.03625508267800596
919.0,0.6800000000010757,3.5896455898634487,0.03603444722868378
920.0,0.6800000000008313,3.5912546505952383,0.03463910305097069
921.0,0.6800000000011313,3.592862993571318,0.034816662354519745
922.0,0.6800000000006008,3.594379247097331,0.03346153961060637
923.0,0.6800000000007211,3.5960355561197517,0.035853768108871406
924.0,0.6800000000005377,3.5976475747626036,0.03505290250750618
925.0,0.680000000893147,3.5993034860967734,0.03620161960297918
926.0,0.6800000002004725,3.6003361335489945,0.02768811595899805
927.0,0.6800000000012145,3.600490644472731,0.015270103949794694
928.0,0.6800000000004958,3.601851641207393,0.03307065710085636
929.0,0.6800000001205457,3.603343444652352,0.03589706788739299
930.0,0.680000000396322,3.604431586437949,0.02998084538296497
931.0,0.6800000004314717,3.605204152556905,0.02578931647261698
932.0,0.6800000004279547,3.6063043325661166,0.03104864260273689
933.0,0.6800000003944608,3.6076143505455742,0.034502897074536326
934.0,0.6800000106569668,3.608876077508646,0.0343657301422164
935.0,0.6800000021328378,3.610154071732375,0.03477507091223695
936.0,0.6800000006413112,3.6113129378394717,0.03369929055710758
937.0,0.680000000492488,3.612283624285409,0.03104082540581326
938.0,0.6800000001679902,3.6133933676596586,0.03369042756262726
939.0,0.680000000022134,3.6144066745272156,0.03243223188069102
940.0,0.6800000000990036,3.6153005394327664,0.03125347937663853
941.0,0.680000000048073,3.6160743004526132,0.0297789598637211
942.0,0.6800000007758302,3.6167207760697506,0.028375748490387712
943.0,0.6800000263749435,3.6169683848050376,0.02306126699692414
944.0,0.6800000000008208,3.614667731728927,0.013290328410180501
945.0,0.6829793536379016,3.6109684713612733,0.0053924624549440475
946.0,0.6831071098841275,3.606838716070603,0.001317984195811037
947.0,0.680812381477311,3.602703437740166,0.0004901245547585162
948.0,0.6807737797215394,3.5988510887168603,0.0019638878601628755
949.0,0.6810381324256962,3.5950112689653864,0.0012439203138039983
950.0,0.6812863438124377,3.5911447565188532,0.0004141763233778746
951.0,0.6841576347196341,3.5872553837914323,0.0005490187182131265
952.0,0.6865146160494211,3.583027893747365,0.004255134145758662
953.0,0.6875419486450365,3.5785237359692896,0.007314986094335417
954.0,0.688487581127335,3.573903230507574,0.008946471402707263
955.0,0.6891984011922245,3.569178647268519,0.01057726057417783
956.0,0.6898068712260244,3.564374206547511,0.012019769609997634
957.0,0.6903322451684788,3.5595049943540262,0.013406143002609902
958.0,0.691059348653462,3.5545809384213234,0.01466221410847244
959.0,0.691666107898455,3.5495760588146466,0.015976436442836243
960.0,0.6923316268464341,3.544506638748375,0.017533195935740556
961.0,0.693073012818928,3.5393618261569584,0.018807957516710338
962.0,0.693751856753867,3.534137573204159,0.02067586470482618
963.0,0.6945106427271726,3.528837770136207,0.021990978971394855
964.0,0.6951986194023716,3.5234552237956587,0.0236424021448965
965.0,0.6959014112751021,3.5179964632557525,0.025087985040489872
966.0,0.6962843245629466,3.51245881389021,0.02632434942294267
967.0,0.6968211272673726,3.5068843211979477,0.027674410828346728
968.0,0.697246284120439,3.501252631771289,0.028998520416779725
969.0,0.6976417602736831,3.4955780455291907,0.030296692779335502
970.0,0.6982693765721417,3.4898482136118583,0.03270215569565992
971.0,0.6986408417596137,3.4840294948189188,0.03573108819595383
972.0,0.7053265224556418,3.478160168297652,0.03776989676719231
973.0,0.7151527154334261,3.472249775087159,0.039828135260695875
974.0,0.7251441296480214,3.466309585377447,0.04158325196957488
975.0,0.7347702672104997,3.4603168161029187,0.04403691729498017
976.0,0.7446623586304613,3.454325589236137,0.045320676805607175
977.0,0.7545951791683345,3.448303328655773,0.04684890523489268
978.0,0.7646495270824962,3.442250559293175,0.04850747699004094
979.0,0.774634277161506,3.4361507002565603,0.05041865929510471
980.0,0.7847832580656755,3.430012673959187,0.052114464821374204
981.0,0.7948976033623261,3.4238209614731883,0.05422112538482383
982.0,0.8052124183653149,3.4175766938837957,0.05616356475674764
983.0,0.8153178601815929,3.4112591816747475,0.05785305638921711
984.0,0.8254565467497184,3.404894789773753,0.05979912070503786
985.0,0.8356386306242012,3.398478845301393,0.06162636666920326
986.0,0.8455435926072017,3.3920063585524707,0.06341469415296234
987.0,0.8550864945652004,3.385515108512447,0.06476778906550411
988.0,0.864483154545721,3.379049187683138,0.0650248872067642
989.0,0.873992767589046,3.3726318917765865,0.06527088429863885
990.0,0.8838502038691507,3.366244158570061,0.06542188051172092
991.0,0.8940465085071239,3.359839208845673,0.06652097967630298
992.0,0.9039677597404641,3.3533664271824106,0.0684233955303674
993.0,0.9138317253425905,3.3468635216444342,0.0696921046482899
994.0,0.9240409075864555,3.340335979662336,0.07130231479750489
995.0,0.9345550137905372,3.3337377077887242,0.07292565082910431
996.0,0.9448681331658939,3.327023784867497,0.07569845300690752
997.0,0.9552885408932346,3.3202041956907635,0.07792503412630389
998.0,0.965473666584062,3.3132699732279765,0.08073656904169392
999.0,0.9755858236191939,3.3062614082558595,0.08288146035649781
1000.0,0.9854652788340665,3.2991795652499385,0.08476342960673268
1001.0,0.9954663148860217,3.2920313329128037,0.08639271347484219
1002.0,1.0055843551283292,3.2847905372357737,0.08862020584838763
1003.0,1.015675054305082,3.277453722561404,0.0911241918755386
1004.0,1.0257688876268416,3.2700182981677255,0.09372594106012914
1005.0,1.0355324634875496,3.262468005373922,0.09631496487737422
1006.0,1.0451233181874775,3.2548362841484746,0.09851737428849418
1007.0,1.0544594781845689,3.247122091047912,0.09877230572254807
1008.0,1.0637427753343722,3.239347848800753,0.09887337376235554
1009.0,1.072799861248364,3.2315058093458338,0.09893251900451352
1010.0,1.0817163753165797,3.223613425446697,0.09889912720602821
1011.0,1.0903909394820452,3.2156727306058626,0.0991937601352524
1012.0,1.099004200639456,3.207703464296305,0.09925029472684156
1013.0,1.1076177548286203,3.1997010867189197,0.09960894997763863
1014.0,1.1160548156772876,3.191650062574282,0.09978164642898465
1015.0,1.1242372047251683,3.1835685532068205,0.09966926871499387
1016.0,1.1322737623123436,3.175442476292447,0.09972178605193682
1017.0,1.1406282831039842,3.167264842313319,0.09938178252454988
1018.0,1.148591542584187,3.159027895366571,0.0991427219494458
1019.0,1.1567860155098124,3.150740937907755,0.09860641826729677
1020.0,1.165072371243605,3.1424030523983313,0.0981363635337531
1021.0,1.1735208197524232,3.1340062734589056,0.09730026022193514
1022.0,1.1816823117200315,3.125516377426709,0.09656723751041525
1023.0,1.1897585456845983,3.1169666949651376,0.09547791499703817
1024.0,1.1976845769529172,3.1083500573111555,0.09362061095768393
1025.0,1.2056019413074068,3.099674868956025,0.09176659817481858
1026.0,1.2134690673691848,3.090928279860732,0.08971211469820924
1027.0,1.2212598650764894,3.082106894426166,0.08741882802780387
1028.0,1.2288417383819619,3.073217644452662,0.08434352419064411
1029.0,1.2361579570273946,3.064265473181833,0.08159562735629941
1030.0,1.2436338717810491,3.0552541113509655,0.07891156031132691
1031.0,1.2509678430146378,3.046178122744255,0.07611895561377106
1032.0,1.2581782153348975,3.0370395223077864,0.07346171050319697
1033.0,1.2649427082189169,3.0278564485596107,0.07128532282411323
1034.0,1.2713233133932214,3.0186463606748646,0.0696755723150545
1035.0,1.2774394213085696,3.009388002620743,0.06733452671588466
1036.0,1.283239598004151,3.000105373933354,0.0655424890711975
1037.0,1.2886984802337773,2.9907840455011336,0.06379401383560289
1038.0,1.2943429894877152,2.981432012283271,0.062205666991152826
1039.0,1.2994541885102562,2.972043541485017,0.06028502876614525
1040.0,1.3045374977782132,2.9626257026975145,0.05856220937884265
1041.0,1.3092504285878768,2.9531830141824535,0.05726559002354567
1042.0,1.3140009213257136,2.9437546217839823,0.05760951957089441
1043.0,1.3186639211310371,2.934322564214006,0.05753499720774649
1044.0,1.3225885207471126,2.9248752418818356,0.05739464249013413
1045.0,1.3263643803562104,2.915423938175434,0.05726721792136765
1046.0,1.3303720039564206,2.905965995127299,0.057335351031072915
1047.0,1.3343248052122734,2.8964958231448703,0.0570374024665986
1048.0,1.3387045417858987,2.887016447357614,0.05697155952294374
1049.0,1.3434966269697384,2.877521624352129,0.05650913765206745
1050.0,1.3488662320424174,2.8680096349729847,0.0563359767713066
1051.0,1.3546980218195213,2.858492670360169,0.05634525670018813
1052.0,1.3602633885728217,2.8489704186249707,0.05619133769997061
1053.0,1.3654801842044293,2.8394414502564,0.05617968878711905
1054.0,1.3714152640599115,2.829884730902714,0.054194207933935624
1055.0,1.376957717871802,2.820305534067282,0.052438986815764865
1056.0,1.3815377172723355,2.8107092661161963,0.05083400045711309
1057.0,1.38594334323302,2.801095975188547,0.04927911188197325
1058.0,1.3899835718960487,2.791454872461724,0.04722700659984703
1059.0,1.3938006765482953,2.78179708653298,0.04581320593332586
1060.0,1.3982800066611851,2.772125436372054,0.044216476617010156
1061.0,1.4034589191017766,2.762422082855096,0.04213094284437863
1062.0,1.4086576398697765,2.752708381185315,0.04099246875463877
1063.0,1.4137315864121387,2.7429682892047174,0.039157806834459914
1064.0,1.418622483803551,2.7332044735117043,0.037218796162021124
1065.0,1.4234059070816407,2.7234228533214626,0.0356615752381154
1066.0,1.428137447593003,2.7136239379008718,0.034112174825124006
1067.0,1.4327583923681937,2.703803647460548,0.032324143941551066
1068.0,1.4371345861604716,2.693958436268998,0.03054907004321615
1069.0,1.4414870464663219,2.6841039911510096,0.029115520444379393
1070.0,1.4456071131761217,2.674231588045454,0.02750142397075455
1071.0,1.4497693871372581,2.664354468263113,0.026354908874511702
1072.0,1.453722006860926,2.6544494682541124,0.02457962439128064
1073.0,1.4575991956631054,2.644535103302154,0.022938739411032714
1074.0,1.4613407498100672,2.6346037172156227,0.02147850228201946
1075.0,1.4649593833481855,2.624659910958292,0.020077328420796955
1076.0,1.4685123884048208,2.6147091599384664,0.0186911085040881
1077.0,1.4719235260815378,2.60474577817987,0.017288036874625826
1078.0,1.4753374892335263,2.5947737343207518,0.015901677368025433
1079.0,1.4786621504846549,2.584783159741393,0.014310910320991403
1080.0,1.481782212029037,2.574770436330814,0.01252436389396693
1081.0,1.484827366099129,2.564749409542019,0.011054775991301308
1082.0,1.4877451441313898,2.5547135807766654,0.00955969914097726
1083.0,1.4906177869835444,2.5446712809348906,0.008180775803818355
1084.0,1.4932838519797489,2.5346102313730987,0.006460493189017775
1085.0,1.495889711256842,2.5245436165844968,0.005212139869340548
1086.0,1.4983045031247215,2.5144658071546466,0.0037257795091304017
1087.0,1.5005558858517878,2.5043854180491874,0.0026182207621640793
1088.0,1.5027853338626658,2.494311720477678,0.0017204298387143784
1089.0,1.5047595501735884,2.484233745252019,0.0005867569023236375
1090.0,1.5067644871080823,2.4741739254614945,0.00038063947577187334
1091.0,1.5084399724896373,2.4641124378090513,0.0006858486298344373
1092.0,1.510086312114339,2.4540817910337576,0.0005567316205626718
1093.0,1.5116129215076803,2.4440737658749203,0.000639590182284402
1094.0,1.5130058695253705,2.434089835809396,0.0007818840575306722
1095.0,1.5142545466179351,2.4241355268355447,0.0004481609406937802
1096.0,1.51544930913128,2.4142207175666046,2.6566580036093025e-05
1097.0,1.5166009798207192,2.4043405298936165,0.0005228470177002467
1098.0,1.5176467081030918,2.394493898565484,0.0007914898539327484
1099.0,1.5185835052761298,2.384684327782851,0.001340507677970277
1100.0,1.5194221146858435,2.374915422992815,0.0019358097591893216
1101.0,1.5203106597183123,2.3651909915530256,0.002791235916242438
1102.0,1.5210805991975667,2.355493730153336,0.0028565275076362627
1103.0,1.521821868571216,2.34583086571722,0.0032560516057635455
1104.0,1.522509936155064,2.33619692508527,0.0032899354536081314
1105.0,1.523241237961594,2.326590884412619,0.003389851257116319
1106.0,1.523762160639956,2.3169967763377417,0.0028718623268789525
1107.0,1.5243239637745525,2.307432767951534,0.0029021545048761844
1108.0,1.5248211446265305,2.2978809053150586,0.0024386724119034473
1109.0,1.5252293280023563,2.2883417933063974,0.0018073482452774404
1110.0,1.5255439429134388,2.2788144601182516,0.001269461942888824
1111.0,1.525818613264379,2.269299755678846,0.0006749089737432119
1112.0,1.5260167633123647,2.2597901285883477,0.0001134350254598691
1113.0,1.526095837506099,2.250287078365643,0.0010178577467515608
1114.0,1.5261341712189491,2.2407897084561874,0.0019270938215000385
1115.0,1.5257548679135686,2.231285530414263,0.0031837549328573495
1116.0,1.5253076308613416,2.221800066416895,0.003644424203630316
1117.0,1.5245846232807656,2.212316844828865,0.00460091719677601
1118.0,1.5238753171331014,2.2028574690748606,0.00502481155889328
1119.0,1.5229857347538704,2.1934034999710006,0.005858413107253684
1120.0,1.5219737472697341,2.1839659206021773,0.006427309682671736
1121.0,1.520794972369342,2.174551901281958,0.006698333181704569
1122.0,1.5195963678996236,2.1651727105720857,0.00651329384321634
1123.0,1.518245038983034,2.1558188119549175,0.006631431416441996
1124.0,1.5169053289917898,2.1465037382477212,0.006397336471608581
1125.0,1.515549610830556,2.137217506945702,0.006357178949780541
1126.0,1.5143434712572912,2.1279524209910523,0.0067976467172915795
1127.0,1.51328239073107,2.118684746377191,0.007921211238948197
1128.0,1.5124312808962381,2.1093892576416833,0.009947602499921335
1129.0,1.5115101262587158,2.100035239337813,0.013138426510246708
1130.0,1.5105256775676557,2.0906267313834745,0.016057074694699566
1131.0,1.5096201924493355,2.081165612248281,0.019065647414096592
1132.0,1.508556464069942,2.071638212237815,0.022363681234530516
1133.0,1.5072852249091335,2.0620581157980618,0.025237935734867913
1134.0,1.505798060191414,2.0524500979957097,0.027492807635399512
1135.0,1.5041985658430947,2.042840652472276,0.028761039028270114
1136.0,1.502581818129583,2.033240669639726,0.029706549812436995
1137.0,1.5008972455816743,2.02364542447243,0.03068998922659359
1138.0,1.4992298192412612,2.0140600161023654,0.03157462742094015
1139.0,1.497627940588874,2.0044785575766615,0.032596229379254646
1140.0,1.4961048615293624,1.9948879972401885,0.03425780674276824
1141.0,1.4951587634576295,1.9852726826276972,0.036306602863555006
1142.0,1.4941118290513948,1.9755597319116747,0.04122099908972268
1143.0,1.492243979969051,1.9657533841463555,0.045622980100852854
1144.0,1.4897726502887263,1.9559554049374164,0.04667394202361192
1145.0,1.487272072723683,1.9462370063186916,0.04495814080164968
1146.0,1.4845830068909942,1.936587280520353,0.043320739599841514
1147.0,1.482172253439943,1.9270249171103244,0.04095935414503635
1148.0,1.4800798344551351,1.9175131554155538,0.03990025451296485
1149.0,1.47817664636956,1.9080128160747658,0.04043769924578485
1150.0,1.4764197752056845,1.8984995390985673,0.04198317903327398
1151.0,1.4745536144234244,1.8889527957513976,0.04439562803671724
1152.0,1.4724947820331398,1.8793833716456696,0.04630640029321753
1153.0,1.4702890856975737,1.8698100582753903,0.04757154964086519
1154.0,1.4678547771682817,1.8602474768451458,0.04824204529032917
1155.0,1.4652604235526212,1.8507208547947411,0.047944129127366654
1156.0,1.4626775080835737,1.8412478208755068,0.04681024326600173
1157.0,1.4601948648830678,1.8318224727976893,0.046049686689101844
1158.0,1.4576876143222908,1.8224323035466758,0.04561097782937775
1159.0,1.4551585705324204,1.813081248302074,0.04527192633801011
1160.0,1.4526955872426415,1.8037662426628984,0.044843481938242974
1161.0,1.4502143099357703,1.794481957295162,0.04489789562685484
1162.0,1.4476338107013245,1.7852262487850008,0.04477967613655573
1163.0,1.4449981473383726,1.7760103489550851,0.044374386966136076
1164.0,1.4423297942021032,1.7668386151486093,0.043520069398470806
1165.0,1.4396074019926717,1.757705702571232,0.042909896913707016
1166.0,1.4368733255431865,1.748616113225328,0.04192391718316188
1167.0,1.4341700226737215,1.7395688367110531,0.04100691317926871
1168.0,1.4313698753836972,1.7305579597164709,0.040244776814924665
1169.0,1.428430781014506,1.7215943068573454,0.039197957062480235
1170.0,1.4254158732595847,1.7126907269907665,0.0376384689525897
1171.0,1.4224730379267712,1.7038556836609176,0.035706023674847945
1172.0,1.4197285105765536,1.6950773883276808,0.03419020941030414
1173.0,1.4170753606865656,1.6863311955153992,0.03365860000838409
1174.0,1.4144303604707957,1.6776036317496112,0.033659479244817915
1175.0,1.4118131837798096,1.6688912693395248,0.03365174414990945
1176.0,1.4091618330591,1.660189396416273,0.033964156338121484
1177.0,1.4064968395833235,1.6514973918438292,0.0342529540644212
1178.0,1.403776269963081,1.6428159301629817,0.034631860712367964
1179.0,1.4010838707424833,1.6341482597134944,0.0347862705984208
1180.0,1.3983993910008072,1.6254904798362335,0.03499356424591906
1181.0,1.3957004953931271,1.6168389420772198,0.035455762844441775
1182.0,1.3930107504075977,1.6081920896217636,0.03588362524964362
1183.0,1.3902872667939299,1.5995482526077045,0.03638199720741484
1184.0,1.3875519859927063,1.5909080852392479,0.03697467738745791
1185.0,1.3848052229014094,1.582271971084265,0.03743132558765366
1186.0,1.3820266518352442,1.5736380359694835,0.03793171024597024
1187.0,1.3792386766608056,1.565010307429051,0.038391817469018326
1188.0,1.3764414499145587,1.5563879154551006,0.03884490002263487
1189.0,1.3736139715416629,1.547770774857856,0.03923244978973682
1190.0,1.3707151500078085,1.5391609632778307,0.03975958394342721
1191.0,1.3678261759985357,1.5305646341331092,0.03975719700285585
1192.0,1.3648337719365244,1.5219835280976932,0.04039986902753062
1193.0,1.3619477485226072,1.5134286054363133,0.04102029182488322
1194.0,1.3590973722186517,1.5048888116281032,0.042138622989267516
1195.0,1.3562407746781524,1.4963574532722763,0.043452127436372674
1196.0,1.35332309948837,1.4878357033467675,0.04480782433846264
1197.0,1.3504215067101466,1.4793312097869982,0.04591062495528501
1198.0,1.3475140925150928,1.4708384765231133,0.04695417976663365
1199.0,1.3445599381924298,1.4623598667284634,0.048330299045438445
1200.0,1.341600947664169,1.4538974719089426,0.04910016955438035
1201.0,1.3386770354941415,1.4454544086386747,0.04985677811211995
1202.0,1.3356999720094418,1.4370258292293578,0.05102013872200769
1203.0,1.3327946409132316,1.4286171248135444,0.05184020340965504
1204.0,1.3299160728660802,1.4202213032224733,0.052999298340453596
1205.0,1.3269992057840465,1.411837167180086,0.053971275974270316
1206.0,1.3241270273726817,1.4034690850431035,0.05488345750841968
1207.0,1.3211705833635774,1.395113298365792,0.055935125714148555
1208.0,1.3181707899949329,1.3867800377751833,0.05662490318500823
1209.0,1.3150629861573435,1.3784767086060974,0.056971839414364546
1210.0,1.311994446805146,1.3702169395365216,0.0568696549371075
1211.0,1.3088162160443346,1.3619994247096199,0.05698387284994471
1212.0,1.3056140497002495,1.3538386921411918,0.056337806503650584
1213.0,1.3023955168914556,1.3457394111325702,0.0556751138755198
1214.0,1.2991695087469157,1.33770897774635,0.05476545439906944
1215.0,1.2959442392984348,1.3297519004625376,0.05360872086647746
1216.0,1.2927274466126981,1.3218684935135243,0.05246907999105456
1217.0,1.2895261896517427,1.3140648487837605,0.0511038299493423
1218.0,1.286368384139048,1.3063412419127254,0.049811671029977224
1219.0,1.28330266702151,1.298697151861928,0.04859443861211018
1220.0,1.280249647323319,1.2911255586252133,0.04770618396056828
1221.0,1.2771721074767157,1.2836292530605895,0.046758948723284545
1222.0,1.2742020494299169,1.276213615163817,0.045371482731959525
1223.0,1.2712588300579375,1.2688686977246495,0.04680701962947361
1224.0,1.2683874240538682,1.2615975718633727,0.05028927489666647
1225.0,1.2655214391327059,1.2543913694134416,0.053639245621059754
1226.0,1.2627419460517686,1.2486378459998349,0.2180447473146616
1227.0,1.259960164647537,1.2434662676247756,0.2959747677344814
1228.0,1.2572575812202187,1.2383344457180772,0.29659257682931406
1229.0,1.2545245948466706,1.233236305051551,0.2974289784824803
1230.0,1.2518217145155948,1.2281767333725493,0.29832341624579184
1231.0,1.249145859147954,1.2231531998856449,0.29913003293294327
1232.0,1.2464941277419817,1.218165253050431,0.300062484219531
1233.0,1.2438637677251796,1.2132116750667954,0.30120735089798156
1234.0,1.2412309322373094,1.2082904679266613,0.30222870461622203
1235.0,1.2386569748578244,1.2034032073993943,0.3035061605060419
1236.0,1.236076057599412,1.1985447268592768,0.30472369393733423
1237.0,1.2334447066062486,1.193716161508039,0.30601665676102247
1238.0,1.2308898364665959,1.1889229461847064,0.3071275312655148
1239.0,1.2283895578613135,1.1841578640735952,0.30829729337428674
1240.0,1.225794416536849,1.179415984364291,0.30983872480348157
1241.0,1.2232739645358155,1.1747075289581828,0.31112263837564574
1242.0,1.220763862496181,1.1700246877308031,0.31263032031237714
1243.0,1.2182635850275831,1.1653661930245824,0.3140959258271725
1244.0,1.2157726163718499,1.160731954383151,0.31566800422320224
1245.0,1.2132904816183183,1.1561207121224815,0.31723205745121247
1246.0,1.2108166806126812,1.1515319220664852,0.31897623554152216
1247.0,1.2083507622220697,1.1469648679325601,0.32053438709627763
1248.0,1.205891994892811,1.1424179795905012,0.3222425200613867
1249.0,1.203438660352604,1.1378907190078902,0.324139871622347
1250.0,1.2009888842785763,1.1333825351468512,0.32593703440727145
1251.0,1.198540890140344,1.1288921857388738,0.3277494749713353
1252.0,1.1960930255865625,1.124419690257895,0.3296939927677393
1253.0,1.1936437582951251,1.119964875653456,0.3315513987608668
1254.0,1.1911916494953303,1.1155274547804783,0.3335081673237343
1255.0,1.1887353853430396,1.11110698056127,0.33531701303565326
1256.0,1.1862737307345297,1.1067037456273192,0.33714520575425055
1257.0,1.1838055474064166,1.102317602974705,0.3388741390604353
1258.0,1.1813298117453508,1.0979489999626324,0.340556491862989
1259.0,1.1788455851416089,1.0935989247192561,0.34239574627175245
1260.0,1.1763522644214408,1.0892672526008647,0.3439437968201819
1261.0,1.1738503835393743,1.0849544892740641,0.34554848974633834
1262.0,1.1713407155937379,1.080661139186159,0.3470124724190209
1263.0,1.1688240022843441,1.0763886582812805,0.3483608089820708
1264.0,1.1663009245801472,1.072136981330315,0.3497838681520317
1265.0,1.163772129385519,1.0679078869923173,0.35111715176361247
1266.0,1.1612382272613777,1.0637005494667469,0.3521181996142907
1267.0,1.1586997902140146,1.0595163417586548,0.353339623817441
1268.0,1.1561573484242542,1.055355166556567,0.35431689546991657
1269.0,1.1536113867835338,1.0512189755771006,0.3552740832812581
1270.0,1.1510623676569383,1.047107084993622,0.35619898922558463
1271.0,1.148510711976109,1.0430206574221597,0.35716484672449195
1272.0,1.1459569336111617,1.0389602479556657,0.35791669601614307
1273.0,1.1434019973354888,1.0349257516291488,0.3587493926536245
1274.0,1.1408468880478742,1.0309184552931743,0.35924380636691683
1275.0,1.1382925379612034,1.026938170721311,0.35990289691017585
1276.0,1.1357398075117313,1.0229854046932318,0.3605093059575189
1277.0,1.1331894961403055,1.0190603137104257,0.3609975830495493
1278.0,1.130642381895397,1.0151631304106368,0.3613977232992966
1279.0,1.1280991801886264,1.0112939879125182,0.3619087175178854
1280.0,1.1255608387986769,1.0074525618133596,0.36237969516622404
1281.0,1.1230279398057235,1.0036395585767544,0.3627948523344142
1282.0,1.1205010726131555,0.9998540588114218,0.36330098408583195
1283.0,1.1179808225787422,0.9960967281483264,0.3636883407730216
1284.0,1.115446378470545,0.9923658258847057,0.3640364946531283
1285.0,1.1129408798834115,0.9886642068493658,0.3644453214003506
1286.0,1.11046443670305,0.9849895788745108,0.36479150156803775
1287.0,1.1079745413490736,0.9813391431295229,0.36523145797252554
1288.0,1.1054927651972148,0.977716800044333,0.3657455310254322
1289.0,1.1030194002038556,0.9741211143085078,0.36617138834413043
1290.0,1.100555006737828,0.9705518396922754,0.3665971477328893
1291.0,1.098099833057673,0.9670087499706501,0.3672334840393229
1292.0,1.0956541610172623,0.9634913139593329,0.36774427548076266
1293.0,1.0932182829279036,0.9599985230459214,0.36823017879926667
1294.0,1.0907925165968546,0.9565302831934014,0.3688183500314304
1295.0,1.0883774625340044,0.9530857902378482,0.36938502008742646
1296.0,1.085973226282765,0.9496647640586149,0.3698480450921564
1297.0,1.0835796369180297,0.946266184914826,0.3704912909594069
1298.0,1.0811964332756627,0.9428899020525554,0.37111197974303556
1299.0,1.0788233730209438,0.9395347787483209,0.37166254274249055
1300.0,1.076460543528377,0.9362005902928094,0.37241844804454854
1301.0,1.0741076523613522,0.9328860992058501,0.3731901605654879
1302.0,1.0717644348196966,0.929591479544512,0.37389888856316295
1303.0,1.0694306387509176,0.926315640383016,0.3747298545481875
1304.0,1.0671060604075215,0.9230576187948758,0.3754988748743888
1305.0,1.0647908171519713,0.9198175337855399,0.37629184779624747
1306.0,1.062484640074599,0.9165943302925594,0.377279001407097
1307.0,1.0601872961960064,0.9133873218788615,0.3780355829039632
1308.0,1.0578981687117492,0.9101963889635201,0.37896041670098757
1309.0,1.0556151484178393,0.907020683573265,0.3798281464964921
1310.0,1.053293499160885,0.903858914434289,0.3809562487712599
1311.0,1.0509950470567588,0.9007123325559692,0.3822844637959425
1312.0,1.0486964335887947,0.8975800443029037,0.3836628133261373
1313.0,1.0464171926416652,0.8944611881344134,0.3850313336173647
1314.0,1.0441343700905907,0.8913543413935487,0.3862859115822566
1315.0,1.041846896627563,0.8882607004391405,0.3876690261538406
1316.0,1.0395534427372342,0.8851805166395101,0.3888636733247838
1317.0,1.0372528855623893,0.8821154239655759,0.38990525009258503
1318.0,1.0349442919109881,0.8790670232832021,0.3910923748798395
1319.0,1.0326269164666408,0.8760366284085968,0.39198696729620547
1320.0,1.0303014283189267,0.873025381697033,0.39272146622451976
1321.0,1.0279715987021465,0.8700357217699388,0.39337866795664966
1322.0,1.0256419115524649,0.8670696019224304,0.3939321646952288
1323.0,1.0233166282138946,0.8641284942013372,0.39450268484469225
1324.0,1.0209998055119414,0.8612140505637768,0.3948199946827122
1325.0,1.0186956472134518,0.858326257417774,0.39512463843384393
1326.0,1.0164076063255267,0.8554665945535103,0.39528903833154316
1327.0,1.0141389378211336,0.8526354035534527,0.395346771851169
1328.0,1.011892698289575,0.849833749458429,0.3955917013191477
1329.0,1.0096717497416394,0.8470612810622675,0.3958410844914284
1330.0,1.0074791413197408,0.8443181936826734,0.3960176678246048
1331.0,1.0053171677870845,0.841603656343793,0.39605097453257576
1332.0,1.003187417005063,0.8389172338698881,0.3963959190369587
1333.0,1.0010892576255683,0.836258478009495,0.396496556541626
1334.0,0.9990215638495554,0.8336270539828853,0.3968624355401472
1335.0,0.9969832605303539,0.8310221536051652,0.39732449248371515
1336.0,0.9949733160072727,0.8284433492729837,0.397755439127531
1337.0,0.9929907815345489,0.8258900577844659,0.39823305000717946
1338.0,0.991034745187843,0.8233621160550089,0.3987531974957178
1339.0,0.9891043581653287,0.8208583533730498,0.3993090909057716
1340.0,0.9871988446454285,0.8183780271316992,0.3998890678857625
1341.0,0.9853174776323383,0.8159213058266237,0.40051709352482856
1342.0,0.9834595928568426,0.8134875976412921,0.40115552218043726
1343.0,0.9816245937614694,0.8110762451471025,0.4017230766883389
1344.0,0.9798119443112867,0.8086876523380904,0.402975728155736
1345.0,0.978085356711837,0.8063218708129393,0.4044309201622881
1346.0,0.9763373693933151,0.8039719496908482,0.406029107448168
1347.0,0.9745461897634886,0.8016417181159639,0.4073781215227959
1348.0,0.9727970994340742,0.7993341273472019,0.40749278101512754
1349.0,0.9710897890074257,0.7970470269719041,0.4077697273390194
1350.0,0.9694240072825799,0.7947778309516349,0.40806516930274717
1351.0,0.9677138781842283,0.7925244837045655,0.4084515867391558
1352.0,0.9660659534046037,0.7902931144282447,0.40861627066363126
1353.0,0.9644372867509645,0.7880794476247436,0.4090003058154542
1354.0,0.9628491272082371,0.7858835067052293,0.40937320414909834
1355.0,0.9612370774453476,0.7837035580251344,0.4097071609649213
1356.0,0.9596652393792349,0.7815433362760349,0.4099354890605167
1357.0,0.9581120704642698,0.7794000003328694,0.4101160905163248
1358.0,0.956577777062023,0.7772737404629537,0.4103838091877078
1359.0,0.955062464656196,0.7751651616914564,0.41055697553675274
1360.0,0.9535662121266792,0.7730732162229002,0.4104735947815874
1361.0,0.9520890012999583,0.7709983431930435,0.41028534783681736
1362.0,0.9506305091941352,0.7689402272458485,0.41017540208530257
1363.0,0.9491907364841747,0.7668991109756006,0.41008186035595773
1364.0,0.9477696503317468,0.764875433460087,0.40988809445474617
1365.0,0.9463671744938438,0.7628689863790041,0.4098013602933777
1366.0,0.944983217741413,0.7608797328604122,0.4096415545159606
1367.0,0.9436174138459927,0.7589078934878656,0.409513949120871
1368.0,0.9422696163341362,0.7569536077233607,0.4093828693657774
1369.0,0.940939168512525,0.7550174548873556,0.40917281883386225
1370.0,0.9396253593311368,0.7530986516618549,0.40903211299900616
1371.0,0.9384132674317796,0.7511981056787258,0.408963249746642
1372.0,0.9371305891630097,0.749308235736556,0.40904573988672527
1373.0,0.935862632653591,0.7474374333844662,0.40883040053463604
1374.0,0.9346090367445932,0.7455857814271389,0.4086264244065937
1375.0,0.9333694870767957,0.743754415326102,0.40837715256559914
1376.0,0.9321437425144588,0.7419439175164791,0.40802870317785955
1377.0,0.9309312931663971,0.7401547151818603,0.40771688060771155
1378.0,0.9297320839799905,0.7383876489108183,0.4073348447526828
1379.0,0.9285461301584919,0.7366437088978854,0.40692715876364327
1380.0,0.9273741025632258,0.7349235001149311,0.4065111587364387
1381.0,0.9262191063634289,0.7332284961005513,0.40594146894682626
1382.0,0.9250844039511552,0.7315592518662052,0.40545799060798837
1383.0,0.9239305517678336,0.7299166869421572,0.40482196768044143
1384.0,0.9228678500651171,0.7283043437732535,0.4041479641372251
1385.0,0.9217706464861957,0.7267171409552955,0.40361227224083274
1386.0,0.9207272740677643,0.7251603858807159,0.40284397386570797
1387.0,0.9197397591865313,0.7236315890029591,0.4022494586585764
1388.0,0.9187889302426377,0.7221279180782081,0.40176866715494963
1389.0,0.9178767351928778,0.7206488044211335,0.4012901522781775
1390.0,0.9170048219886731,0.7191928313783638,0.40088983228051134
1391.0,0.9161745589892663,0.7177584784291018,0.40056436027254216
1392.0,0.9153858401026103,0.7163439186773957,0.40033486884475233
1393.0,0.9146353077438638,0.714947177223749,0.40017253042456635
1394.0,0.9139187636184056,0.713566694754094,0.4000957282164809
1395.0,0.9132321095009646,0.7122008391298682,0.400103134410772
1396.0,0.9125713231705221,0.7108479781527521,0.4001486805340623
1397.0,0.9119321094678439,0.7095072728494686,0.40025349019471235
1398.0,0.9113535843111844,0.7081777022170216,0.40043383340264643
1399.0,0.910789193582314,0.7068546630001146,0.4008319469615182
1400.0,0.9101924240842765,0.7055378196222086,0.40117342184512295
1401.0,0.9096024675930527,0.7042305952642565,0.40138822685521736
1402.0,0.9090152617835541,0.702933107575535,0.4015778235178322
1403.0,0.9084272928231609,0.7016450160754945,0.40179406716497545
1404.0,0.9078354632629155,0.7003670730573686,0.40196550065878095
1405.0,0.9072384663822834,0.6991000683741592,0.4020844409808168
1406.0,0.9066287465954366,0.6978440970068838,0.40220508190438375
1407.0,0.9060078296920242,0.6965999564389571,0.40224244907663625
1408.0,0.9053771577357743,0.695367860126868,0.40225271005177365
1409.0,0.9047380869713049,0.6941482610321648,0.4022049127697031
1410.0,0.9040918861442231,0.6929415762948716,0.4021376315555941
1411.0,0.9034397595041659,0.691748342822899,0.4020893742604573
1412.0,0.9027828067049564,0.6905688225112694,0.40193991249878835
1413.0,0.9021220682621554,0.68940291336312,0.40178543509132914
1414.0,0.9014585055853122,0.688251069997861,0.40163166455588184
1415.0,0.900793012017469,0.6871134641591422,0.4014434090048049
1416.0,0.9001267769007804,0.6859904291003104,0.40118919762845456
1417.0,0.8994624124286315,0.6848817117352737,0.40099901111416303
1418.0,0.8988026545874677,0.6837873101275896,0.4007688453050157
1419.0,0.8981500319901805,0.6827067755458573,0.40053053474156275
1420.0,0.8975068289291483,0.6816399204547741,0.40033347276705444
1421.0,0.8968751208715169,0.6805857607549481,0.4001485310577908
1422.0,0.8962567281167564,0.6799999999999995,0.40347465346672595
1423.0,0.8956532791506611,0.6799999999999996,0.41771350694671283
1424.0,0.8950662198071653,0.6799999999999997,0.4164044213650679
1425.0,0.8944967354492315,0.6799999999999998,0.415207423222677
1426.0,0.8939458637577227,0.6799999999999999,0.4141753331870851
1427.0,0.8934144306552252,0.680000000000001,0.4132899497171706
1428.0,0.8929030812046035,0.6800000000000002,0.4126803090616267
1429.0,0.8924122817302242,0.6799999999999997,0.41223103841829
1430.0,0.8919423294455591,0.6799999999999995,0.4120524058340185
1431.0,0.8914933586342135,0.6799999999999988,0.41214689274709904
1432.0,0.8910653295818749,0.68,0.4124966108843438
1433.0,0.8906580430625324,0.6799999999999993,0.41315701061373844
1434.0,0.890271171684363,0.6799999999999997,0.4140865109094081
1435.0,0.8898184742657662,0.6799999999999995,0.4153272597976725
1436.0,0.8894708268221025,0.679999999999999,0.4164336086499307
1437.0,0.8891417395272203,0.6799999999999985,0.418519575843356
1438.0,0.8889880635356775,0.6800000000000005,0.42121160100419386
1439.0,0.8888497203163377,0.6799999999999997,0.42549300030326687


==> graphics/data/SummaryBaseConstant.csv <==
episode,mean_reward,std_reward,mean_cost,std_cost,mean_penalty,std_penalty,mean_scs_violation,min_scs_violation,max_scs_violation
1.0,-2521.06787109375,89.15406219602852,0.882362832625707,0.01571972032598894,2.620827833811442,0.1408642412935685,1.5061029642820358,-0.6532725095748901,6.820945739746094
2.0,-2544.361043294271,79.45970647534448,0.8592346211274465,0.034083551100865674,2.741804083188375,0.11212397370577434,0.9324828584988912,-0.8152676820755005,7.7423095703125
3.0,-2526.348836263021,56.14586591980613,0.8382408221562704,0.06326734155625288,2.597912311553955,0.17890726528040438,0.06476224462191264,-0.8336910009384155,4.057656764984131
4.0,-2533.500935872396,41.18591676924632,0.7967162827650706,0.04329356436341921,2.7642417748769126,0.2136967708304958,-0.23219608267148337,-0.8097220659255981,2.5410873889923096
5.0,-2523.378662109375,36.34233817761095,0.8068487842877706,0.03094260120145105,2.6299367348353067,0.22489984735970434,-0.4416595573226611,-0.8026590943336487,0.3740070164203644
6.0,-2506.433553059896,42.34352947178072,0.7969456116358439,0.012026623673064276,2.545323928197225,0.12222975939021956,-0.6801714301109314,-0.8120315670967102,-0.4894757270812988
7.0,-2493.228963216146,44.20008576221201,0.8023658891518911,0.04135021334387044,2.5343913634618125,0.20487439712464606,-0.5277335569262505,-0.8204842209815979,-0.2112616747617721
8.0,-2481.2235107421875,45.363715501642275,0.7869412501653036,0.031201910090854032,2.5281107425689697,0.18970445442717057,-0.6402862916390101,-0.8091850876808167,-0.3936210870742798
9.0,-2468.858439127604,45.01405875052426,0.7543786565462748,0.034296353245970385,2.5223034222920737,0.1494378042286937,-0.5919502874215444,-0.816118061542511,-0.1000954508781433
10.0,-2450.863240559896,48.92746014127102,0.7701184153556824,0.019611773664160677,2.38611634572347,0.1324420508748113,-0.46372436980406445,-0.6786593794822693,-0.0925995111465454
11.0,-2434.1690266927085,46.27187423853474,0.753617932399114,0.01834858861266073,2.374294956525167,0.13164025477612182,-0.5524872429668903,-0.8378627300262451,-0.109705351293087
12.0,-2416.4612630208335,43.73037064945329,0.7398898402849833,0.027288284397007204,2.323304057121277,0.11435641326763561,-0.3992137033492327,-0.588998556137085,-0.0198249779641628
13.0,-2396.778767903646,43.33611195274342,0.743831068277359,0.03449929456313088,2.2317147652308145,0.11987157832674317,-0.3236031134923299,-0.710783064365387,0.5259736776351929
14.0,-2378.8975423177085,40.397426760204674,0.7251065373420715,0.030604651116331285,2.233283042907715,0.08243006468742257,-0.2983304380904883,-0.6041110754013062,0.0057713869027793
15.0,-2357.870646158854,37.85400878261073,0.7215446432431539,0.022828962727027086,2.117186983426412,0.07434753236585977,-0.19022212674220398,-0.5555406808853149,0.095399260520935
16.0,-2339.3829752604165,38.18586975486313,0.7051681081453959,0.03473476951973084,2.13511069615682,0.11200432438121455,-0.2618166108926137,-0.5110136866569519,0.166855126619339
17.0,-2320.133544921875,38.08775990252138,0.6903132895628611,0.033545722402471535,2.0795158545176187,0.0424064972039258,-0.29794070590287447,-0.7450652718544006,0.2641904056072235
18.0,-2301.870646158854,39.570926538836936,0.6828944583733877,0.03260827045911481,2.05947999159495,0.09354414128396994,-0.2806661427021026,-0.5359606146812439,-0.1444007158279419
19.0,-2285.2469889322915,39.71741861474179,0.6845050354798635,0.0566627663350173,2.052671035130819,0.13295672279040388,-0.34701670830448467,-0.7184731960296631,-0.1084825322031974
20.0,-2266.697224934896,39.58523462441237,0.6649600068728129,0.027315780554579668,1.9697887500127156,0.09917520952992166,-0.4168803046147029,-0.7330730557441711,-0.1624175310134887
21.0,-2245.9796549479165,39.849256633299674,0.6546109120051066,0.014369690048170842,1.862290620803833,0.07593457644117745,-0.30569492777188617,-0.5590789914131165,0.1246391087770462
22.0,-2225.1068115234375,41.166546311299875,0.6359357833862305,0.0515594217512466,1.8184151252110798,0.11319110656564378,-0.386934590836366,-0.6653517484664917,-0.1330352425575256
23.0,-2204.4860026041665,42.991842351272766,0.6198009351889292,0.02302324600096739,1.784932255744934,0.12414031688515255,-0.21077545359730718,-0.3919756114482879,-0.0094417054206132
24.0,-2183.8941243489585,43.22017811591426,0.618939052025477,0.034011337058853376,1.7294846971829732,0.09207501374195998,-0.24017794554432234,-0.665391743183136,0.0427263304591178
25.0,-2163.084187825521,42.459256492221726,0.5732306142648061,0.0259506341233322,1.7100722193717957,0.04864217211960128,-0.2588571434219678,-0.4541730880737304,-0.1541349440813064
26.0,-2142.878946940104,42.58012393550216,0.5757168134053549,0.033476458345373106,1.6724299589792888,0.08524266207857464,-0.2734849837919076,-0.8107478618621826,0.232661023736
27.0,-2123.657430013021,42.807159373671546,0.56965904434522,0.03235664411335974,1.6606053511301677,0.1419084201439781,-0.30184484521547955,-0.6207169890403748,0.0532267242670059
28.0,-2105.578816731771,42.5645873811775,0.5568743447462717,0.026929353966205383,1.666027804215749,0.1132339113030109,-0.32317315352459747,-0.7914193272590637,-0.010833490639925
29.0,-2086.6556193033853,43.15116378222154,0.5438285569349924,0.032035054593269455,1.59360404809316,0.09783351924600281,-0.27247190910081065,-0.6338168382644653,-0.0588265173137187
30.0,-2067.3376668294272,43.88945925886885,0.5200739800930023,0.03756769563621765,1.5477511684099834,0.11149023768856116,-0.28396957119305927,-0.7733210325241089,-0.1533690989017486
31.0,-2047.3294067382812,45.02439674513904,0.508839800953865,0.03207493699262911,1.4745840231577556,0.10165120244448297,-0.2831837193419536,-0.6384003758430481,0.060468565672636
32.0,-2027.6898803710938,44.24461251852288,0.485400065779686,0.02907110466333474,1.4593182404836018,0.0745771098640687,-0.3498608047763507,-0.7633506059646606,-0.1467866599559784
33.0,-2008.8409016927083,44.88093073422773,0.473239466547966,0.03036314362392458,1.454243004322052,0.12518932668145358,-0.28852471088369686,-0.7677686214447021,0.0508637800812721
34.0,-1990.2474772135417,46.01906374373746,0.48791185518105823,0.034548809560609295,1.399608592192332,0.11734798211905349,-0.3351912113527457,-0.7112700939178467,-0.0680869445204734
35.0,-1970.361104329427,46.32238265304843,0.45664183298746747,0.030191612526543142,1.3145027955373128,0.07690040422307302,-0.22902620832125342,-0.6257367134094238,-0.064400777220726
36.0,-1951.8150634765625,45.83373484567499,0.4703155408302943,0.02299316265452823,1.3144765694936116,0.046388540226620124,-0.33371583620707196,-0.6308704614639282,-0.1440427899360656
37.0,-1933.2646484375,44.66562755950528,0.45534708599249524,0.009909787230256201,1.2776615619659424,0.028934581145148738,-0.32890301073590916,-0.812894344329834,-0.1223558858036995
38.0,-1914.1866251627605,44.3148899710255,0.431747908393542,0.020231383016222574,1.2210972706476848,0.043618758370022194,-0.19219543163975075,-0.3369856774806976,-0.0802555754780769
39.0,-1895.395528157552,44.762056013897656,0.4288465032974879,0.023740836042218917,1.1869156161944072,0.07426297452819323,-0.137057029021283,-0.3518667221069336,0.0896154195070266
40.0,-1876.7315673828125,44.65520188260822,0.43310436109701794,0.02655120692153967,1.137672781944275,0.04508094923278406,-0.17331546296676,-0.4714489579200744,0.160256803035736
41.0,-1858.373270670573,44.21750568246659,0.41142024596532184,0.024220731430045314,1.125317891438802,0.04158893146594661,-0.14481736129770675,-0.3944785892963409,0.078672282397747
42.0,-1840.2590738932292,43.77294273737207,0.3956293116013209,0.008752467367557176,1.1046651005744934,0.05873878715563162,-0.14359108638018367,-0.3670340478420257,0.08237936347723
43.0,-1821.8502604166667,43.216929487126805,0.3863028287887573,0.01774861047416465,1.0456245243549347,0.04490255279006385,-0.17456860948974884,-0.3278409242630005,-0.0092539926990866
44.0,-1803.7462158203125,43.476736093798884,0.3823469579219818,0.024184748302114586,1.0174713631470997,0.06333849009804889,-0.17350788321346042,-0.2976528406143188,0.0207991953939199
45.0,-1785.4053955078125,43.41441834354104,0.37078047295411426,0.025178130861309204,0.9635742902755737,0.06264403056599482,-0.07744213674838345,-0.2087434083223343,0.0960597321391105
46.0,-1767.4923502604167,43.01926309811875,0.3680965652068456,0.021851302098003605,0.943220059076945,0.049109293797579334,-0.08972725706795853,-0.1874902844429016,0.0383069589734077
47.0,-1749.362528483073,42.82034125483502,0.33353017767270404,0.024638407235260666,0.9135306676228842,0.05284994931719466,-0.08522388245910406,-0.2513492405414581,0.0836746171116828
48.0,-1732.139383951823,42.4842406734341,0.34711599349975586,0.01584263510674274,0.9112971623738607,0.04443866154403776,-0.12722528562881052,-0.3602068722248077,0.1332554072141647
49.0,-1714.959981282552,42.3389565288045,0.33991612990697223,0.03068271461859937,0.8736627896626791,0.04667715555380742,-0.09574304769436515,-0.2446547150611877,0.0660911127924919
50.0,-1697.9215291341145,41.73380916055585,0.3202246030171712,0.018736398667379296,0.8555907905101776,0.050515814332823344,-0.1191694991042216,-0.19346684217453,-0.0044975839555263
51.0,-1680.8963623046875,41.53111740874028,0.3179352631171544,0.019823635523417715,0.8114767670631409,0.050366549080668385,-0.09418798238039013,-0.1972812563180923,0.0298676788806915
52.0,-1664.2733764648438,41.25959795932448,0.30568012098471325,0.025908402153386953,0.8060328563054403,0.04181697345513621,-0.06012750382069496,-0.1737081408500671,0.1323829591274261
53.0,-1647.839335123698,40.8135999609603,0.29373276233673096,0.016726195051172343,0.7859561642011007,0.03833368441387037,-0.14996119091908133,-0.2268871515989303,0.0313438400626182
54.0,-1632.3619995117188,40.187722345211576,0.3155778447786967,0.020712434969633983,0.7915621995925903,0.03985542813335281,-0.1686219687884052,-0.3284404277801513,-0.005568029358983
55.0,-1617.4224039713542,39.523946363921674,0.31372736891110736,0.027964440149700426,0.7922382454077402,0.09043193731985624,-0.23579301995535687,-0.6722187399864197,-0.0446595586836338
56.0,-1602.3445434570312,38.74811488968759,0.30119840800762177,0.024350252561288387,0.7522903879483541,0.05831668331958796,-0.16709635717173413,-0.4050020277500152,-0.0374888218939304
57.0,-1586.746561686198,38.524567062955924,0.2785945112506549,0.02340013002190815,0.691053032875061,0.04710881487228521,-0.12201526272110637,-0.2250234633684158,0.0578949749469757
58.0,-1571.7154134114583,38.29678967508452,0.27104579160610837,0.015334375792992844,0.7017250458399454,0.066081437764404,-0.13650809228420255,-0.3421091437339782,0.2001664638519287
59.0,-1556.8006591796875,38.01573793974862,0.25924164305130637,0.026345848208502283,0.6814532180627187,0.04241256085435768,-0.1931636755665143,-0.2299507111310959,-0.1536289006471634
60.0,-1542.7674357096355,37.59346043224812,0.2856045166651408,0.025458061284344673,0.6883686681588491,0.07326990557317795,-0.25876661327977973,-0.5021026134490967,0.0285751856863498
61.0,-1528.4430338541667,37.09957307565699,0.2590819522738457,0.023594890785831022,0.6507916251818339,0.056804000620082666,-0.2012421780576308,-0.3549573719501495,-0.02853549644351
62.0,-1514.1023559570312,36.70629331826286,0.226377305885156,0.013748180135158527,0.6422542035579681,0.04567686051784841,-0.1445644808312257,-0.2316402643918991,0.0895619764924049
63.0,-1500.3806966145833,36.477665869562884,0.24320901433626807,0.017937984523903387,0.6406217217445374,0.05056734267441203,-0.20407041038076082,-0.3405941724777221,-0.0415982827544212
64.0,-1486.8519490559895,36.643587417208835,0.23915893832842505,0.012241697749463858,0.623961458603541,0.09104381713977358,-0.23110246658325195,-0.5203949213027954,-0.0413435027003288
65.0,-1473.5125935872395,36.78558435585683,0.24463402976592377,0.018647156599650924,0.5982472052176794,0.07624123582439227,-0.17228546241919196,-0.4723323285579681,0.1430037319660186
66.0,-1460.4116821289062,36.69884508667479,0.23557381828625998,0.00980633647425483,0.5924353202184042,0.05919263982257353,-0.2669824461142222,-0.3758083581924438,-0.1908487975597381
67.0,-1447.5391845703125,36.50846475652135,0.22951160371303556,0.015245509155231434,0.5836660414934158,0.05051188908150459,-0.2694949557383855,-0.3917216062545776,-0.1285959631204605
68.0,-1434.6318766276042,36.09187485292821,0.2151025831699371,0.01919465403505553,0.5589550832907358,0.037881633019782854,-0.23629545327275991,-0.4801095128059387,-0.0088037196546792
69.0,-1422.1321614583333,36.137569413743755,0.21326963106791177,0.019332026885493066,0.564563030997912,0.0761069791567339,-0.222117826808244,-0.5119416117668152,0.0135270478203892
70.0,-1409.8612263997395,36.316433426060605,0.21953529616196946,0.011221525557391636,0.5461304684480032,0.08074044068109722,-0.23344981049497918,-0.4829832017421722,-0.0221592485904693
71.0,-1397.7934163411458,36.04539584522281,0.20155766109625495,0.022055846622841928,0.5503228257099787,0.06385158257062001,-0.3049583304673433,-0.4781844019889831,-0.0336496047675609
72.0,-1386.4068196614583,36.06656745318139,0.21508389214674628,0.023477846443407658,0.5723707129557928,0.09327896895915908,-0.31011618580669165,-0.6480714678764343,0.0254239365458488
73.0,-1374.9288736979167,36.73198105807018,0.19994327177604035,0.015453236284076346,0.54646069308122,0.11925150779613004,-0.23454629552240172,-0.7012745141983032,-0.0136261833831667
74.0,-1363.217264811198,36.48202723828543,0.20447719842195508,0.03058568330606957,0.485668217142423,0.047807018635342306,-0.20676804473623633,-0.3764589726924896,-0.0091291973367333
75.0,-1351.684814453125,36.41453171885848,0.19965285559495285,0.014228823414075237,0.4768591622511546,0.0501502949951451,-0.1747827113916476,-0.2998915910720825,-0.0556246675550937
76.0,-1340.279073079427,36.36639480146311,0.19720276693503058,0.019409467950816058,0.46081604560216266,0.06447029567815256,-0.1759685849150021,-0.4224244058132171,-0.0392713397741317
77.0,-1329.3008626302083,36.61968813075715,0.1951993679006894,0.015503652202614899,0.47745588918526966,0.07112550542590837,-0.20475975051522252,-0.2946826219558716,-0.1015755161643028
78.0,-1318.237528483073,36.45813874334108,0.18573664377133048,0.019569446410045946,0.4470600485801697,0.03663034923490959,-0.18695643606285253,-0.2622926235198974,-0.0598277635872364
79.0,-1307.297871907552,36.25742397522237,0.18665954470634458,0.01082682698785837,0.4291357795397441,0.03483981123436522,-0.1903099914391835,-0.2443660050630569,-0.1110814362764358
80.0,-1297.1412556966145,35.96133631027262,0.21495720992485678,0.031402640244807926,0.4585852324962616,0.06446696965694673,-0.33888556249439716,-0.6941618919372559,-0.0500521324574947
81.0,-1286.5634155273438,36.152872298220686,0.19082285215457276,0.013269912128687491,0.4064786235491435,0.07090453711578801,-0.22779384007056555,-0.466754674911499,-0.0992678850889206
82.0,-1276.3568115234375,36.32663941644378,0.18001528829336164,0.02385805324016246,0.4307052294413249,0.0655926344304234,-0.30866240896284575,-0.6477035880088806,-0.0483266673982143
83.0,-1266.2035115559895,36.229880571237985,0.17798570295174912,0.012393277717635518,0.41059305767218274,0.046912067484124444,-0.2538388967514038,-0.3259707689285278,-0.1976161152124405
84.0,-1256.405497233073,36.27720655649109,0.1776610091328621,0.022318128578180815,0.42466262976328534,0.06718819050151884,-0.2870609561602274,-0.5251287221908569,-0.1365136504173278
85.0,-1246.9380493164062,36.411076797794216,0.1938663820425669,0.016705352275399862,0.42073289553324383,0.0754102652422561,-0.29575729618469876,-0.5678108334541321,-0.0046473890542984
86.0,-1237.5072835286458,36.28999954766274,0.17624552051226294,0.0190133611309288,0.4164746403694153,0.0967254882850487,-0.24552078234652677,-0.6474561095237732,-0.0399974919855594
87.0,-1228.6685791015625,36.758707613219805,0.1879763156175613,0.02013014734869683,0.4509400377670924,0.10664972407476041,-0.38853030403455097,-0.7772098779678345,-0.1812103539705276
88.0,-1220.0131022135417,37.20060434602437,0.17870784302552536,0.025097126453500086,0.4583042860031128,0.11178998749575086,-0.4212794527411461,-0.8134388327598572,-0.1355444490909576
89.0,-1210.9650065104167,37.41665724736161,0.17116900533437726,0.01008853961663899,0.392676517367363,0.08372554378296378,-0.28627910759920877,-0.5712712407112122,-0.0086480332538485
90.0,-1202.0741373697917,37.15684067801422,0.1715486074487368,0.033919401046977764,0.3870260814825694,0.11740579678227077,-0.2728228971827775,-0.7680615186691284,-0.0064187827520072
91.0,-1193.3774820963542,37.21570809640545,0.1640138154228528,0.014231605307353757,0.3946840812762578,0.07810647045959994,-0.33868303894996643,-0.706264078617096,-0.1118711829185485
92.0,-1184.4065958658855,37.11279520391762,0.14145659406979877,0.012814000224905486,0.357619509100914,0.049791960440596014,-0.19328262781103453,-0.2661677598953247,-0.0990766808390617
93.0,-1175.4393717447917,37.0701783348758,0.15338762849569318,0.021048306288612748,0.3212265868981679,0.04291681287149094,-0.1401202889780203,-0.2113998830318451,-0.0523548834025859
94.0,-1166.8380126953125,37.05632759525929,0.1713346069057782,0.018583567692668015,0.32666317870219547,0.04774034076476821,-0.16729336517164484,-0.3684002161026001,0.0005247421795502
95.0,-1158.280782063802,37.07559316843032,0.14859287937482193,0.013367902959101554,0.3313878724972407,0.04746046612002077,-0.19622271958117685,-0.3586741983890533,0.0068446276709437
96.0,-1149.7172037760417,36.90224624631586,0.14694865792989728,0.01700590647290359,0.3083837578694026,0.02606908330994506,-0.13838085594276586,-0.1901293694972992,-0.0464101545512676
97.0,-1141.4710693359375,36.74241624796501,0.1625758012135823,0.028136998469075004,0.3121947223941485,0.037528031146742954,-0.18852705756823215,-0.359397828578949,-0.1010103821754455
98.0,-1133.8993733723958,37.05102725584389,0.1690973788499832,0.03115848872207504,0.3755518396695455,0.11836204835441633,-0.3744123944391807,-0.8139996528625488,0.0191582106053829
99.0,-1125.9313557942708,37.253956448725376,0.1539728691180547,0.028383106313867354,0.31454062710205716,0.06314521444955998,-0.2603817731142044,-0.5978306531906128,-0.1423298567533493
100.0,-1104.5518798828125,38.03457142195918,0.1656031881769498,0.031714579198833165,0.3676062673330307,0.11500885857338397,-0.3393516466021537,-0.7972928881645203,-0.0871932655572891
101.0,-1082.7359212239583,38.198701511392066,0.16642398138840986,0.022700995091522562,0.30466964344183606,0.05318711153632436,-0.21943777551253632,-0.475040078163147,-0.0498144328594207
102.0,-1060.2231343587239,37.98212375411109,0.16215483844280243,0.008980876449479981,0.30993298689524335,0.054852830657364536,-0.24567614231879512,-0.5331364870071411,-0.0130522986873984
103.0,-1038.7160237630208,38.13352923642971,0.1545185397068659,0.0050777815229505864,0.2924579431613286,0.03729105269257828,-0.20343741487401226,-0.4407850801944732,-0.0026367506943643
104.0,-1016.1873677571615,37.680644248600565,0.14526029800375298,0.020050108883641723,0.28454695641994476,0.05163887197046347,-0.16215873012940085,-0.2949939966201782,-0.0510195903480052
105.0,-994.5541483561198,37.20971431328605,0.15096403410037354,0.010080011955575096,0.27911714464426035,0.038861110680107086,-0.21969698245326677,-0.3938895463943481,-0.0602079704403877
106.0,-973.8625081380209,36.40566774092767,0.15665600448846817,0.024232231342028218,0.3097760130961736,0.025145102373625505,-0.2702779856820901,-0.6099426746368408,-0.0449933186173439
107.0,-952.9022623697916,36.09559212429222,0.13713696226477617,0.015980411152947648,0.2864514912168185,0.061600656594491814,-0.16986767699321106,-0.2718522846698761,-0.0633856281638145
108.0,-932.3934834798177,36.488071142576274,0.15345788250366843,0.01939388230039313,0.31117381900548935,0.09316618124762144,-0.2862532641738653,-0.7366668581962585,-0.052257414907217
109.0,-911.7486877441406,36.420989599219084,0.1437814012169837,0.013212021125266706,0.26357335100571316,0.045159503000894094,-0.19138684416733062,-0.3713860809803009,-0.0016936090542003
110.0,-891.9467366536459,35.95196086794834,0.14464110384384787,0.015185438979511164,0.2594127133488655,0.041029764672442126,-0.19077623511354122,-0.4229927062988281,-0.0636455565690994
111.0,-872.4566752115885,35.73254749498798,0.14463773493965462,0.019907929025221194,0.2744426702459653,0.025090931850363596,-0.22359767307837797,-0.3650774359703064,-0.1118658930063247
112.0,-853.5657755533854,36.49417404650438,0.14735652754704154,0.01813105966478828,0.2902775704860687,0.07085617562384663,-0.2242258427043756,-0.6346325278282166,0.1141048073768615
113.0,-835.1073608398438,36.260347556113906,0.13675210873285928,0.00934689236362572,0.2733421872059504,0.08515049380784097,-0.20371689569825926,-0.7370290756225586,0.0147842364385724
114.0,-816.8537902832031,36.19116702347678,0.1429384301106135,0.013505634357214765,0.27847286810477573,0.07287120547887732,-0.2791306039628883,-0.8162789344787598,-0.0136403432115912
115.0,-798.9832661946615,36.246073530149786,0.12664760897556937,0.014475656056836858,0.22833983600139618,0.022124371176908866,-0.1185913855830828,-0.1945629268884658,-0.032741293311119
116.0,-781.3215128580729,36.076669330309926,0.12171544631322222,0.022999056901332332,0.263839416205883,0.03373001789557467,-0.19226012829070285,-0.3418376445770263,-0.0107403667643666
117.0,-764.0351969401041,35.90364662610205,0.1332810098926226,0.024967881075085144,0.23400002966324485,0.026011064258649595,-0.19912206133206686,-0.2677944600582123,-0.1344105303287506
118.0,-747.1731262207031,35.74075555195989,0.15240351979931197,0.01719017990307178,0.24639068047205606,0.06218733718205917,-0.20383620634675026,-0.5755740404129028,-0.0607765838503837
119.0,-730.7489827473959,34.97954767692321,0.14939041808247563,0.023695972433765346,0.30506878594557446,0.10053318599549434,-0.37091023102402687,-0.7932852506637573,-0.0921211391687393
120.0,-714.7895711263021,34.95984053968049,0.1445747911930084,0.026576601748497002,0.27205050985018414,0.0696750469434024,-0.28247226588428015,-0.759730339050293,-0.0434287600219249
121.0,-699.4684448242188,34.71018580914886,0.1309567069013913,0.011984688010564234,0.2565288816889127,0.0581828742056922,-0.2750269683698813,-0.4857895374298095,-0.0365040600299835
122.0,-684.3677876790365,34.4637680201347,0.1377638901273409,0.013171003962668104,0.21781835705041883,0.03402951619362548,-0.10451252448062098,-0.313543289899826,0.0065490012057125
123.0,-669.6317850748698,34.15919011815126,0.13878061125675836,0.01662019884047012,0.21786231050888694,0.03499654691814794,-0.10711946152150627,-0.3434425294399261,0.1393371820449829
124.0,-655.376698811849,34.25068459803008,0.1406608646114667,0.021366354714824665,0.22651564578215277,0.0350330893737347,-0.1432713915904363,-0.3414180874824524,0.2242740839719772
125.0,-641.7540995279948,34.35171618320261,0.13498007009426752,0.03659241473355598,0.2549805442492167,0.11180687851408182,-0.22842697612941262,-0.7957372069358826,-0.0326424464583396
126.0,-628.0713399251302,34.57267735595677,0.12206759427984552,0.015816563224220145,0.2243750840425491,0.046342922833996214,-0.200730768032372,-0.5100089907646179,0.1111694052815437
127.0,-614.5141805013021,34.80729547812321,0.13045733173688248,0.021632772295289777,0.21555894861618677,0.026535756173899562,-0.15629943832755086,-0.2805688083171844,0.0648185387253761
128.0,-601.0792134602865,34.78288864909177,0.14184269060691193,0.016718266881770524,0.21379609902699784,0.026968670536316047,-0.1407606303691864,-0.3298634886741638,0.1282312273979187
129.0,-587.9593302408854,34.693756994040214,0.12230991323788958,0.015015430662860423,0.1916498442490895,0.022194033713985796,-0.1085946907599767,-0.2159876972436905,0.2114373594522476
130.0,-575.7157796223959,34.78453856463049,0.13613434508442876,0.019498054004307815,0.23001703371604285,0.07905668057488668,-0.20377676375210285,-0.7532638907432556,0.3327706158161163
131.0,-563.9924468994141,34.617118493893535,0.12494985759258269,0.01638728984246559,0.22910094757874802,0.06849803818349764,-0.21497256285510957,-0.6152666807174683,0.0214806776493787
132.0,-552.3106231689453,34.914456882815784,0.1177969761192798,0.024725331617951516,0.20331765711307523,0.026438029110387395,-0.20887704317768416,-0.4521271586418152,-0.0922417417168617
133.0,-541.3813680013021,34.9479405303389,0.1430627703666687,0.01837948336294404,0.2654127652446429,0.0822676706706788,-0.33172765870889026,-0.8166518211364746,0.4027837514877319
134.0,-529.9239705403646,34.711027387366734,0.11464624603589373,0.004931868440465017,0.18046234051386512,0.02267885785320744,-0.05803696749111018,-0.232375293970108,0.1164842545986175
135.0,-519.4174194335938,34.57914446805886,0.1205926475425561,0.015422873925295849,0.19029598931471503,0.035719141694828586,-0.1813968780140082,-0.4703962206840515,0.0739316344261169
136.0,-509.0850524902344,34.68536670487372,0.13826788837711015,0.021394233619901365,0.21047541499137878,0.0499926015405882,-0.2121122106909752,-0.5907571911811829,0.2016358226537704
137.0,-498.88829040527344,34.81980059461613,0.12039539466301596,0.02102224424570175,0.1954118559757868,0.031971734240755514,-0.17061857506632802,-0.3887293636798858,0.1815261393785476
138.0,-489.25307210286456,34.771697560949576,0.1372741547723611,0.0222542063223578,0.17641706516345337,0.04801789785742278,-0.11838796199299391,-0.3956767618656158,0.0059761223383247
139.0,-479.9097086588542,34.6153709141962,0.1328222850958506,0.007261961724871955,0.18434782326221466,0.03717148789085981,-0.15676290169358253,-0.3802238702774048,0.0639877542853355
140.0,-470.97450764973956,34.697672688861076,0.12445652981599169,0.02035653257238971,0.2044579287370046,0.04760388935974405,-0.294101773450772,-0.5618582963943481,-0.1070830449461937
141.0,-462.4297281901042,34.727397530051114,0.14142989243070284,0.024640625195704265,0.2077088306347529,0.06561890991040993,-0.22002457516888776,-0.7901749014854431,0.0993206799030304
142.0,-454.24798075358075,34.82919951272496,0.135826530555884,0.03460725295968413,0.22732439388831452,0.10887400886678925,-0.25849781309564906,-0.7972856163978577,0.1001621633768081
143.0,-446.2584940592448,34.80007798944836,0.1331407912075519,0.015365700236527597,0.1883647752304872,0.07242352432063445,-0.16433538496494293,-0.7593578696250916,0.2538590133190155
144.0,-438.5591278076172,34.94285041733519,0.12866046031316117,0.031608003617560464,0.20105806986490884,0.10487001831598577,-0.15732738189399242,-0.8274189233779907,0.295471042394638
145.0,-431.3636016845703,35.22506592011449,0.11327386399110155,0.01980386065898795,0.22100754703084624,0.08305083188058,-0.15350323542952535,-0.3917202651500702,0.471727043390274
146.0,-424.4800567626953,35.304574666463,0.13759715730945266,0.020848682544738602,0.21700758486986158,0.050649541877640904,-0.29155431936184567,-0.5155691504478455,0.1077358573675155
147.0,-417.8925272623698,35.879039185865,0.12094716231028235,0.032496535050453,0.21054255093137422,0.11361511933517486,-0.22546467371284962,-0.7972928881645203,0.0493037961423397
148.0,-411.1198984781901,36.036669289529925,0.11837944015860553,0.02800176073742413,0.19873742510875067,0.07234904324622708,-0.1990622878074646,-0.7859010696411133,0.2434071898460388
149.0,-404.3865712483724,36.02596865882664,0.11099114517370856,0.028022233767952757,0.16675448417663571,0.022248671437085824,-0.15213817971137658,-0.244532823562622,0.0062293303199112
150.0,-398.2513173421224,35.99677586569987,0.11721222226818401,0.0260062233273857,0.20589224249124524,0.0672951641693045,-0.31973771130045253,-0.6364232301712036,-0.1104290857911109
151.0,-392.1236317952474,35.92233058101943,0.11590788389245665,0.02897688957095947,0.16184532518188152,0.03335916686155955,-0.09933250459531945,-0.381437748670578,0.1940553337335586
152.0,-386.4346923828125,36.00168519968586,0.12051953747868537,0.02377972755625997,0.20051352183024085,0.08941940129416531,-0.27497944173713523,-0.8166518211364746,0.0394608341157436
153.0,-380.9497934977214,35.91833816165758,0.12187761440873142,0.022464443067899863,0.19549013425906495,0.057547675874266326,-0.24715369691451392,-0.5169824361801147,0.1257529854774475
154.0,-375.6546122233073,35.99381879059228,0.12735478704174358,0.006575935863088619,0.24383332331975296,0.09217013366161637,-0.402115569760402,-0.8139996528625488,-0.1045247092843055
155.0,-369.7843068440755,35.966410717074176,0.11670184507966037,0.025007589676112,0.1733768594761689,0.037870372695401694,-0.17639677940557397,-0.3219116032123565,0.0260117407888174
156.0,-364.45225524902344,36.255339732229984,0.11968299373984331,0.01802626720497888,0.19272837291161216,0.068553936962298,-0.21823920402675867,-0.4630807340145111,-0.020745588466525
157.0,-359.8467559814453,36.210463580525655,0.12180930500229196,0.026056530682035273,0.2077412431438764,0.056663788223105235,-0.31617820076644415,-0.6606030464172363,-0.0398614145815372
158.0,-354.9231770833333,36.27498047986189,0.11849234377344446,0.03044379332765257,0.16997182369232178,0.07298602112218969,-0.1614685634461542,-0.601563572883606,0.1524971276521682
159.0,-350.3179931640625,36.321286032031125,0.11764947697520256,0.02961062324405959,0.1829927787184715,0.09259958282124509,-0.2120443262780706,-0.7859240174293518,0.0298531707376241
160.0,-345.33954366048175,36.06258449696748,0.12247959524393078,0.013397788152788555,0.15956190352638558,0.025546525022807468,-0.17358955740928647,-0.3498253524303436,0.0900256484746933
161.0,-341.1201477050781,35.799627369000056,0.1293283912042776,0.011755081227866952,0.19411046554644898,0.07706575969534883,-0.2781877256929874,-0.781100332736969,-0.0626893937587738
162.0,-336.9745686848958,35.78005375646129,0.11574324468771613,0.013729970768094003,0.17671313012639678,0.09049266278186667,-0.2467365504708141,-0.8138116002082825,0.001971726771444
163.0,-333.21868387858075,34.97391690496545,0.12299594158927596,0.02349465126885423,0.23882152264316872,0.11167119190637383,-0.37447998858988285,-0.8166518211364746,-0.0473365373909473
164.0,-329.195307413737,33.76405682139677,0.10821540405352909,0.0184905043441379,0.1957145147025585,0.10794549548587594,-0.16368070803582668,-0.8139996528625488,0.2041859328746795
165.0,-325.04083760579425,33.176991183582786,0.11016677320003504,0.015447670153226973,0.15530377626419065,0.025039251172613693,-0.19950830470770597,-0.4792937934398651,0.0184952709823846
166.0,-321.1570281982422,33.09669035540423,0.11933256437381105,0.016234340876528905,0.16888286918401715,0.05578653894886725,-0.17822770331986246,-0.7022569179534912,0.0493001379072666
167.0,-317.3823547363281,32.89444401979498,0.12054845069845516,0.017383291264729612,0.16800538077950475,0.03568798233761215,-0.17786655202507973,-0.5315120816230774,0.1657953858375549
168.0,-313.7455698649089,32.80032444968577,0.11321527262528734,0.008207857610432603,0.1553814349075158,0.0357104279425589,-0.018011127753804108,-0.3778475224971771,0.4575198292732239
169.0,-309.9204839070638,32.59596754611107,0.10990497594078379,0.020115142017549312,0.13629740228255585,0.0288675904018007,-0.06433946918696162,-0.3238279521465301,0.2798014283180237
170.0,-307.1873728434245,31.3229370128705,0.12603950997193655,0.020763498045446468,0.25976311912139255,0.12627100422289855,-0.447520903001229,-0.7972928881645203,-0.1236255094408989
171.0,-303.89304606119794,31.67745847724992,0.11861410861213999,0.03065015443893425,0.17540310571591056,0.09670914982368874,-0.07593585302432378,-0.8139996528625488,0.4043641686439514
172.0,-300.7190399169922,31.282784746770982,0.11166009679436682,0.02322263443717887,0.23465377092361447,0.07901298400990789,-0.36183816691239673,-0.836256742477417,0.1642828285694122
173.0,-297.30894978841144,30.758419367874264,0.10864201312263803,0.016011807463848185,0.16381015628576276,0.043493459874823524,-0.11828085283438367,-0.4718892574310303,0.3939786255359649
174.0,-294.08632405598956,30.567624747583004,0.11303229009111719,0.022864852804881246,0.1292147648831208,0.022870612506424113,-0.06289253259698546,-0.1788848489522934,0.1877150386571884
175.0,-291.44569396972656,30.11640184930872,0.11812070632974303,0.011835263154609513,0.1913825199007988,0.09617326140392654,-0.20766891539096832,-0.8054004311561584,0.1370764225721359
176.0,-288.46585337320965,30.12042639835571,0.09753250454862909,0.012329606716594613,0.14633164679010702,0.049236671112345726,-0.12903271242976191,-0.3332412540912628,0.1462628096342086
177.0,-285.5941848754883,30.113701918567212,0.10772025585174559,0.020822203091665204,0.16581583395600316,0.03875807313695777,-0.17455879971385,-0.3115735054016113,0.1470373570919037
178.0,-283.0554962158203,29.73034999327722,0.11835082992911333,0.011289081052311146,0.16160491108894345,0.0637905789088292,-0.22710666495064893,-0.7422887086868286,0.0590175651013851
179.0,-280.9289143880208,29.36750904426017,0.11963916321595507,0.02085756689736404,0.20059191187222794,0.08741833626276391,-0.35496429819613695,-0.8166518211364746,0.0439398437738418
180.0,-277.740483601888,28.93185945728902,0.11119420329729712,0.01138616739311911,0.11920287211736037,0.011737316552501539,-0.04117292848726112,-0.1843132823705673,0.259536862373352
181.0,-275.5723342895508,28.88709117523502,0.11348169793685275,0.014137799368327788,0.18247865388790763,0.09083309783037088,-0.23023430382212004,-0.8089454174041748,0.4457559585571289
182.0,-273.0796610514323,28.680158729847694,0.11097768321633335,0.011993714616579191,0.153298906981945,0.042018905160726705,-0.012475296234091137,-0.3093806505203247,0.3744469583034515
183.0,-270.8482360839844,28.82287062030593,0.11083917816479998,0.012330953117779403,0.16760339463750518,0.06098101855052921,-0.1019064278807491,-0.4246194660663605,0.2096310704946518
184.0,-268.6261393229167,27.92014280422086,0.11635484546422954,0.01752897975092525,0.1771293170750141,0.08667425516230122,-0.24454772511186698,-0.8162906169891357,0.0211514327675104
185.0,-266.47893778483075,27.43267629075884,0.13055986290176705,0.018488657034063515,0.18560985103249542,0.04932206364623818,-0.2642114783326785,-0.7435458302497864,0.2424058467149734
186.0,-264.39517466227215,26.609084863730878,0.11613344276944793,0.012648230835516321,0.18697481726606682,0.07573638488228351,-0.25587678514420986,-0.8139996528625488,0.1020168215036392
187.0,-262.2260437011719,26.6797894734255,0.12144377206762628,0.03376549853218746,0.21599423140287397,0.10181159362673307,-0.386142003039519,-0.8196823000907898,0.133234441280365
188.0,-259.4569829305013,26.17676097681883,0.10705243796110149,0.017504195087394026,0.14510101452469823,0.04509621881421465,-0.19830505301555,-0.6023373007774353,0.1620668023824691
189.0,-257.3962122599284,25.321183121790863,0.11024410774310424,0.015205309667985953,0.16718390956521034,0.07726391976454931,-0.1367633262028297,-0.8116792440414429,0.2884737253189087
190.0,-255.31792704264322,25.491512622540174,0.1150552021960417,0.02599337274232408,0.15466785182555512,0.049012056244285555,-0.17206987986962,-0.5753457546234131,0.220034047961235
191.0,-253.12003072102866,25.216506220249553,0.10103323310613625,0.0266442943292144,0.15219006687402722,0.031319530641264054,-0.07457903400063513,-0.4103839099407196,0.3317547142505646
192.0,-251.3878606160482,25.31714184445646,0.10791259507338202,0.021612115301198578,0.15041610350211457,0.04612815821102503,-0.2378431006024281,-0.4425959289073944,-0.0258044563233852
193.0,-250.0999018351237,25.317689171041405,0.10925563797354694,0.025724194680914313,0.18635147685805956,0.07988609603006186,0.026448057343562443,-0.8139996528625488,1.0864495038986206
194.0,-248.125119527181,25.058933862994902,0.10096059987942374,0.014590750806436147,0.12257140378157294,0.02819758007454852,0.040737844072282335,-0.257966548204422,0.6858423948287964
195.0,-246.6251220703125,25.207917881723773,0.10952404389778765,0.026150198685812708,0.16197957843542093,0.06258718589263627,-0.12687581218779084,-0.6069116592407227,0.3829582929611206
196.0,-245.1077143351237,25.22722362699402,0.12068356076876317,0.023527398810092186,0.1237506618102391,0.027419015694352393,0.013200970987478905,-0.1481120288372039,0.304196685552597
197.0,-243.73839314778647,24.641803920680886,0.11585639789700507,0.013892010635200944,0.16859842340151468,0.0552303098704405,-0.27939068417375285,-0.657989501953125,0.0122686540707945
198.0,-241.60102081298828,24.328709881860394,0.10766845444838202,0.025147063773710617,0.13991754874587056,0.033995122842707566,-0.026220829536517425,-0.1802494674921035,0.4477246403694153
199.0,-240.27031707763672,24.14898794389494,0.10421923547983165,0.023098753104874147,0.17934574807683623,0.06506602305196149,-0.06776965161164601,-0.8162906169891357,0.7134935855865479
200.0,-238.03787231445312,24.049126267652092,0.10447677224874491,0.019065721688194304,0.11845514550805086,0.01582658691646836,-0.03711322198311488,-0.2057475298643112,0.229306012392044
201.0,-236.4273249308268,23.961934753166716,0.11078512544433271,0.02648107458243975,0.13646645098924637,0.028756328318430904,-0.04601339747508365,-0.2371715307235717,0.357684314250946
202.0,-235.2379582722982,23.984292013505826,0.12405215576291079,0.020000023378586005,0.182730209082365,0.07985105293008206,-0.1663196173806985,-0.8196823000907898,0.3409546911716461
203.0,-233.93856048583984,24.02759837307611,0.1153800139824549,0.01688816558893391,0.15099904189507166,0.026356695630923764,-0.002077385783195491,-0.4545876979827881,0.6692463159561157
204.0,-232.5381088256836,24.04866238790717,0.1024160894254843,0.01859529047527021,0.13274990891416863,0.035919460684370685,0.0064903063078721275,-0.2341618537902832,0.512869119644165
205.0,-231.2391560872396,24.110917689259033,0.10003812983632082,0.021456351379878308,0.14950675020615256,0.03566841257934181,-0.04583562662204107,-0.4887113869190216,0.7622255086898804
206.0,-229.67639923095703,24.44899359889133,0.11017244060834247,0.01834276507687235,0.13905943060914672,0.03183811618597335,-0.0287413398424784,-0.4133864045143127,0.9191946983337402
207.0,-228.4292017618815,24.304218499717773,0.10939854755997652,0.02472180418530321,0.14084753269950545,0.04066535268127951,0.030730696395039583,-0.2112008482217788,0.3194234669208526
208.0,-227.09284464518228,23.900331713498822,0.10716271772980684,0.015494042095676943,0.17173509051402405,0.07039425338477442,-0.10623428225517273,-0.6516722440719604,0.9538726806640624
209.0,-226.29805755615234,23.956668982496225,0.1099227747569481,0.03502782655687072,0.18696831290920576,0.10029886143336517,-0.21944224337736765,-0.8196823000907898,0.3976797461509704
210.0,-225.14959208170572,24.14011759542489,0.09583018099268271,0.014057927721539772,0.1486031847695509,0.04791518553301614,0.05404340972503027,-0.4542975127696991,0.682046115398407
211.0,-223.7946802775065,24.33992436518908,0.09759996210535361,0.02170779907990174,0.13316758846243218,0.043360207267813214,-0.08504886428515117,-0.3939380943775177,0.265269786119461
212.0,-222.60181427001953,24.48809366975758,0.10805111626784002,0.03143625667916027,0.16379222770531973,0.10892540275905241,0.014008172787725925,-0.8196823000907898,0.5687920451164246
213.0,-221.538330078125,23.91763699749747,0.11002215122183162,0.020617613538410733,0.15226324399312338,0.04667017209753477,-0.20506303509076437,-0.5974547863006592,0.2999290525913238
214.0,-220.0594914754232,23.649241626702075,0.09531008824706073,0.018315693817850708,0.12056373680631316,0.03051283629992887,0.108351219445467,-0.2619669437408447,1.2468430995941162
215.0,-219.44148763020834,23.636790242518835,0.11188215514024093,0.025402456312910913,0.15721219281355536,0.048008361645627384,-0.22721355222165585,-0.5435956120491028,0.20357047021389
216.0,-218.68215942382812,23.855903862144533,0.10660593460003531,0.020515678246898802,0.17341375847657517,0.09184054161635853,-0.11086296538511912,-0.6503453850746155,0.6618915796279907
217.0,-217.76763661702475,23.751520245201238,0.10436513647437091,0.024440110107924552,0.13581059500575063,0.038903361446154444,-0.13572294948001704,-0.3823490440845489,0.0787160173058509
218.0,-216.82582092285156,23.699862517917133,0.11387603357434269,0.021204037932481493,0.15401931852102277,0.048221774514305586,-0.01745291054248808,-0.6018548011779785,1.0123826265335083
219.0,-215.30094401041666,23.927652795134694,0.10523575792709984,0.016363119382006186,0.13728793834646538,0.046976510161532745,-0.05459994477375102,-0.3886236250400543,0.3516614437103271
220.0,-213.84054565429688,24.08500324120313,0.09459575638175007,0.012248032478814378,0.11905522271990772,0.042570687366278316,0.18109559989534318,-0.2307630479335785,1.0275334119796753
221.0,-212.6740264892578,24.226713586051037,0.10058472553888953,0.01112934912384167,0.12477174401283263,0.04721362320023105,0.4628513939678669,-0.146671637892723,1.543708562850952
222.0,-211.8584238688151,24.36655151064959,0.10783357049028071,0.02240355646100765,0.13439196472366643,0.05060688793512696,0.2259258677562078,-0.3672144114971161,0.7713029384613037
223.0,-210.84586079915366,24.180684376345727,0.08962484449148174,0.010810804368055876,0.12628646070758495,0.048749743049561305,-0.14067232857147852,-0.4863424301147461,0.1648318767547607
224.0,-209.83774058024088,23.87260510753278,0.10768196483453112,0.027308832254356676,0.11938078080614402,0.029468342146030557,-0.031996160124739007,-0.2744538187980652,0.3714631199836731
225.0,-208.7344207763672,23.788782515665016,0.10366318623224889,0.02617123351436839,0.13295223936438558,0.05280099599600937,-0.060624780754248285,-0.4336057007312774,0.4786567986011505
226.0,-208.7113291422526,23.771306399684466,0.11729229986667628,0.04020275424722094,0.22594084714849785,0.132284185603504,-0.26952361812194187,-0.8054004311561584,0.6009539365768433
227.0,-207.97882080078125,24.081024270124395,0.09332664931813872,0.019688435046030368,0.15088086451093352,0.13360940215590933,-0.00927925792833169,-0.8034915924072266,0.8237095475196838
228.0,-207.0207773844401,24.183651335060368,0.09760384013255431,0.016217946057130932,0.12488116075595217,0.04207068626043821,0.15932815770308176,-0.3373573124408722,0.6614947319030762
229.0,-206.60878245035806,24.11776634591747,0.10388710349798196,0.017472217186500077,0.15281168743968007,0.05544939035408811,0.14198585723837218,-0.5129253268241882,0.7410008907318115
230.0,-206.15221150716147,24.07026740515009,0.124361033240954,0.026372549545337447,0.17833337808648744,0.09639942037118776,-0.12948489685853318,-0.7972928881645203,0.6274381279945374
231.0,-205.11768341064453,24.203301653650197,0.09510330421229198,0.020823441207342523,0.11516337220867469,0.04622473683381173,0.060403644340112826,-0.1667972654104232,0.385596752166748
232.0,-204.44782002766928,24.39903687572207,0.10068093985319133,0.017906717176963356,0.12733233844240502,0.07862228219054351,-0.08811749952534835,-0.7484139204025269,0.3320740163326263
233.0,-203.51639556884766,24.480643408289197,0.10903077820936834,0.023747885487261484,0.16999071836471555,0.07502497103817937,-0.23755027912557125,-0.5968315005302429,0.2262664288282394
234.0,-203.20753479003906,24.770285162533536,0.11305800080299376,0.020891771232430748,0.13912346710761386,0.05555810544083501,0.09176448360085487,-0.5081080794334412,0.8034175634384155
235.0,-202.51136779785156,24.822212768005272,0.09158085162440932,0.02533272269032223,0.12255062038699782,0.06317696310237877,-0.1398358295361201,-0.7961083650588989,0.2424469590187072
236.0,-201.74525705973306,24.359942741639834,0.1076384012897809,0.019991017701640395,0.13462660710016883,0.07319396221495536,0.05668825407822927,-0.6986653208732605,0.7121698260307312
237.0,-201.1874771118164,24.616763279773505,0.09988233322898543,0.009312262997126121,0.13840184981624284,0.09866450181933138,-0.10402722905079524,-0.7593578696250916,0.3643421232700348
238.0,-200.83350372314453,24.68882130302984,0.10622238243619599,0.016107041133717585,0.15827126676837602,0.06952891938124194,-0.2507561619083087,-0.6674107909202576,0.2070168107748031
239.0,-199.9412053426107,24.700671839352626,0.0935870967805385,0.025321741996508114,0.09956648697455721,0.025261367571076526,0.03338385621706644,-0.1956750452518463,0.5374958515167236
240.0,-199.1318384806315,24.642774925602975,0.09113074839115139,0.027060036948589484,0.1252936385571956,0.031854492401025,-0.020903674264748873,-0.2871685922145843,0.4160265624523163
241.0,-198.30896504720053,24.697181997434246,0.08739661797881122,0.013102084967784713,0.14737461134791366,0.08799618234909048,-0.17253779992461205,-0.8196823000907898,0.3139581382274627
242.0,-197.23763275146484,24.321193661090923,0.0936191355188687,0.01157025654208821,0.12063234796126678,0.05773676032394821,0.08250057448943453,-0.5192472338676453,1.100743532180786
243.0,-196.7197494506836,24.17250910408549,0.10829817006985343,0.022830439034853257,0.14122900863488513,0.06302122492324906,-0.0572914071381092,-0.6620838046073914,0.7856737375259399
244.0,-195.97073109944662,23.969157617893018,0.09518065676093097,0.025225802314761025,0.13043576354781783,0.0714298220556607,-0.023690899213155134,-0.3777715563774109,0.3311342000961303
245.0,-195.30625915527344,23.964463498920377,0.10653241351246828,0.0238531037233269,0.13539709274967507,0.07644892211741877,-0.004553544024626407,-0.7812902927398682,0.5162516832351685
246.0,-194.9779815673828,23.985109168236086,0.11310582732160884,0.032214599415378464,0.19587338094909987,0.09092207757919282,-0.263809934258461,-0.7736423015594482,0.9865557551383972
247.0,-194.50345611572266,23.86822087445327,0.10113205884893732,0.017679994490861477,0.16440549741188681,0.11693659789837421,-0.05639924729863799,-0.8139996528625488,0.9201207160949708
248.0,-193.94072977701822,23.416498598352707,0.10519388566414511,0.024637826534931257,0.13371208061774567,0.05319152854258355,0.04929115499059359,-0.4138421416282654,1.3260186910629272
249.0,-193.71075185139975,23.714284624110693,0.09607910364866253,0.02229372850421739,0.14970268805821732,0.0751988419379314,-0.18489190191030502,-0.5397769808769226,0.2491811662912368
250.0,-193.10293324788412,23.03189972425872,0.10497717683513957,0.022954426036147748,0.1336488959689935,0.08806780881609183,-0.0507017100850741,-0.7982463240623474,0.3056589961051941
251.0,-192.4577891031901,22.79749498359373,0.09057523806889844,0.014020294266141924,0.09751250843207036,0.030212761410813145,0.14952746964991095,-0.095903068780899,0.3670969009399414
252.0,-191.9741668701172,22.907047532582617,0.10227706034978228,0.02088888552785994,0.15154012416799856,0.08745195447099735,-0.05878909739355246,-0.8166518211364746,0.8765489459037781
253.0,-191.18275197347006,22.953246126911033,0.089762819930911,0.015994601216039798,0.1176094052692254,0.046786091959793,-0.04854954530795414,-0.4739754498004913,0.2707506120204925
254.0,-190.91031392415366,23.829596334578735,0.11991936961809792,0.03720552028764513,0.2134040258824825,0.1423816460148266,-0.11666479706764221,-0.8303291201591492,1.2341773509979248
255.0,-190.65775299072266,23.238554124252396,0.10937847321232157,0.008341812240354164,0.14559758206208542,0.04968299240063554,-0.12390317829946675,-0.6408459544181824,0.2960889339447021
256.0,-190.122189839681,23.231469362666335,0.10414334759116169,0.011258080609958449,0.1338326310118039,0.07015402412918333,0.2449661105250319,-0.7105397582054138,1.311851978302002
257.0,-189.40707397460938,22.922492421125995,0.10231365635991092,0.018750965934128533,0.12784642229477558,0.06364775444476257,0.22915881499648094,-0.4342436492443084,0.9586394429206848
258.0,-188.9553960164388,22.523098765913,0.1044328597684701,0.018964816416767383,0.12125500539938606,0.058975964146522446,-0.03500826765472689,-0.2762626111507416,0.259978175163269
259.0,-188.73947397867838,22.27562927103244,0.11080838739871975,0.02165687491078258,0.159823161860307,0.07826467995761627,-0.15804502616326013,-0.8119850158691406,0.1783612817525863
260.0,-189.03573862711588,22.74921958322951,0.11541855211059249,0.03632629914472422,0.20779967432220778,0.11675375409924298,-0.1508217379450798,-0.8054004311561584,0.3733265995979309
261.0,-188.23287200927734,22.593395954642304,0.08677583560347552,0.008233511309931725,0.12507608036200202,0.04478834659009783,0.2508867457509041,-0.3431693613529205,1.231252908706665
262.0,-187.68061319986978,22.219911732334825,0.09510783602794005,0.023496727907194852,0.12059292197227471,0.040040582486028556,0.1060288834075133,-0.398587703704834,0.6130713820457458
263.0,-186.50579833984375,22.721984077524255,0.10165552298227944,0.02176566400760715,0.0968796306600173,0.030872170688847258,0.2982074872901042,-0.1921139508485794,1.0100655555725098
264.0,-185.89759063720703,23.24791146318283,0.09137223288416858,0.014134719981738004,0.12802575280268982,0.056780729574750194,0.007204710195461895,-0.6153711676597595,0.6005170941352844
265.0,-185.56412506103516,23.264113153914543,0.10135114192962642,0.02470168213782476,0.11777295793096221,0.05899103945202411,0.34389528383811313,-0.1651032865047454,1.2296019792556765
266.0,-185.28212229410806,23.44627708427367,0.10842932264010108,0.023332214195610778,0.1405915208160877,0.061010062451343425,-0.19065360515378416,-0.6954015493392944,0.3400657773017883
267.0,-184.73516845703125,23.27594102156341,0.08843944842616713,0.014146120863534601,0.12409596641858416,0.05757467555817038,0.18134036908547088,-0.1379453241825103,0.9477583169937134
268.0,-184.27030181884766,23.12272631729129,0.08928557112812989,0.02425738550557461,0.11470148588220275,0.06831862318691578,0.23925288145740828,-0.1420941799879074,1.1008392572402954
269.0,-183.98829396565756,23.013511479162144,0.09502971917390819,0.009277139042748834,0.11197752133011814,0.03325128190925392,0.40681618452072144,-0.3853679001331329,2.187328338623047
270.0,-183.04295094807944,23.665493619763723,0.09974790737032886,0.01719475192029404,0.15466652934749917,0.13176532421463902,-0.2028747188548247,-0.521798849105835,0.1746533513069152
271.0,-183.26321919759116,23.31402047469152,0.11799116805195804,0.038046278227957975,0.20663904647032416,0.13448967815759422,-0.2690161702533563,-0.8139996528625488,0.6951906681060791
272.0,-182.5745086669922,23.046500246591222,0.09861470138033228,0.017228180627658317,0.151978425681591,0.08394254550724292,0.16084840055555108,-0.4799267947673797,0.8381865620613098
273.0,-182.0040537516276,22.799893012224555,0.08589388057589525,0.014909539732998755,0.10727407162388163,0.04285691064675114,0.13683159152666727,-0.1779973804950714,0.4611210227012634
274.0,-181.79103088378906,22.864794915727025,0.09249391655127204,0.016700354041711295,0.1201460311810175,0.04394916287917853,0.2478980893890063,-0.2015817016363144,0.9918084144592284
275.0,-181.5913314819336,22.765922990125976,0.09328791871666904,0.019861316284925008,0.18845967948436734,0.1239445921452232,-0.33680272350708645,-0.7665362358093262,-0.0441837906837463
276.0,-181.61635080973306,22.238358268301038,0.0957944480081399,0.01625486015490366,0.1515471053620179,0.056451890383251914,-0.16309442122777304,-0.5270248651504517,0.5505669116973877
277.0,-181.42213185628256,21.933233796334687,0.08921121309200919,0.017203929764617442,0.15733161941170687,0.03601898408421149,-0.18065996964772543,-0.5712558031082153,0.5818529725074768
278.0,-181.25420633951822,21.83137251800738,0.09963384146491683,0.013279903357606824,0.15698205679655072,0.08215161202707039,-0.009270753711462035,-0.6144723892211914,0.3530252873897552
279.0,-180.61358133951822,22.143111691021133,0.09613024629652496,0.022978030746519173,0.13506368050972617,0.04191949806806979,0.14206753174463907,-0.3434664011001587,0.8931769728660583
280.0,-181.0849634806315,21.546863050000944,0.1039545449117819,0.02020910933324489,0.19195761904120442,0.1065455505038798,-0.16425074854244792,-0.8166518211364746,0.4891550242900848
281.0,-180.57121785481772,21.38242431106388,0.08452861631910001,0.013051335075745305,0.14002911373972887,0.0664535948153702,-0.1877257766512533,-0.6615384817123413,0.348122090101242
282.0,-180.4254608154297,21.520371311027507,0.09757291028896965,0.020851741900953773,0.14644517128666237,0.06676122129151968,0.006034711996714237,-0.7332704663276672,1.199681520462036
283.0,-180.04100290934244,21.33312300948959,0.09058023740847902,0.019417101808313582,0.13442846760153768,0.05279432359158596,-0.0952863742907842,-0.7327790856361389,0.4890208840370178
284.0,-179.80864715576172,21.811301097991542,0.0905508957803249,0.0150593367187995,0.17063908030589417,0.0876884783017619,-0.02368968476851779,-0.4616828858852386,0.4976396858692169
285.0,-179.6785100301107,20.890258303609773,0.09071164329846697,0.005854435713427838,0.20737049852808312,0.12339899330715738,-0.2136166598647833,-0.8184823393821716,0.5605617761611938
286.0,-179.36002349853516,21.367290665120514,0.08842460624873634,0.020982796450235718,0.17041914165019986,0.09895568948361566,0.04950245221455891,-0.4995594024658203,0.6281009316444397
287.0,-178.62149810791016,21.148051179267032,0.10984025150537487,0.024392224716984514,0.12495329479376467,0.047210031240493305,0.2419061710437139,-0.2087934762239456,0.8985262513160706
288.0,-178.5539093017578,20.8944922112074,0.09517527992526686,0.022581450779621197,0.14758454139033947,0.0519617915818401,-0.06127931612233322,-0.6137920022010803,0.6528089642524719
289.0,-179.0152791341146,21.67336820033723,0.10912103826800978,0.013419591454891836,0.23243010664979613,0.16770519434508394,-0.13561286125332117,-0.8167564272880554,0.7075116038322449
290.0,-178.49478403727213,21.369399581929745,0.09084835276007648,0.017689119008183436,0.10653349757194515,0.037026540080965786,0.47974635536472005,-0.2548822164535522,2.4772932529449463
291.0,-178.22467549641928,21.095139088605613,0.09904464085896807,0.016213676350078237,0.11663830404480297,0.033165743449713875,0.16036635357886556,-0.3551826179027557,0.6671093106269836
292.0,-178.12296295166016,21.289243944999175,0.0888362061232328,0.02149941367411915,0.15535580863555268,0.10146255560043632,0.3203098314503829,-0.3709395825862884,1.1724224090576172
293.0,-178.04178110758463,21.539915812627314,0.09526683328052356,0.026126635479701395,0.18905665228764215,0.11063393296899657,-0.038734520475069666,-0.6329178810119629,0.7181316018104553
294.0,-178.30941772460938,21.70303137402322,0.09272951136032737,0.01738472434526569,0.16800022870302198,0.05810049729044187,-0.17010938376188278,-0.6069628000259399,0.4776143729686737
295.0,-178.07235209147134,21.473385024919626,0.08983652914563811,0.013363631590624031,0.14871827885508535,0.05491966711349728,0.1652859151363373,-0.4955490529537201,1.5269078016281128
296.0,-177.97335561116537,21.643363928469174,0.09467325235406555,0.028125771794106417,0.13600209603706995,0.09210084179882362,0.30018447805196047,-0.1927170604467392,0.7343953251838684
297.0,-177.4437001546224,21.968633176572197,0.09865316624442733,0.00966433516664804,0.11218695590893425,0.03874321463276429,-0.032464334294976006,-0.3610567450523376,0.3230925500392914
298.0,-177.2793172200521,22.193917401773625,0.08886237194140749,0.018287378384427042,0.13587696477770803,0.08974333394412976,0.6834289897233248,-0.0195792876183986,1.899507522583008
299.0,-177.47137196858725,21.45320415868121,0.10535428673028942,0.02105280987346423,0.2049037329852581,0.11412072989325919,-0.13746193299690881,-0.8054004311561584,0.8611122369766235
300.0,-177.32577514648438,21.6658431025993,0.08870553039014334,0.026456838113445586,0.11399085323015844,0.06192273183536636,0.27419155339399975,-0.0381397530436515,0.8731142282485962
301.0,-177.1650416056315,21.978647835731575,0.09097901731729506,0.023472522870773782,0.13393219808737436,0.07015853346560418,0.47957000881433487,-0.5052539110183716,1.5971721410751345
302.0,-176.50939432779947,22.533197933468887,0.08917699381709095,0.016927949236843032,0.12648061538736025,0.08209592164069794,0.08144597833355265,-0.6301983594894409,0.4250218868255615
303.0,-176.16183725992838,22.606193487419212,0.08796846121549601,0.022256173567554317,0.1301049540440241,0.06444988998329831,0.34629982477054,-0.5205159783363342,1.303187608718872
304.0,-176.28437042236328,22.910066605303964,0.09111404667297995,0.02964110577544195,0.16108232860763863,0.06819775076616102,0.13753322015206018,-0.8044589757919312,1.7061796188354492
305.0,-175.86033630371094,22.819865242732536,0.0833402300874392,0.012662812744854564,0.10726975152889882,0.02910808500095237,0.005804966514309277,-0.2686980664730072,0.3191450536251068
306.0,-175.59703318277994,22.811883624847567,0.08506437018513675,0.013613371407164843,0.12757241105039913,0.05065968814503287,0.5700300978496671,-0.3681852519512176,1.6050444841384888
307.0,-175.67630513509116,23.295832532510932,0.08894818897048627,0.020050199478870125,0.17231565838058782,0.10940199693650017,0.539540226260821,-0.8196823000907898,1.8394334316253664
308.0,-175.34195454915366,23.614766254156518,0.07689395174384113,0.017331729052322088,0.15553335100412366,0.12841810824716468,0.4792171853284041,-0.5481780171394348,1.0974889993667605
309.0,-174.56993611653647,23.770018055665602,0.08698362112045284,0.021206914429304797,0.10260874281326926,0.033872946265049414,0.1273489569624265,-0.1550591439008712,0.8031418919563293
310.0,-174.70213826497397,23.575890873062747,0.09756370261311524,0.021401462157067487,0.16524427508314446,0.10026526356493623,0.22388755530118942,-0.8054004311561584,1.2898622751235962
311.0,-174.51409149169922,23.484863278903248,0.09541939881940677,0.02240003577042921,0.10921150321761763,0.04054907666231822,0.671102753529946,-0.4934880137443542,2.4329833984375
312.0,-174.1393585205078,24.062483364258874,0.08122375483314191,0.009586448974403158,0.13853732372323668,0.11449008463087712,0.738011638323466,-0.0581729114055633,1.8033689260482788
313.0,-174.2057622273763,23.84678784318306,0.10320604592561715,0.03440648472215424,0.16830877463022867,0.10360652923619433,-0.2518634262184302,-0.7972928881645203,0.3815487325191498
314.0,-174.11243438720703,23.943949039923645,0.08952030229071771,0.02132671650173462,0.11338226497173305,0.03138723225249603,0.08695795817766339,-0.2444414645433426,0.6009623408317566
315.0,-174.566650390625,22.924266708126254,0.10657160604993499,0.026959737533797927,0.2256523035466671,0.10992083521597382,-0.09167404969533281,-0.8084344267845154,1.1755722761154177
316.0,-174.73046112060547,22.857196653114308,0.09878794476389881,0.027326421679653497,0.20399880285064376,0.11953244064936765,-0.03623983760674792,-0.8196823000907898,1.4949992895126345
317.0,-174.53763071695963,23.070210701375704,0.086065008615454,0.02411015345412586,0.12730979795257247,0.061872169340093965,0.17798163245121637,-0.6805023550987244,1.1699339151382446
318.0,-174.35244496663412,23.397753303303862,0.09505831574400263,0.025172076720142864,0.1470992875595887,0.10740810750644342,0.5624831219514211,-0.2211837172508239,1.393756628036499
319.0,-174.60994466145834,24.3621843232688,0.09286505728960033,0.020006734983914923,0.18544794246554375,0.17741433234079818,0.1805186246832212,-0.2232081294059753,0.7714167237281799
320.0,-175.2492421468099,24.388765037762788,0.09320548176765436,0.022865063297979795,0.2092979898055394,0.0627935911546177,-0.22482197483380637,-0.8300806283950806,0.6777339577674866
321.0,-175.08204396565756,24.666718017806676,0.08432304238279657,0.0236647684279276,0.11779519791404403,0.03587278380122387,0.4298547953367233,-0.4730109274387359,1.4590237140655518
322.0,-175.63426462809244,25.89113125663686,0.10359218654533224,0.022802451808164585,0.21538430886964,0.19925470577980542,0.08663117761413257,-0.8178314566612244,0.985973060131073
323.0,-176.22979990641275,27.210632492988402,0.0931916087865829,0.01054681151251433,0.205490010480086,0.19282947880798,0.3158833322425683,-0.4828011095523834,1.8978208303451536
324.0,-176.98312377929688,27.686219026824798,0.10454087952772768,0.03233538887984979,0.22722270774344602,0.1345556404714522,-0.18643015436828136,-0.7972928881645203,0.7861405611038208
325.0,-176.86605834960938,27.85725317581231,0.09079078957438463,0.012399132319474603,0.129554438094298,0.057873905225228305,0.49282470097144443,-0.2728064358234405,1.6391669511795044
326.0,-176.05698903401694,27.58888401846225,0.08263865485787387,0.014296416111304656,0.1481459345668554,0.12634469375498886,0.3281607444708546,-0.1932928711175918,0.957201898097992
327.0,-176.226806640625,28.489641075259016,0.08052419126033779,0.01794068573273498,0.18728500232100484,0.1611709795995943,0.4494679992397626,-0.2846306264400482,1.6423779726028442
328.0,-176.55458068847656,29.629480665801125,0.08656465696791804,0.025169153429938917,0.18147649616003036,0.17920067003886223,0.27545786648988724,-0.48715740442276,0.9820052981376648
329.0,-176.42195892333984,29.4876329286351,0.09262899185220397,0.01380902964849659,0.14563721790909764,0.06776719926509805,0.30305982908854884,-0.4541938304901123,1.4338027238845823
330.0,-176.0860850016276,30.43072015112444,0.09003762528300281,0.013976071842713102,0.1659750764568646,0.13156374963839795,0.16285438401003677,-0.1507470458745956,0.5560688972473145
331.0,-176.2115224202474,30.816996488453764,0.09873956193526578,0.01388479926069705,0.12896151592334107,0.07302876707350729,0.2799854750434558,-0.3968605101108551,0.8219796419143677
332.0,-176.21953582763672,31.044094900477585,0.08937921002507206,0.021800047832894836,0.13974807783961293,0.050854367089315275,0.28365445882081985,-0.4469771087169647,1.6327857971191406
333.0,-176.08040364583334,32.379947547181345,0.09477853278319037,0.019191404966179777,0.16490502220888928,0.17918558905796717,0.49999633990228176,-0.2343700230121612,1.6032706499099731
334.0,-175.85474141438803,32.68892067614647,0.08930645883083338,0.017479679723474507,0.1315112070490916,0.06155376039761722,-0.12243909140427907,-0.3891454041004181,0.3318782746791839
335.0,-176.18587493896484,33.27540091154278,0.09144194548328712,0.01889171929588133,0.16871272275845206,0.13049192217776953,0.1560895393292109,-0.7883510589599609,1.177680492401123
336.0,-176.17660013834634,33.43694916140077,0.09074565271536507,0.017761548662785884,0.15023019661506012,0.11882007657711147,0.46341993163029355,-0.4394417107105255,1.128846287727356
337.0,-176.19717661539713,33.710297506023004,0.08451453844706212,0.02476060856582662,0.15662964309255278,0.0897008240700624,-0.11163612206776934,-0.8139996528625488,0.4927863776683807
338.0,-175.93472290039062,34.12698018376623,0.09376912067333852,0.0135478728558788,0.13424707328279806,0.06981997105858019,0.478455542276303,-0.402671605348587,1.653329372406006
339.0,-176.34437052408853,35.33638502598231,0.08908665987352526,0.02005188380166455,0.16100145193437732,0.16839968987026727,0.2830317850069453,-0.1127506643533706,1.136643648147583
340.0,-176.38387807210287,36.13285886766858,0.07950052618980406,0.01873331557017543,0.1424157048265139,0.09951308020624645,0.697979590545098,0.1062336638569831,1.136327624320984
341.0,-176.3429183959961,37.179228301327406,0.10019588346282639,0.025270335981316082,0.12888228148221964,0.10625257424704547,0.35404300565520924,-0.4171467125415802,1.303212285041809
342.0,-176.66643269856772,37.69490402351778,0.09943089137474692,0.017766979803829495,0.15978425989548362,0.10588227007131833,0.1774283709625403,-0.701490044593811,0.9308185577392578
343.0,-176.3049774169922,37.53864435689295,0.08243631695707636,0.010302182853602892,0.11685367549459136,0.066810491140016,0.29451331744591397,-0.6437523365020752,1.8020234107971191
344.0,-176.39847564697266,37.798327240437864,0.09575112536549563,0.0267760811612314,0.14286017976701257,0.056565106167396136,0.1367403355737527,-0.6492165923118591,1.084205985069275
345.0,-176.02933502197266,37.88679072225418,0.08067243484159306,0.013047920294048094,0.10995189783473804,0.038007115366670445,0.2604926594843467,-0.446991890668869,1.3764290809631348
346.0,-175.3719940185547,37.84931615416548,0.08747123926877971,0.013076424640693763,0.1301476166894038,0.082480861905757,0.19863619841635227,-0.6040064692497253,1.6232147216796875
347.0,-175.3440144856771,38.078773605742725,0.09932263568043705,0.00718460213659135,0.16232596958676973,0.09327929156799708,0.10597312202056249,-0.6840273141860962,1.067489743232727
348.0,-175.47652180989584,37.75147687825561,0.09189981967210765,0.01600167066061478,0.16542221481601393,0.09430799358547266,-0.01814572016398112,-0.8162906169891357,0.6505346298217773
349.0,-175.25179036458334,38.127811021777326,0.09249635164936382,0.005729807793517182,0.12205147991577779,0.04914506154290423,0.4349484120806058,-0.4156390428543091,2.294198989868164
350.0,-175.10057067871094,38.96758153262076,0.09009253482023867,0.018238863696386422,0.12751606975992522,0.05848921633281262,0.1630465785662333,-0.27822145819664,1.1924583911895752
351.0,-175.9652887980143,39.79435519948893,0.09735989322264986,0.015516712888359232,0.21091166759530702,0.1348895220462474,-0.01432136446237565,-0.8166518211364746,1.1189308166503906
352.0,-175.66266377766928,40.4633079853149,0.08272373676300043,0.013412309787177534,0.12903194067378837,0.08697514203468101,0.4644157886505127,-0.4216502606868744,1.5223352909088137
353.0,-176.29291280110678,41.424767638764344,0.0949430614709854,0.01789903598404151,0.20002513813475767,0.14234157352695842,0.06997905547420182,-0.8225323557853699,1.0974448919296265
354.0,-175.66342417399088,42.71328919108392,0.0853649545460939,0.01306256839212381,0.16046901543935135,0.1540861878145623,0.3543412908911705,-0.2000836879014969,1.2353839874267578
355.0,-175.4575958251953,43.380223480324965,0.10393801207343734,0.02420927658335181,0.12243095412850376,0.07964113977499981,0.08379816015561424,-0.6434051990509033,0.5063650608062744
356.0,-175.1063715616862,43.49203313768577,0.08078203971187269,0.022347577731724216,0.1083784128228823,0.055577959987066126,0.27114808559417725,-0.2952368259429931,1.0349056720733645
357.0,-175.08589935302734,43.30337946472517,0.089559302975734,0.015283490757776345,0.1377553778390089,0.0962325957173761,0.29167489195242524,-0.8196823000907898,1.6697460412979126
358.0,-175.25448862711588,43.92251600539902,0.09608859320481612,0.019540993419196285,0.15303121258815125,0.13347582596522858,0.6660079384843508,-0.3180106282234192,1.4243040084838867
359.0,-174.7795181274414,43.98948973141894,0.0871817333002885,0.010704296987930241,0.11743562916914618,0.049778291462189976,0.3435610458254814,-0.4836968183517456,1.5427693128585815
360.0,-173.8715057373047,43.8474096852321,0.0982472045967976,0.029111229760478828,0.09877005281547703,0.036956829423402664,0.4876399177980299,-0.2523337602615356,1.330167293548584
361.0,-173.9567896525065,44.11560162988966,0.0880802621444066,0.013284828191025456,0.13562456021706257,0.08524115436251502,0.15385415156682333,-0.4021276235580444,0.6178843379020691
362.0,-174.5115229288737,44.60999018775137,0.10517375419537223,0.03802713752802435,0.1876280431946118,0.1352546159040861,0.3053883711496989,-0.7972928881645203,1.228920340538025
363.0,-174.66059112548828,44.83535160221035,0.08635696644584333,0.011233274062127692,0.13289605826139447,0.074227938149386,0.09526681403319041,-0.735276460647583,0.5641772747039795
364.0,-174.55569458007812,45.43421895965408,0.07911841136713817,0.023134021343888592,0.12570055822531379,0.08471686890227534,0.2437823798197011,-0.4087709784507751,1.1867214441299438
365.0,-174.54233042399088,45.363490575165855,0.0935198596368233,0.016994988609023664,0.1237469799816608,0.06353445450940882,0.18208925177653631,-0.6991309523582458,1.2378253936767578
366.0,-174.1467081705729,45.47781620662896,0.08214098401367662,0.017302924075338698,0.11189375817775722,0.06939331931778427,0.15230969587961832,-0.7419723868370056,0.7294643521308899
367.0,-174.2796198527018,44.92659665781928,0.08948223789532976,0.01928754269490666,0.14152596518397328,0.06111971693207403,0.03975500911474226,-0.6710178852081299,0.9119723439216614
368.0,-174.6229985555013,44.85892134722485,0.10102505981922145,0.02883543091917158,0.15068626527984932,0.11328682154899247,0.4776030629873276,-0.7972928881645203,1.8635812997817995
369.0,-174.5262451171875,44.71459818581403,0.08756660545865691,0.010151904893618233,0.1059939836462338,0.013234212770685155,0.559123119028906,-0.2960515320301056,1.945590853691101
370.0,-174.32327016194662,44.16139516758227,0.08682170572380221,0.018200950666487036,0.1393821723759174,0.07788214484371961,0.229535939792792,-0.2299275547266006,1.020004153251648
371.0,-173.36941274007162,43.10880867604433,0.09704441577196114,0.022440858949902987,0.0950130981703599,0.02916376503156455,0.10506974905729294,-0.3086283206939697,0.6052002310752869
372.0,-173.1138432820638,42.96945794086724,0.10280018796523406,0.017639970806925916,0.11227312311530112,0.06383892664298843,0.40737928946812946,-0.193395122885704,1.200387954711914
373.0,-173.43148803710938,42.77896278870451,0.0827495033542315,0.008103755012288712,0.15456599742174149,0.08780972760746569,-0.04881175607442856,-0.7689870595932007,0.4632361233234405
374.0,-173.74419911702475,43.31522313098941,0.09629965946078296,0.02367671409681243,0.15980239833394683,0.11968037112128953,0.2532301222284635,-0.6772823333740234,1.575444221496582
375.0,-173.7717514038086,43.78840988437988,0.09881422544519101,0.03360027269583645,0.1867623316744963,0.16556312884798785,-0.15044492514183125,-0.7972928881645203,0.7201299071311951
376.0,-173.99588012695312,43.74688121022257,0.08929698417584098,0.018367262342811542,0.18919570247332254,0.09117879171036007,-0.0001881420612335205,-0.8196823000907898,1.2343536615371704
377.0,-173.67291768391928,44.271971709873256,0.09189743921160692,0.01433873654231084,0.10975838576753927,0.03717209137201726,0.24243590546151006,-0.270577996969223,1.68383526802063
378.0,-173.6560084025065,45.08635609253313,0.09884220485885932,0.03277064636094706,0.15542349840203917,0.14174834182051854,0.32653695344924927,-0.6523165106773376,1.2497905492782593
379.0,-173.2096176147461,44.969566112307746,0.08216828107833858,0.012614752041078205,0.08698390983045097,0.025380473328335238,0.42302728071808815,0.0205773934721946,1.268216609954834
380.0,-172.7124252319336,45.56626029001323,0.09186952436963709,0.012955410623097987,0.13494027778506276,0.04662112308680367,0.34172775596380234,-0.4893637597560882,1.6424697637557983
381.0,-172.99979400634766,46.32019702556703,0.09882156178355213,0.03035080250705985,0.16567645284036794,0.12756283078401773,0.29080792314683396,-0.7972928881645203,1.235692262649536
382.0,-173.3873545328776,46.5727430971255,0.09894786030054088,0.009631585627273807,0.19893532122174895,0.11455860337449586,-0.07585269895692666,-0.7851274013519287,0.7283094525337219
383.0,-173.1400629679362,46.71391601674868,0.08202618112166718,0.0127938380815217,0.10861225426197046,0.030295370861537208,0.27387452498078346,-0.0732507109642028,0.6823824048042297
384.0,-172.7252451578776,46.35579531815843,0.09561286990841227,0.014193917251287613,0.10792350769042965,0.0318409246832603,0.3224533684551716,-0.3347547054290771,1.6925950050354004
385.0,-172.4075190226237,46.863416982110806,0.09017947005728878,0.01950672892898784,0.16374306318660573,0.10303225620263858,0.0029011517763137956,-0.8139996528625488,1.2293760776519775
386.0,-172.0760409037272,47.03646095718855,0.08880714823802309,0.01881704445469728,0.1239665814985831,0.09675979651059669,0.4254966666145871,-0.094198353588581,1.4954572916030884
387.0,-171.78143819173178,47.11581119867145,0.08811343709627784,0.012713559786606805,0.10573477546374001,0.04230445239729309,0.18327433367570242,-0.1322953253984451,1.3694941997528076
388.0,-171.54366175333658,47.13660317577794,0.08907102048397059,0.019340663379274578,0.12064134950439132,0.05175837165671317,0.007061048100392024,-0.2653907835483551,0.3868518769741058
389.0,-170.54142252604166,46.4540601023771,0.08737634122371668,0.012647078510039643,0.11487843034168081,0.06453705210454003,0.14335134128729501,-0.4189640879631042,0.9034408926963806
390.0,-171.08609517415366,47.1110301518438,0.10113228733340895,0.022184411834536146,0.17195082828402516,0.11832201953252411,-0.06302176788449289,-0.5722456574440002,0.8175229430198669
391.0,-171.42203903198242,47.848039631165605,0.0905621219426393,0.0253602335147258,0.17181116590897236,0.11371178744013222,-0.21721662456790602,-0.7674867510795593,-0.0533897802233696
392.0,-171.6177241007487,47.96745415759249,0.10184231152137113,0.019696516467523118,0.1695473982642094,0.14139596901227583,0.06527720546970765,-0.7264816761016846,1.5536564588546753
393.0,-171.12478637695312,48.06889043716439,0.07931210349003469,0.013910489097669315,0.1365004287411769,0.09047589610402372,0.06991195678710942,-0.3289420306682586,1.2010433673858645
394.0,-171.02091852823892,48.65860715049363,0.09651047239700948,0.022215892407006724,0.1497832524279753,0.10815440918486957,0.2706073820590973,-0.3727496266365051,1.793643832206726
395.0,-171.15934880574545,49.67157459247612,0.09683265350759025,0.02900597763784356,0.16096203215420243,0.157283947305486,0.17899058014154434,-0.7593578696250916,1.2168374061584473
396.0,-171.76903025309244,49.90504281343984,0.09878732947011785,0.023675702357548907,0.21662560229500136,0.19266363070166972,-0.21870430062214533,-0.8054004311561584,0.3873931467533111
397.0,-171.83486684163412,50.6944113910196,0.08411566975216066,0.013423723529949843,0.13587346859276292,0.1432289967040288,0.5851961512429019,-0.0153290098533034,1.6601076126098633
398.0,-171.96802520751953,51.18812056712171,0.09357456366221106,0.01974621157359,0.14967228968938187,0.14153859638694666,-0.07719897106289862,-0.2784217298030853,0.0601683966815471
399.0,-172.31366221110025,52.252004560762316,0.09989288449287413,0.01701647802360207,0.2584040171156327,0.19560449032946975,-0.4619232527911663,-0.8196823000907898,0.0970445126295089


==> graphics/data/SummaryBasePBS.csv <==
episode,mean_reward,std_reward,mean_cost,std_cost,mean_penalty,std_penalty,mean_scs_violation,min_scs_violation,max_scs_violation
1.0,-2474.818603515625,45.96528828905383,0.8721647361914316,0.00933217808630721,2.5519197384516397,0.10719278103410515,-0.5352178861697515,-0.8173057436943054,0.2490455210208892
2.0,-2470.762247721354,47.398562524157434,0.841503769159317,0.03978581352543834,2.5812198321024575,0.12048183083044943,-0.7497775554656982,-0.8113976716995239,-0.5784258246421814
3.0,-2444.585164388021,43.31384514898685,0.8335474332173666,0.02790331732608808,2.4549221992492676,0.07390882858784754,-0.32828129331270856,-0.8062816262245178,1.0877954959869385
4.0,-2456.7342122395835,46.268926462035665,0.7782840629418691,0.037145258667489044,2.703759749730428,0.15881224944814112,-0.8082496325174967,-0.8233391046524048,-0.7804767489433289
5.0,-2449.5928955078125,45.520717636869946,0.7830962737401327,0.028433163420645197,2.5718530416488647,0.14561909690469566,-0.7127082993586858,-0.8089486360549927,-0.4883987605571747
6.0,-2432.321736653646,42.56163904334504,0.7736870050430298,0.02860353545455885,2.462859034538269,0.12386581854875739,-0.7410226960976919,-0.8217418193817139,-0.5994300246238708
7.0,-2414.551025390625,49.36330446701226,0.7701215843359629,0.014408601252360279,2.412861466407776,0.16315150316146637,-0.654971515138944,-0.8231314420700073,-0.139042466878891
8.0,-2392.1097005208335,44.47535527156625,0.7737143834431967,0.025166271910668885,2.3014476696650186,0.09672248420938893,-0.6198993350068728,-0.8143054246902466,-0.247401550412178
9.0,-2377.591593424479,45.577054858581334,0.7498294909795126,0.023468890723287807,2.3730737765630088,0.1301061001880902,-0.5603128224611282,-0.7782345414161682,-0.2959513664245605
10.0,-2359.087198893229,44.39536570557149,0.7246350546677908,0.015572158967471711,2.296966830889384,0.05531924034590709,-0.6421336953838667,-0.8282812237739563,-0.1491047888994217
11.0,-2340.17041015625,44.38549656634363,0.7228724459807078,0.03443397133218433,2.240415016810099,0.06929139017506741,-0.5607023338476816,-0.7881850004196167,-0.1712567806243896
12.0,-2320.9471435546875,41.77228788285385,0.7218301296234131,0.02352518987838032,2.1833385229110718,0.0675620725798123,-0.5660585761070251,-0.7810586094856262,-0.2718634605407715
13.0,-2300.9463704427085,39.81540187919252,0.7196027636528015,0.03287884979727325,2.1169999837875366,0.04956988015675033,-0.5439166724681854,-0.7415058016777039,-0.3036646246910095
14.0,-2280.092569986979,39.47898391584457,0.6967882613341013,0.027633566757951145,2.0664357344309487,0.05706311883251493,-0.4847925578554471,-0.7587251663208008,-0.1867750734090805
15.0,-2259.0443522135415,40.738112598178645,0.6868553857008616,0.02073873670324609,2.014077365398407,0.11311557264322002,-0.5411633451779684,-0.7550560235977173,-0.3163137137889862
16.0,-2237.7559814453125,42.4463168328551,0.6521387696266174,0.018291622438295515,1.9846108555793762,0.11546185595520507,-0.660577674706777,-0.7703436017036438,-0.5156439542770386
17.0,-2215.218302408854,43.14117486703399,0.656632661819458,0.02404972454558347,1.8896893660227458,0.08795725940203081,-0.5926947494347891,-0.8150220513343811,-0.2254862785339355
18.0,-2194.4564615885415,44.32387464857475,0.6291060547033945,0.015723974533821676,1.9014603892962139,0.09922564206931105,-0.5138856718937556,-0.6555882692337036,-0.2640938758850097
19.0,-2173.769083658854,43.738501453340284,0.6448881228764852,0.020748909820733335,1.830038328965505,0.07063699462954776,-0.4633782807116707,-0.731127917766571,-0.0248244423419237
20.0,-2153.3404947916665,44.18030227306849,0.631600966056188,0.039909289514176896,1.7933710813522339,0.07239203227753688,-0.5097058316071829,-0.7646588683128357,-0.3568325042724609
21.0,-2133.6357421875,44.891936359931414,0.6008056998252869,0.02628895853479749,1.789518117904663,0.11629498510799219,-0.5394720435142517,-0.8140008449554443,-0.3075220286846161
22.0,-2112.5455322265625,43.71294268791955,0.5956996579964956,0.016713105831208018,1.6955601572990417,0.03860810526604639,-0.5497713486353556,-0.7638958096504211,-0.3248167634010315
23.0,-2091.75634765625,42.92943263494564,0.5743995308876038,0.020052230831409536,1.6682743430137634,0.050916374727355405,-0.5135163416465124,-0.7006020545959473,-0.3828457593917846
24.0,-2070.2446899414062,44.320877670377,0.5757673879464468,0.02566480679680877,1.5840153098106384,0.12375370908408136,-0.41946157813072205,-0.5692027807235718,-0.3101865947246551
25.0,-2049.9965209960938,44.864659093826724,0.5771005054314932,0.020002651524565252,1.5685476660728455,0.1050928926229655,-0.5293006350596746,-0.6306836605072021,-0.2942836284637451
26.0,-2029.6754150390625,44.38379425060218,0.5412983198960623,0.022364203689022782,1.545326828956604,0.0642247420017885,-0.5792111307382584,-0.7639474868774414,-0.420859694480896
27.0,-2009.69921875,43.338038097265176,0.5236270626386007,0.00997610471298986,1.519932508468628,0.06954946798694404,-0.517799973487854,-0.6378095149993896,-0.3793004751205444
28.0,-1989.775655110677,42.60995480820656,0.5079377889633179,0.026611917265688685,1.4822163383165996,0.039894283217075964,-0.5187717800339063,-0.8156759142875671,-0.0888745337724685
29.0,-1969.8865152994792,42.035225904749076,0.48889199395974475,0.015649331843999848,1.4473163882891338,0.061943833763172675,-0.5621757904688517,-0.8051196336746216,-0.3780950605869293
30.0,-1950.397440592448,42.4467535249075,0.4782768785953522,0.02720447714519732,1.419880787531535,0.07936573617377844,-0.648479163646698,-0.7980594635009766,-0.4840078949928283
31.0,-1930.802754720052,43.03155330305531,0.47297792633374525,0.01976200495157217,1.366310993830363,0.12606365006808512,-0.6557910690704981,-0.7649006247520447,-0.4812022149562835
32.0,-1911.1911010742188,43.69211151110611,0.46410928169886273,0.011795549726796122,1.3199317057927449,0.09910780485048556,-0.5536333868900934,-0.7549778819084167,-0.2586236000061035
33.0,-1891.7618611653645,44.67303717704811,0.44605696698029834,0.029583997548972278,1.2920909722646077,0.11754629149733016,-0.5611384163300196,-0.8199942708015442,-0.2136381268501281
34.0,-1872.248270670573,45.95445632748542,0.4450095196564992,0.03844326413765579,1.2350258032480876,0.12092184962136125,-0.6248111625512441,-0.7413445711135864,-0.3424216508865356
35.0,-1853.3431803385417,46.7430611440975,0.42755232751369476,0.021161294253916423,1.2286887764930725,0.0960146647185127,-0.5957302004098892,-0.7628743052482605,-0.4341146349906921
36.0,-1834.1343383789062,47.09263807395864,0.4144545296827952,0.019567377927170615,1.1736151774724324,0.07692203864773826,-0.5640042672554652,-0.807231605052948,-0.2725401222705841
37.0,-1814.8304850260417,47.75349167447726,0.4166615804036458,0.03944616837113254,1.112994869550069,0.09235324040264431,-0.5752179622650146,-0.740354597568512,-0.3447160422801971
38.0,-1795.5188802083333,47.63855855128745,0.38294356564680737,0.019986668117342746,1.0926324625809987,0.07446473748135447,-0.5868471612532934,-0.7425279021263123,-0.2613340020179748
39.0,-1776.3689575195312,47.625107041673665,0.39191271364688873,0.024662822726596777,1.0389720499515533,0.06343715345053828,-0.5821413596471151,-0.8210546374320984,-0.3114718496799469
40.0,-1757.3391520182292,47.794056973498236,0.3760336438814799,0.01550596550248056,1.008466859658559,0.08105023185330211,-0.5798318038384119,-0.7891579270362854,-0.2734096050262451
41.0,-1739.1397501627605,48.0250502173005,0.3583342730998993,0.014523822391049246,1.0217423836390178,0.0727393935866266,-0.6862725019454956,-0.816879391670227,-0.3860057592391968
42.0,-1720.8738606770833,47.72896084195769,0.36506934960683185,0.02216155033282915,0.9604422350724539,0.05135516970488682,-0.6844910581906637,-0.7774052619934082,-0.4114715456962585
43.0,-1702.4927368164062,47.80144480252002,0.33403658370176953,0.020782050331604164,0.9336562951405843,0.0547338032215572,-0.6236174702644348,-0.7422277331352234,-0.4118469357490539
44.0,-1683.9720662434895,47.90863902935092,0.33069119850794476,0.022155805503980955,0.877177486817042,0.06512033712396625,-0.6168747593959173,-0.6998905539512634,-0.4769823849201202
45.0,-1666.0584920247395,47.588907374472726,0.32116975883642834,0.02448002064329915,0.8740341067314148,0.034747779964612396,-0.6055298248926798,-0.7066782116889954,-0.4056172370910644
46.0,-1648.5895182291667,47.818053434182225,0.3143846144278844,0.020110441877713395,0.860063632329305,0.07993069740257468,-0.6828643679618835,-0.7529079914093018,-0.5794327855110168
47.0,-1631.6258951822917,47.55074298558388,0.32136092086633045,0.019130076395960715,0.8382444083690643,0.06557367350132416,-0.6779645284016927,-0.7596322298049927,-0.5072328448295593
48.0,-1615.131327311198,47.1118845235594,0.31030652423699695,0.0185414611702664,0.8340882162253062,0.058544608669770036,-0.6662223239739736,-0.7934359312057495,-0.5189452767372131
49.0,-1598.3385823567708,46.928830277382005,0.30729903777440387,0.02046225664934853,0.7705244024594625,0.06301226757033976,-0.6554413239161173,-0.7932940125465393,-0.4225461781024933
50.0,-1581.765157063802,46.427026832219134,0.29798036317030585,0.02215663919821395,0.748709241549174,0.03173515991484768,-0.654725174109141,-0.8343242406845093,-0.4022285342216491
51.0,-1565.4755859375,46.18815685211869,0.27871090670426685,0.010405338983011696,0.742425262928009,0.06637250563728121,-0.6115389664967855,-0.7959571480751038,-0.4042498469352722
52.0,-1548.912089029948,45.87371175438029,0.2737675160169601,0.01705660332845389,0.6819116175174713,0.05653623755610663,-0.5545275608698527,-0.6979898810386658,-0.3623058795928955
53.0,-1532.7730102539062,45.43732914203533,0.26609496275583905,0.02041972656159749,0.6753947834173838,0.049106281632815225,-0.6443933794895808,-0.7539464831352234,-0.4993030130863189
54.0,-1516.7877400716145,44.99140062616215,0.26317962010701496,0.018871431533094653,0.6452052096525828,0.05054556861903944,-0.5114838033914566,-0.6728485822677612,-0.258646160364151
55.0,-1500.8953247070312,44.74505271148793,0.25409456839164096,0.0158919874614104,0.6170844038327535,0.042703146240170596,-0.5094092835982641,-0.6696634888648987,-0.1985831260681152
56.0,-1485.4514770507812,44.532587098172506,0.2541148016850153,0.026793234589964604,0.6084221601486206,0.049508744723826395,-0.5861329933007559,-0.7318690419197083,-0.3945173621177673
57.0,-1470.46826171875,44.224726868912406,0.2502276251713435,0.024893514689543313,0.6065121392409006,0.06728059279860009,-0.6511507133642832,-0.744850218296051,-0.4732340574264526
58.0,-1455.6742350260417,43.90612995897553,0.24628552297751105,0.023550007335492153,0.5843225121498108,0.05491981241885996,-0.6037604908148447,-0.6694117784500122,-0.5479253530502319
59.0,-1440.7908732096355,43.50683983707565,0.23006748159726456,0.010512409838277418,0.5519645661115646,0.05937680189776136,-0.5487315207719803,-0.7580203413963318,-0.3445000052452087
60.0,-1426.4476928710938,42.72887965956875,0.22479490439097083,0.01540334215978616,0.5616615613301595,0.05562488336111611,-0.6332710335652033,-0.7757505774497986,-0.3838913738727569
61.0,-1412.3022054036458,42.13539923978759,0.23002174248298005,0.014974884671798935,0.5336029827594757,0.04775031130034394,-0.5676203668117523,-0.7456226944923401,-0.3501382172107696
62.0,-1399.0501302083333,41.751849082136694,0.2317509551843007,0.02111812007924602,0.5707822690407435,0.07194613706251393,-0.6513302673896154,-0.7669712901115417,-0.4869353473186493
63.0,-1385.3892618815105,41.285543240929414,0.21617347002029416,0.014366744083593511,0.5131573677062988,0.03837064589087629,-0.6076360742251078,-0.7437298893928528,-0.3616023063659668
64.0,-1372.2285563151042,40.88867508611592,0.2247009898225466,0.020861935038388017,0.511842355132103,0.04942462191604569,-0.614774743715922,-0.8136700987815857,-0.3216568231582641
65.0,-1359.2315063476562,40.56413638963069,0.228031687438488,0.03087132426225601,0.4869416058063507,0.037074824890323904,-0.5953228225310644,-0.764779269695282,-0.330289363861084
66.0,-1346.4789225260417,40.20107131601372,0.20940340558687842,0.015235558238032146,0.49220743278662366,0.05641876649178764,-0.6323080162207285,-0.8197538256645203,-0.4995853900909424
67.0,-1333.9861450195312,39.71155982673113,0.2144720380504926,0.02064146273292272,0.47624466319878894,0.04627721432652088,-0.6157990843057632,-0.7975001335144043,-0.4574103057384491
68.0,-1321.5968424479167,39.62864231052849,0.20434624701738355,0.018671556198941803,0.46156754593054455,0.0668761424921473,-0.57748311261336,-0.7147424221038818,-0.305887371301651
69.0,-1309.501973470052,39.486419075427904,0.21925582985083258,0.016909685419533103,0.4408617913722992,0.05958362400459835,-0.5692693293094635,-0.7245336771011353,-0.2900635600090027
70.0,-1297.6043904622395,39.36360060738513,0.21014793962240216,0.025322654925301277,0.43581994374593097,0.04979105238929164,-0.5442812840143839,-0.6993610858917236,-0.2711979150772095
71.0,-1285.901143391927,39.18884271693491,0.20427645991245902,0.020887621573159036,0.42806418736775714,0.050675641888365285,-0.6030510564645132,-0.8088378310203552,-0.3389706015586853
72.0,-1274.451680501302,38.837355040459414,0.20540671298901236,0.013608880461851486,0.4201549639304479,0.04189726951055738,-0.6385473410288492,-0.7759097814559937,-0.4334438443183899
73.0,-1263.0202229817708,38.72420872303988,0.19029188652833304,0.01169637392521861,0.4052928388118744,0.05727788714639813,-0.6873175501823425,-0.7651247978210449,-0.5659235715866089
74.0,-1252.0906372070312,38.50573856224516,0.19839127858479813,0.014714437782385873,0.41773455341657,0.06041098267701774,-0.5863330314556757,-0.6806461811065674,-0.3651705086231231
75.0,-1241.37841796875,38.00052902590386,0.20991253107786176,0.017712159432460975,0.39878833293914795,0.05197723727819346,-0.6450013021628062,-0.770126223564148,-0.524482250213623
76.0,-1230.6199544270833,37.766294786105036,0.18766614049673078,0.016195688129627545,0.386312872171402,0.061071979208373366,-0.5944254149993261,-0.7357127070426941,-0.3895812332630157
77.0,-1220.1182657877605,37.72456089460156,0.19320039202769598,0.01948580125232105,0.3787074436744054,0.05192129254141383,-0.5647206654151281,-0.7646790742874146,-0.4023968577384949
78.0,-1209.5694783528645,37.62700569573675,0.18819056202967957,0.014737488573484751,0.3493536760409673,0.047279147954351626,-0.5545830403765043,-0.7545092105865479,-0.242882415652275
79.0,-1199.536865234375,37.38370734977035,0.20131516953309372,0.01718638736414873,0.3643015076716741,0.03598018057412288,-0.6254345873991648,-0.7408604025840759,-0.4914489984512329
80.0,-1189.38818359375,37.23174721370511,0.17376901457707083,0.016320189276643332,0.3508952409029007,0.05169919364651128,-0.5772237430016199,-0.7340120077133179,-0.4227456748485565
81.0,-1179.3380533854167,37.26064002643565,0.17848719408114747,0.023193466212600992,0.32919307549794513,0.04917786079792921,-0.5972722222407659,-0.7318305969238281,-0.3787402510643005
82.0,-1169.500264485677,37.1618484835972,0.1771645943323771,0.016702188620223327,0.3270733803510666,0.04468372256854839,-0.5761823008457819,-0.7270066142082214,-0.3741125166416168
83.0,-1159.8073120117188,37.075284154514144,0.18066659073034919,0.012552219054569679,0.31313794851303095,0.039864529186366994,-0.5744005789359411,-0.7344503998756409,-0.3836080133914947
84.0,-1150.3236897786458,37.09080123219021,0.1889474242925643,0.015594544236760089,0.30264617999394733,0.051185197077606714,-0.5926139454046885,-0.6832466125488281,-0.406638503074646
85.0,-1141.0652872721355,36.86261064269145,0.17127730200688038,0.021332541831990976,0.32087112466494244,0.040143845871503686,-0.5686246752738953,-0.8341944813728333,-0.2461735010147094
86.0,-1131.8993733723958,36.86544842161757,0.17140056689580283,0.0207563507040261,0.30619315803050995,0.05459597297595674,-0.533633088072141,-0.7476253509521484,-0.2135077714920044
87.0,-1122.901611328125,36.43689123021924,0.16923666248718894,0.009194484318654241,0.30345171193281806,0.043554170917078174,-0.4957966407140096,-0.74617600440979,-0.1482393145561218
88.0,-1114.041259765625,36.162573277946095,0.17559417833884552,0.018003582344068823,0.2890756328900655,0.045921270650809656,-0.5537407745917639,-0.8162789344787598,-0.2093620300292968
89.0,-1105.1361694335938,36.01443818763137,0.1610164865851402,0.01739359422562651,0.27342909077803296,0.039973307419903195,-0.5981469998757044,-0.7994091510772705,-0.3840785920619964
90.0,-1096.5763142903645,35.7844213001694,0.17551517486572263,0.018649851002059282,0.27784232546885806,0.033925412127558334,-0.5749642277757326,-0.8037527799606323,-0.2032138258218765
91.0,-1088.026875813802,35.57753485376116,0.16233170653382933,0.021418024242539396,0.2685615470012029,0.026756284847164812,-0.514382799466451,-0.7070675492286682,-0.2716512978076935
92.0,-1079.6097615559895,35.51326248311284,0.16952004532019294,0.023764070500902054,0.2547110666831334,0.0404924104304073,-0.5428171753883362,-0.7382274270057678,-0.2693734467029571
93.0,-1071.1555786132812,35.37114424669429,0.15053916101654372,0.025074249072188,0.2454503377278646,0.026616307376080454,-0.5015128056208292,-0.7193230986595154,-0.1899989247322082
94.0,-1062.9976603190105,35.300425191600674,0.167301928003629,0.023960542809512233,0.24431036412715912,0.0312595262686223,-0.6091761787732443,-0.7953641414642334,-0.3518407940864563
95.0,-1055.0485941569011,34.93581982366661,0.16552976891398427,0.029432450585328354,0.2512720574935277,0.026790083742074266,-0.512010191877683,-0.6702511310577393,-0.2152979671955108
96.0,-1047.4005940755208,34.61560981688128,0.1918311342597007,0.007748290450020721,0.24345923960208893,0.03073977332827502,-0.6410967061916987,-0.8119537830352783,-0.449135810136795
97.0,-1039.6309000651042,34.25334155665797,0.1536612535516421,0.022494673836012488,0.24379554142554602,0.029231404265987262,-0.547357385357221,-0.7891986966133118,-0.244925320148468
98.0,-1032.0108540852864,34.081084795317736,0.156039074063301,0.019617989568601703,0.24040851742029187,0.0439883737994901,-0.4758237451314926,-0.7258152961730957,-0.2563373148441314
99.0,-1024.2516988118489,33.93913452210914,0.14213214690486584,0.019245647350404807,0.21380748103062308,0.03098398925024842,-0.5224296947320303,-0.7239740490913391,-0.2601706683635711
100.0,-1002.0901387532552,34.08860229689606,0.15694232036670044,0.025953541435030945,0.21811169137557343,0.0368116432920958,-0.5146293292442957,-0.6376274228096008,-0.3970894515514374
101.0,-980.2578633626302,34.218787068905364,0.15363984058300653,0.016406794064108977,0.2360739856958389,0.06069896561141754,-0.53645820915699,-0.6747315526008606,-0.3664596676826477
102.0,-958.222401936849,33.808947118047335,0.15254872540632883,0.007929970694323295,0.20757077882687247,0.030014364051188524,-0.6009194453557333,-0.7446312308311462,-0.4261372983455658
103.0,-937.3425903320312,33.673504697145724,0.16152225683132804,0.012951423790741502,0.22495578974485395,0.04194135206989371,-0.5701960424582163,-0.7207461595535278,-0.2730411291122436
104.0,-914.6436360677084,33.50580234260835,0.1352651230990886,0.015948008985183528,0.1919568652908007,0.02343257786943364,-0.5146661400794983,-0.7783041000366211,-0.1540066003799438
105.0,-892.9874572753906,33.59120146300908,0.13024960582454995,0.015496827912501175,0.21480552107095716,0.06746143080592344,-0.4806673352917035,-0.7411078810691833,-0.1906657367944717
106.0,-872.3233947753906,34.02984679455186,0.15975737571716303,0.014222079406748009,0.20478777587413785,0.04635282497056525,-0.6217618783315023,-0.7327547073364258,-0.5536308288574219
107.0,-851.9710083007812,33.28672374892625,0.15574194739262257,0.022836010731131378,0.19855667899052296,0.032708638041388655,-0.5116554995377859,-0.7022656202316284,-0.3488017618656158
108.0,-832.3925170898438,33.3963704283214,0.15235674381256098,0.025143212849888772,0.20167884727319077,0.028920046711670915,-0.6572952568531036,-0.8196823000907898,-0.4333906173706054
109.0,-812.4061482747396,33.17168811417128,0.14610851928591725,0.023699045129320515,0.19898218661546704,0.04274549173923231,-0.5680980781714121,-0.7463782429695129,-0.3528273105621338
110.0,-793.2011108398438,33.205989035032616,0.1443183434506257,0.015223460664299283,0.20806081593036652,0.07253995182565863,-0.587305024266243,-0.8162906169891357,-0.3182690739631653
111.0,-774.1867268880209,32.83076145135432,0.14152323330442107,0.01493764606689844,0.17904428641001377,0.023985163189484484,-0.5222869416077932,-0.8269984722137451,-0.1900613009929657
112.0,-755.703857421875,33.15748664242304,0.14326452215512595,0.024522796427577584,0.19305595507224396,0.03525778035652796,-0.6079114551345507,-0.8040993809700012,-0.2392315119504928
113.0,-737.702392578125,33.720467195515,0.13747806350390113,0.01907385044513431,0.1971845428148905,0.05598031089563822,-0.5886405607064565,-0.7865186333656311,-0.220956802368164
114.0,-720.1282043457031,33.56035009802684,0.1373675763607025,0.01155786837512135,0.1832998221119245,0.018595121066544394,-0.5397082020839056,-0.7248441576957703,-0.4089918732643127
115.0,-702.9581502278646,33.545816082845434,0.14122622335950533,0.014386437685107382,0.1733201543490092,0.018184865373065944,-0.4382178212205569,-0.715171754360199,-0.1511336416006088
116.0,-686.1641743977865,33.20354312450982,0.13452834760149318,0.020743726564359393,0.16810474793116248,0.0394166041830959,-0.5008347655336062,-0.7753933668136597,-0.1840506941080093
117.0,-670.3440348307291,32.70043202999756,0.1434211917221546,0.012484740566325503,0.20413050055503842,0.03852660393642739,-0.5074355031053225,-0.7651762366294861,-0.1497013717889785
118.0,-654.2933959960938,32.364751802318715,0.1393143832683563,0.013620619274099147,0.16044745097557697,0.018379754231459974,-0.5060748954614004,-0.7102816700935364,-0.2830466032028198
119.0,-638.6394551595052,32.325350004713556,0.12377502645055449,0.00958400226071136,0.17548171927531556,0.03366841972668428,-0.4735983411471049,-0.7568243145942688,-0.175206109881401
120.0,-623.3692016601562,31.840855682131888,0.13020777950684226,0.01593527347933133,0.17242222030957535,0.02069161420925017,-0.5092645386854807,-0.7976599931716919,-0.1269253492355346
121.0,-608.2343444824219,31.745543741956674,0.1282389809687932,0.023667354649186626,0.15856132283806798,0.029300989292744575,-0.5230204313993454,-0.8194894194602966,-0.4136320650577545
122.0,-594.0699055989584,31.892918695658963,0.1405538606146971,0.023953763717578656,0.1820546512802442,0.04237420775866089,-0.674242635567983,-0.8044613003730774,-0.3923570513725281
123.0,-579.9322204589844,31.830863482851957,0.127266110231479,0.024279268521163223,0.1504770368337631,0.023820594698232778,-0.3566009725133578,-0.5104857087135315,-0.1688252240419387
124.0,-566.5083211263021,31.75050124962758,0.13002722462018326,0.020685820929048436,0.16402614365021387,0.05222495992156704,-0.4480674937367439,-0.8166518211364746,-0.1620160490274429
125.0,-553.0312906901041,31.4755179017085,0.12770323206981019,0.013357920976178638,0.14483626683553055,0.021657215179580226,-0.38731716324885684,-0.6068360805511475,-0.1414328068494796
126.0,-540.2469838460287,31.61570194410267,0.1407184191048145,0.032758305267203504,0.16907493521769837,0.045609266591145864,-0.5214737703402837,-0.7968007922172546,-0.3933858871459961
127.0,-527.7208302815756,31.663901594582516,0.13194838166236875,0.01836008366595315,0.17065750062465668,0.04481726055074615,-0.4394283915559451,-0.7192344665527344,-0.1341759264469146
128.0,-515.4289093017578,31.822650695574897,0.12916657576958335,0.020435164726313765,0.15259115273753798,0.04938704574530205,-0.499033160507679,-0.8139996528625488,-0.180336520075798
129.0,-503.57257588704425,32.03699403903519,0.13177120933930075,0.017761938859558176,0.15658059592048323,0.05494252793294346,-0.4576572800676028,-0.8139996528625488,-0.1777455955743789
130.0,-491.88300069173175,31.74871139302921,0.12422124917308482,0.011648228033781051,0.14925612509250638,0.029324230521512333,-0.40055306007464725,-0.6966269016265869,-0.16627237200737
131.0,-480.74538167317706,31.06499675376124,0.1398657324413458,0.013747842527026191,0.15145606050888694,0.024543551103474084,-0.4942653973897298,-0.8274189233779907,-0.2077482342720031
132.0,-470.11314900716144,31.011410227579745,0.14323683083057395,0.015403524960847619,0.16307834163308138,0.0785368032624988,-0.5243387122948965,-0.7972928881645203,-0.3146639764308929
133.0,-459.5910949707031,30.462850428719992,0.13669098416964212,0.017363740687396184,0.1390451105932394,0.020752300839721603,-0.4172072149813175,-0.6179276704788208,-0.1134802624583244
134.0,-449.54844665527344,29.634179129834035,0.13948169598976767,0.007856161242821636,0.14477200433611864,0.023435349607550365,-0.38306624069809914,-0.5439150333404541,-0.1079449132084846
135.0,-439.77748107910156,29.15444083559974,0.13401358077923453,0.014877882524646457,0.16420657436052952,0.03607011772979119,-0.4959333539009094,-0.8139996528625488,-0.3418965935707092
136.0,-430.3477834065755,28.75187399744179,0.13218332082033155,0.02468562757735634,0.14529567087690032,0.022095887287713365,-0.44364165763060254,-0.770006000995636,-0.1808639168739318
137.0,-421.2447764078776,28.251838478804583,0.12525189916292823,0.021266376425732283,0.13921996951103208,0.03415747522805012,-0.3405257537961006,-0.6480798125267029,-0.1537289321422577
138.0,-412.7264353434245,28.030882222971567,0.13305940230687455,0.03518271731387154,0.15859046081701914,0.04367516358255569,-0.458086629708608,-0.7137237191200256,-0.2107326388359069
139.0,-404.20116170247394,27.722344935505706,0.11505932857592895,0.017780098523566757,0.13093704606095946,0.009037322338871641,-0.40354393422603607,-0.8166518211364746,-0.1723436266183853
140.0,-396.01169840494794,27.732629659064635,0.11763144036134078,0.015344032590184412,0.12865340585509932,0.025879257068479714,-0.5066685453057289,-0.8162906169891357,-0.1366756409406662
141.0,-388.11725362141925,27.457895021093652,0.14349063237508133,0.018958942496789578,0.13937380661567048,0.02383911780249601,-0.5258452693621317,-0.8196823000907898,-0.1855714619159698
142.0,-380.3327992757161,27.279320138292267,0.12297603487968439,0.01791126590648526,0.1206094808876514,0.016380277110531322,-0.44233687222003937,-0.6155228018760681,-0.283963531255722
143.0,-373.1896107991536,26.980509223099308,0.12839230522513387,0.016762128423013993,0.1465014132360617,0.0400888566392392,-0.4334523503979047,-0.8139996528625488,-0.2226093709468841
144.0,-366.37123107910156,26.593094681399023,0.1206681864957014,0.024156976375166263,0.13954585666457806,0.03623710059279435,-0.4388481496522824,-0.8139996528625488,-0.0438845269382
145.0,-359.69793701171875,26.471567237231117,0.12049625193079311,0.020374337691840754,0.14721710607409472,0.0384387945973826,-0.3765832607944806,-0.6688174605369568,-0.2280155569314956
146.0,-353.3031311035156,26.108167190418254,0.13680244982242581,0.018805807058446363,0.14886128778258956,0.02819371265675628,-0.4623841525365909,-0.8166518211364746,-0.0504386909306049
147.0,-346.918701171875,25.61699664036299,0.12651991223295528,0.026563295512375136,0.14574261878927544,0.02506481614523939,-0.4941119800011317,-0.8162906169891357,-0.2630817294120788
148.0,-340.9339650472005,25.770326700606265,0.14075366283456478,0.029263316819172488,0.17185099298755324,0.052099647254100566,-0.4690404882033666,-0.7972928881645203,-0.3337372243404388
149.0,-334.9271545410156,25.494245631987734,0.11846932023763651,0.023723313936181364,0.12449444333712258,0.017347215720770488,-0.2728755784531434,-0.41779425740242,-0.0630117729306221
150.0,-329.1044616699219,25.32146929426499,0.11434736351172126,0.025832472736752658,0.1230729892849922,0.016519573969745214,-0.38646065071225166,-0.6361125707626343,-0.0974241718649864
151.0,-323.4549509684245,25.211538804110173,0.12127503876884772,0.026068637633447352,0.11466162775953605,0.011426326411209883,-0.3286846869935592,-0.8162789344787598,0.058910746127367
152.0,-318.46807861328125,24.593805673610024,0.12428393214941018,0.0076582991572145594,0.13829238836963967,0.04278879064947718,-0.18636268625656763,-0.3935711085796356,0.1443165391683578
153.0,-313.52296447753906,24.322327221721864,0.11616327613592144,0.01782212539960696,0.13802853350838024,0.033812567004134896,-0.438469260931015,-0.7593578696250916,-0.2811191082000732
154.0,-308.8009745279948,24.117031019431078,0.12608370681603745,0.01550224588807764,0.12601220980286593,0.0266102316405728,-0.5690479079882304,-0.8274189233779907,-0.3643956780433655
155.0,-304.28233846028644,23.95404669589415,0.12612732127308843,0.02251888867795681,0.11702749629815414,0.011517082158313506,-0.4438176403443019,-0.5971627235412598,-0.2569421529769897
156.0,-299.8474985758464,23.580807837505315,0.11981715013583498,0.016120542858900327,0.12634158879518506,0.025575224063345496,-0.3407390850285689,-0.6610823273658752,-0.1193376705050468
157.0,-295.5860188802083,23.079530831905462,0.12959524864951769,0.030516200301736088,0.13486135751008987,0.02312689329640242,-0.5311725176870823,-0.815925121307373,-0.1085847243666648
158.0,-291.43918863932294,22.794814093985618,0.12488510583837824,0.013465229109537269,0.1293746121227741,0.02402730359062682,-0.41955127388549346,-0.8166518211364746,0.0184031780809164
159.0,-287.6038767496745,22.62920917261545,0.12308531502882636,0.020903382459724833,0.12589375798900918,0.030259727658767506,-0.5231216053167979,-0.7736783027648926,-0.1440685987472534
160.0,-283.6666564941406,22.417336623821495,0.1199527618785699,0.01867922154062136,0.11928791180253023,0.0176670306321776,-0.17945565034945807,-0.443749725818634,0.2843318283557892
161.0,-279.8079147338867,22.21790549622294,0.11419639115532237,0.01114646992878141,0.11311939607063926,0.013539098925778374,-0.341653232773145,-0.7278174161911011,0.2712503969669342
162.0,-275.9482192993164,22.178566653502312,0.12881693864862118,0.022502875963021484,0.13727531085411707,0.050164428360335425,-0.2997058108448982,-0.8054004311561584,0.2480894178152084
163.0,-272.5995915730794,22.11554945599489,0.12578324601054186,0.02857355417616034,0.13813664267460501,0.04382258804849111,-0.42270991454521817,-0.7971826791763306,-0.0106377750635147
164.0,-268.9448013305664,21.66984576693508,0.11633075028657912,0.017434514491346875,0.11225113893548644,0.007740919111686742,-0.4433872029185295,-0.7612403035163879,-0.1637850254774093
165.0,-265.5267868041992,21.68250851592683,0.1267262535790602,0.016269728462601555,0.11319209014376001,0.014921714510555845,-0.3890748992562294,-0.8303291201591492,-0.1743841618299484
166.0,-262.17763264973956,21.31989651949366,0.1224649312595526,0.018742323155257076,0.1136617312828699,0.020982964206037968,-0.3612045389600098,-0.8162906169891357,-0.0123290373012423
167.0,-259.15616607666016,21.390650762382844,0.13747095068295792,0.016242456544538306,0.1333065753181775,0.048046817522218364,-0.48713627457618713,-0.8196823000907898,-0.1493590474128723
168.0,-255.98649088541666,20.79091615005554,0.1160708057383696,0.011782343003968411,0.10930435235301648,0.014048603290101198,-0.31259536494811374,-0.622607409954071,-0.1306746304035186
169.0,-252.9471689860026,20.20417461487514,0.11909171938896178,0.012521753430997758,0.11860422665874158,0.02114446707121392,-0.3848082373539607,-0.8139996528625488,-0.0627123117446899
170.0,-249.82628377278647,19.633813701048815,0.11313373471299802,0.013207586142602087,0.09907643869519228,0.01867288074208277,-0.2929204056660334,-0.5699521899223328,-0.1277349144220352
171.0,-246.9460652669271,19.4962070757924,0.12114144985874488,0.02458036738441584,0.11089117079973217,0.02414509761949966,-0.32526865663627785,-0.55852872133255,-0.032634649425745
172.0,-243.99239603678384,19.303529804716582,0.1073723124961058,0.014611975936970332,0.10767231384913123,0.0076666780366473515,-0.3571970574557781,-0.6190305352210999,0.0902611836791038
173.0,-241.31804656982422,19.079808989585963,0.11137342949708297,0.018259798476544454,0.11251597230633098,0.022401083016675993,-0.34199992877741653,-0.76808100938797,-0.0498614646494388
174.0,-238.83233642578125,18.64246528377397,0.1289151646196842,0.018584371141138915,0.1417332105338573,0.0440385402665541,-0.5466390500466028,-0.8166518211364746,-0.2137714922428131
175.0,-236.01334381103516,18.517402979198952,0.11220613618691756,0.013859413634375203,0.10469556103150046,0.028964060457561735,-0.27558829945822555,-0.6887003779411316,0.0279525034129619
176.0,-233.51283009847006,18.417488266712013,0.11664847284555431,0.019057288897922832,0.10979581251740451,0.02724854562594787,-0.25375728619595367,-0.7164526581764221,0.0347770787775516
177.0,-231.0086669921875,18.195686746705565,0.10675247386097904,0.015717808707299965,0.11711323757966356,0.018622773476494405,-0.3787687048316002,-0.7593578696250916,-0.2007103860378265
178.0,-228.78188832600912,18.00863649133157,0.11585918938120203,0.02498771400811591,0.11219575628638263,0.025639658908615352,-0.22832086383520311,-0.4991529583930969,-0.0005139529239386
179.0,-226.39811197916666,17.64159801683255,0.10848592221736904,0.015420514005594067,0.12582037225365636,0.03426591907111298,-0.21577916294336316,-0.375403344631195,0.0857311338186264
180.0,-224.45465087890625,17.16219433869083,0.12822223454713816,0.01707100053115932,0.1263292642931143,0.035433229240371,-0.508035642405351,-0.8162906169891357,-0.1269889324903488
181.0,-222.31151580810547,16.615602062163827,0.11020116508007045,0.010136214941751348,0.09961501260598495,0.01517521204348974,-0.37838663160800934,-0.6445857286453247,-0.1829929202795028
182.0,-220.29253641764322,16.296773356409165,0.11223127196232473,0.01352825093369026,0.1113971484204133,0.017265188072842844,-0.28939023924370605,-0.5226463675498962,-0.0403011292219162
183.0,-218.48280080159506,15.976954788942482,0.13059334581096962,0.014482623313182947,0.1116847619414329,0.03841864242787658,-0.48507642559707165,-0.8196823000907898,0.0493065230548381
184.0,-216.52708689371744,15.561760494538042,0.11382042119900382,0.015368404508635093,0.10595766454935067,0.029979655117191195,-0.2459163243571917,-0.7355919480323792,0.2841690480709076
185.0,-214.53789520263672,15.216881074272143,0.1159728517134984,0.01782303789069733,0.09970699871579804,0.014224896620636487,-0.47453705966472626,-0.826248824596405,-0.183221161365509
186.0,-212.6771469116211,14.860811542694163,0.11291909590363498,0.017473946561939378,0.10605722293257709,0.027703823319843033,-0.4142111465334892,-0.5608558654785156,-0.2487067431211471
187.0,-211.01780446370444,14.715250695982796,0.12407048791646953,0.01907939721906572,0.11799341067671774,0.04234692615514045,-0.499454990029335,-0.8162906169891357,-0.1448204219341278
188.0,-209.1781260172526,14.524112684617194,0.11559696868062015,0.026729111042890188,0.09338505193591112,0.008739257113864182,-0.25606330049534637,-0.40723317861557,0.0309537462890148
189.0,-207.78936513264975,14.07450877166463,0.11359654863675432,0.011893347053436316,0.1278313733637333,0.052498533490814236,-0.3873056952143088,-0.7407565712928772,-0.0033344828989356
190.0,-206.04765828450522,14.142074086982976,0.10708063095808028,0.012516988019187958,0.10420467952887214,0.031056824727238707,-0.1744267279282212,-0.397020936012268,0.0684300512075424
191.0,-204.71627807617188,13.80124057160477,0.12496895591417943,0.017592084479409707,0.12088168784976001,0.046078222294678166,-0.42619285980860394,-0.8054004311561584,-0.1624148488044738
192.0,-203.35865783691406,13.411122135218966,0.12089059129357331,0.010755133929922375,0.114651545882225,0.025380108086457416,-0.29369510617107153,-0.8264243006706238,0.323650062084198
193.0,-201.98031616210938,13.032884679943875,0.1087244463463624,0.008297638275087558,0.09569579983750974,0.014102304389992585,-0.2436948915322621,-0.3192593455314636,-0.0938908010721206
194.0,-200.6603266398112,12.547366867351839,0.11768392845988268,0.017927561804340287,0.11046907181541121,0.03550726458348054,-0.4533528337876002,-0.7250552177429199,-0.1549919247627258
195.0,-199.3677241007487,12.611662155594926,0.12168869127829866,0.021858961742623157,0.11546015987793601,0.029790053785464572,-0.5585986425479254,-0.8184823393821716,-0.2900450527667999
196.0,-198.0903294881185,12.256006080946278,0.13159653296073276,0.02502462974275723,0.1261550573011239,0.03842030465432202,-0.47927600642045337,-0.7972928881645203,-0.1614428162574768
197.0,-197.23810068766275,12.543486585189662,0.13030141467849407,0.02977899390527596,0.14870747675498322,0.07337164868135353,-0.4654730334877968,-0.8274189233779907,-0.1626944243907928
198.0,-196.02594502766928,12.185127890048067,0.11335118114948269,0.01792412116596891,0.11462406317392977,0.027110949157862003,-0.3519235278169314,-0.8138983249664307,0.2405437678098678
199.0,-195.09546407063803,11.690321043024035,0.11627208193143207,0.015069450087669752,0.11034474894404404,0.03851928226319378,-0.46379779775937396,-0.761340856552124,-0.292358249425888
200.0,-194.31588999430338,11.30127010864431,0.11886436492204662,0.010493147957428629,0.14784016708532965,0.03804619329207902,-0.44460610051949817,-0.8162906169891357,0.2194664478302002
201.0,-193.112548828125,10.862197407973053,0.10930125539501505,0.010776820651960107,0.11316543196638422,0.026469413885929518,-0.2757767116030057,-0.4671730399131775,0.0199833810329437
202.0,-192.63611857096353,10.408734608913464,0.13781430572271344,0.022572044075537843,0.1560886154572169,0.06742699614225242,-0.4918508504827817,-0.8196823000907898,-0.1169023066759109
203.0,-191.65576171875,10.218398491469255,0.12157985692222907,0.017065228110458682,0.12864241252342856,0.03719241952324839,-0.5266454542676607,-0.8274189233779907,-0.2096580117940902
204.0,-191.1788813273112,10.070625366129788,0.13485692441463465,0.013670557519231866,0.12608638529976204,0.04187842541887476,-0.41392406572898227,-0.7199756503105164,-0.0701550543308258
205.0,-190.50404612223306,9.70523421033823,0.11674380302429195,0.015327244410703777,0.13451918338735894,0.04591121383350497,-0.3053338484217723,-0.6550303101539612,0.2679771780967712
206.0,-189.66924540201822,9.19171431894885,0.12694451833764708,0.015722155686811304,0.121575320760409,0.03349434058372002,-0.35644998277227086,-0.5204339027404785,-0.1050975695252418
207.0,-189.02530924479166,9.154576002685772,0.12419367829958594,0.02372017315072126,0.14060677712162334,0.06224646614186456,-0.33225237516065437,-0.8054004311561584,0.020598005503416
208.0,-188.26566569010416,8.831138750295752,0.11843681211272873,0.014964250949926742,0.13001983116070426,0.04716586526454636,-0.3348192324241002,-0.4428843259811401,-0.0955995023250579
209.0,-187.44969177246094,8.506305772544756,0.1179144072035948,0.012965179674908235,0.1137676338354746,0.01998180913708074,-0.23857356359561285,-0.6862984895706177,0.5421492457389832
210.0,-186.87461853027344,7.874807493768585,0.13138700028260544,0.02645214202429771,0.14106541623671845,0.036621762146752966,-0.5347054203351339,-0.8274189233779907,-0.1611712872982025
211.0,-186.3406778971354,7.685792209925036,0.13091069211562473,0.012196717543584383,0.11544753859440482,0.03710211768445419,-0.32450567993024987,-0.5759520530700684,0.0361472032964229
212.0,-185.7521235148112,7.51286314422872,0.12433307742079096,0.010132695719283795,0.13018626968065894,0.042569552024744696,-0.3032788236935933,-0.8162789344787598,0.6154745221138
213.0,-185.06922403971353,7.463845556120148,0.11965577180186902,0.020222969499753742,0.12009397024909652,0.04872886493884645,-0.46144257485866547,-0.8274189233779907,-0.1486694514751434
214.0,-184.46619669596353,7.2621851079751405,0.12036680430173868,0.023254271283445548,0.11648865168293314,0.03497505721484037,-0.3703981315096219,-0.7593578696250916,0.2306772023439407
215.0,-183.76996103922525,7.318366550377739,0.11659589409828182,0.013714112287814596,0.10118362307548519,0.03379115535257859,-0.5053456351161003,-0.7696496248245239,-0.1977881342172622
216.0,-183.6125717163086,7.311627250135131,0.13004518424471218,0.022624553171222608,0.15071298802892363,0.07776018941233721,-0.3720484914568563,-0.7972928881645203,0.3360220193862915
217.0,-182.8310521443685,7.415533207948927,0.1181588396430015,0.02439456069453147,0.1207732185721397,0.038854307019230636,-0.33597489322225255,-0.5185173749923706,-0.079221136868
218.0,-182.3142573038737,7.579458649804964,0.11324058969815572,0.017968959990940152,0.11469423770904537,0.036016442787199426,-0.5603097478548685,-0.8139996528625488,-0.1811221241950988
219.0,-182.04729970296225,7.707066748750975,0.1323496426145235,0.01221672753490845,0.12980389098326361,0.05764720689528517,-0.284856711824735,-0.6364202499389648,0.5538361072540283
220.0,-181.57451629638672,8.091653378423919,0.11906668916344638,0.015685046952140926,0.11785303801298137,0.04466015601624021,-0.24883045256137848,-0.5742214918136597,0.2334626615047454
221.0,-181.4031524658203,8.343789450005472,0.1249266552428404,0.014327733849921769,0.1380572579801082,0.06002946445236291,-0.4509497433900833,-0.8196823000907898,0.2807734310626983
222.0,-180.57762400309244,8.110340662574261,0.11218292390306787,0.017693952728970522,0.09568904961148895,0.012295496180092185,-0.3351583455999692,-0.4251608550548553,-0.2162563651800155
223.0,-180.39779408772787,8.308887485499167,0.13358522579073903,0.017229772797344438,0.11916389564673104,0.045310441652222776,-0.41721588373184204,-0.5058374404907227,-0.2730565369129181
224.0,-180.29331970214844,8.503294243192192,0.13446508223811784,0.015527990177446995,0.145067931463321,0.06259411714126906,-0.5757713963588079,-0.8166518211364746,-0.0549348294734954
225.0,-180.22081502278647,8.788755802166314,0.11844689647356665,0.018835946877994624,0.14401537179946897,0.047788976445009304,-0.11039302249749501,-0.4149281084537506,0.4339924156665802
226.0,-180.06650034586588,9.110495518706085,0.12769009421269095,0.019242681742182556,0.16065587724248562,0.06207593714812041,-0.09545597527176138,-0.6013513803482056,0.8366709351539612
227.0,-179.56058502197266,9.325517270017754,0.1051400279005368,0.01530329643481134,0.12715077772736547,0.034175114579030684,-0.27555535423258937,-0.8175169229507446,0.1853639930486679
228.0,-179.44827270507812,9.482307841760816,0.12143141403794284,0.021137014897790886,0.14471697683135665,0.06054915625254475,-0.32752508670091623,-0.6316386461257935,-0.1075567007064819
229.0,-179.1156743367513,9.487197473439398,0.12005275860428806,0.02248597685337544,0.12207260479529697,0.0417955000284474,-0.3853997861345609,-0.8196823000907898,0.1726171821355819
230.0,-178.93971506754556,9.415935122116622,0.11580034345388407,0.020709660732474388,0.13322105134526882,0.03693574533145414,-0.4096655671795209,-0.8166518211364746,0.3430323600769043
231.0,-178.7269719441732,9.434518933552873,0.11296539505322771,0.010579961652884357,0.14878838012615833,0.026014835000839717,-0.4619387189547221,-0.7593578696250916,-0.1093574464321136
232.0,-178.25223541259766,9.701993102355601,0.11385519802570337,0.016756425418898754,0.12647857517004008,0.052161257087019026,-0.2350655533373356,-0.71224445104599,0.3112174868583679
233.0,-178.20083363850912,10.122277787624492,0.1178814110656579,0.011199648761194211,0.1507107963164647,0.061804023389044775,-0.2616877344747384,-0.6714326739311218,0.0741125866770744
234.0,-178.1673355102539,10.360085620375308,0.12962169448534644,0.016042473451705737,0.14997650807102517,0.06145602743785933,-0.45724475880463916,-0.7972928881645203,0.2705182135105133
235.0,-177.6858876546224,10.70756286486041,0.11254386355479555,0.021188272124897146,0.11876174559195833,0.04468988077996393,-0.24039774388074875,-0.7520222663879395,0.4866909384727478
236.0,-177.28258260091147,10.661905558594698,0.11370791991551714,0.015648392962585696,0.10771695400277768,0.01813493596721749,-0.3761274628341198,-0.6164007186889648,0.0916467308998107
237.0,-177.26058959960938,11.06773879216131,0.12314031894008313,0.018055997967927423,0.13827558234333986,0.06115959284634398,-0.41659071917335194,-0.5707147121429443,-0.1177180930972099
238.0,-176.88399759928384,11.41842500791676,0.11577970782915746,0.018224167390428262,0.12352900082866347,0.04373374711187445,-0.2758306600153446,-0.6443163156509399,0.0855819582939148
239.0,-177.04488881429037,11.839990758425726,0.11880088225007053,0.02248836362199779,0.14955711737275124,0.05346922072296863,-0.4663079467912515,-0.8162906169891357,-0.1170974895358085
240.0,-177.21825154622397,11.910781439139067,0.12880416835347808,0.017099377923331063,0.14157535756627718,0.03934193909309842,-0.46516254792610806,-0.7593578696250916,-0.2093425989151001
241.0,-177.0955327351888,11.797192245151495,0.12012015034755068,0.010347988708324714,0.14568822210033733,0.04115863009950821,-0.641314854224523,-0.8274189233779907,-0.4118711352348327
242.0,-176.950314839681,12.055645348810721,0.11164806907375652,0.012304918014900074,0.11175420880317684,0.024593031950273736,-0.39739055559039116,-0.8139996528625488,-0.1195906475186348
243.0,-176.77020009358725,12.01744561389751,0.11784878745675083,0.013163377697551963,0.13201156134406722,0.026426216963995483,-0.32664988934993744,-0.5996705889701843,0.0565840005874633
244.0,-176.55191040039062,11.886177339442797,0.11965475479761757,0.018593582707331923,0.11022055024902022,0.01976515387054647,-0.2524208103617032,-0.8139996528625488,0.434382677078247
245.0,-176.5347900390625,11.707402272092693,0.12407621989647544,0.01621525658486738,0.14125779519478476,0.04652861933564732,-0.37646758556365967,-0.7972928881645203,0.8330471515655518
246.0,-176.5116449991862,11.996252135444102,0.12863300616542495,0.026525356366166215,0.15381349871555958,0.05648788154330871,-0.4858167078346014,-0.8303291201591492,-0.0290168561041355
247.0,-176.03010050455728,12.269843151628034,0.1051688951750596,0.010786555187251357,0.10016612956921254,0.025142911819932046,-0.2924579987302422,-0.5749020576477051,0.028637271374464
248.0,-175.400026957194,12.337599092883654,0.11773404727379477,0.012139226767037848,0.10729991768797237,0.03613871669835775,-0.2689981920023759,-0.4844749569892883,-0.0516236126422882
249.0,-175.25780232747397,12.63970838632053,0.10758517558375987,0.014061187739718893,0.1156108404199282,0.040039769885301696,-0.28166232878963154,-0.468577116727829,-0.0822179839015007
250.0,-175.28296407063803,12.740065765754165,0.1267760520180066,0.024675809531280544,0.11414178460836406,0.024229407665078206,-0.447150985399882,-0.8139996528625488,-0.1902525126934051
251.0,-175.32577260335287,12.934434138879482,0.12017942219972606,0.02697169264406866,0.12170713767409318,0.04067696092275964,-0.3499479951957862,-0.7593578696250916,-0.110898308455944
252.0,-175.34636942545572,13.312615215922992,0.11809307088454561,0.026521449787025496,0.14734525357683495,0.05116674219089141,-0.4596616228421529,-0.81550532579422,-0.2794073522090912
253.0,-175.0222905476888,13.384989517097493,0.10564713676770526,0.012948662652999645,0.10350302110115683,0.023200700718283056,-0.3865759273370107,-0.6078149080276489,-0.2295970022678375
254.0,-174.91348012288412,13.52090058016667,0.12156768888235091,0.01270938704868854,0.11540531367063518,0.04877237934863496,-0.42544246713320416,-0.7244069576263428,0.3215776085853576
255.0,-174.73146311442056,13.738337069869228,0.11538048957784967,0.014118076820759868,0.1024758107960224,0.035687539067057183,-0.35157408751547337,-0.564701497554779,-0.0320941917598247
256.0,-174.45956420898438,13.671356906767201,0.11920960495869315,0.029720311086777,0.08915960043668743,0.02104584271945669,-0.14327852187367776,-0.4432250559329986,0.4196912050247192
257.0,-174.3140411376953,14.044043386780949,0.1255287205179532,0.023418385286287736,0.11870186900099115,0.026392841123642624,-0.5063656077254564,-0.8273352384567261,0.0058676567859947
258.0,-174.00906117757162,14.268259833726809,0.11111406857768691,0.010047976135046592,0.10075823528071241,0.031228671497947728,-0.3096126423527797,-0.7427733540534973,0.0790423601865768
259.0,-173.93668365478516,14.615267294494206,0.12442996477087336,0.02246046415966646,0.11448951313892998,0.0422501321407405,-0.4065726511180401,-0.8139996528625488,0.2754110395908355
260.0,-173.99879709879556,14.85676501118623,0.1187927015125751,0.025406305040140357,0.12908134236931795,0.052370240790814676,-0.36434849599997204,-0.7456991076469421,0.1177325546741485
261.0,-174.20155588785806,15.241378823934562,0.12356312821308768,0.019974828784800783,0.1319331123183171,0.06656936627114005,-0.5003873084982237,-0.7593578696250916,-0.2393663376569748
262.0,-174.08700052897134,15.30603430220756,0.1261567113300164,0.01733718843225959,0.12401380762457846,0.017638317286549493,-0.3644890561699867,-0.6828635931015015,-0.1462884992361068
263.0,-173.791384379069,15.442161683729216,0.11760692422588663,0.014574808707802797,0.10522638882199918,0.03001871464104017,-0.3697582855820656,-0.6843836307525635,-0.1494014114141464
264.0,-173.84012603759766,15.498309814666863,0.124707226951917,0.021857813629217626,0.11064888040224706,0.046453187292293904,-0.5619563808043798,-0.752663254737854,-0.2872896194458008
265.0,-173.87784067789713,15.364318031062115,0.12097821384668346,0.01813064815075762,0.12418235093355175,0.04532482614502385,-0.343936422218879,-0.5645217895507812,-0.0715417191386222
266.0,-173.69049835205078,15.403778694739197,0.11198851590355234,0.012787305280261696,0.09810036917527513,0.025223659394849614,-0.4366985658804576,-0.6909418106079102,-0.1380301713943481
267.0,-173.42647806803384,15.284636528166393,0.11489233002066608,0.014548258531825372,0.119190319130818,0.06188094471173915,-0.3291527144610882,-0.6497756242752075,0.0924401506781578
268.0,-173.48342641194662,15.567009720536657,0.1260063176353772,0.023117869000804436,0.10728378842274343,0.029961789080300612,-0.25610220059752464,-0.5957434773445129,0.4149075150489807
269.0,-173.62725067138672,15.855627542370609,0.1310428070525328,0.030591985436436767,0.1266422631839911,0.03444750683889304,-0.18881985343371824,-0.7972928881645203,0.5106112957000732
270.0,-173.76329294840494,16.055478125467904,0.11572874834140139,0.022304124171648315,0.11538958549499508,0.040267129189992326,-0.37568149467309314,-0.7593578696250916,0.5290812253952026
271.0,-173.8730443318685,15.989167952691826,0.12880894665916756,0.017332025221989584,0.11847757051388418,0.028055715368827464,-0.5320013612508774,-0.7656928300857544,-0.4074855744838714
272.0,-173.94068145751953,16.02831675419407,0.11484025294582047,0.014755351196105687,0.10960450644294417,0.04579821842468622,-0.3474823267509539,-0.8196823000907898,-0.0264740549027919
273.0,-174.30356089274088,16.179964934080235,0.12923519561688102,0.012262825557555345,0.14508955428997672,0.06253771789417756,-0.417799470325311,-0.7972928881645203,-0.1439700573682785
274.0,-173.9201685587565,16.584650836662544,0.11203947787483526,0.017632496923523498,0.10532255098223682,0.02917103754971781,-0.3269421309232712,-0.7255805134773254,0.3577331304550171
275.0,-173.9558334350586,16.678664285434657,0.11062433446447051,0.018903944338342988,0.11123428742090857,0.028167939750205567,-0.47854601343472797,-0.8054004311561584,-0.1124867647886276
276.0,-173.91336822509766,16.85098178001829,0.10268144433697061,0.017903370528263927,0.11786100640892977,0.050990813485412255,-0.22797558891276518,-0.5884272456169128,0.2764544188976288
277.0,-173.95743306477866,17.013852325294522,0.11494475851456322,0.017791310389874426,0.11504581322272615,0.024016045609234624,-0.3743557184934616,-0.8274189233779907,0.593407154083252
278.0,-173.77279408772787,17.19060734591696,0.1115084812045097,0.020835055645932132,0.09088381379842754,0.026257990226557486,-0.5255789508422216,-0.8054004311561584,-0.1441959142684936
279.0,-173.91602325439453,17.08973878817286,0.11718948682149248,0.019720850407954828,0.13702385748426116,0.09166524474099563,-0.37346967061360675,-0.5025244355201721,-0.1920236945152282
280.0,-173.9456583658854,17.075828433411463,0.12044156342744822,0.01757122707124905,0.13822880387306208,0.048176152053832764,-0.32903603091835976,-0.8196823000907898,0.1875039190053939
281.0,-174.0881118774414,17.1716487433359,0.11841818566123641,0.030943446986842257,0.11119693517684931,0.027366027812258106,-0.27709760144352913,-0.8139996528625488,0.2402911633253097
282.0,-174.12665303548178,17.263198247153685,0.11431698625286417,0.022987771225479185,0.11466807499527927,0.027423471450338816,-0.2776863599816958,-0.5485774278640747,-0.0393936187028884
283.0,-173.95006815592447,17.1188754701931,0.11394183089335756,0.01695333156254207,0.10379324853420253,0.03322017008434744,-0.30436774094899494,-0.4171972572803497,-0.2060846239328384
284.0,-173.85682932535806,17.00733442384022,0.1098115108907222,0.02863346119836117,0.09700788930058478,0.018834652165392547,-0.3201887294029196,-0.8166518211364746,0.0176603179425001
285.0,-173.8448715209961,16.98204584502809,0.10336705669760698,0.014021076733952758,0.11065105597178139,0.0281592606038008,-0.10979789786506444,-0.4498633444309234,0.2074574679136276
286.0,-173.7471186319987,17.124188551235946,0.10916124780972795,0.024387136963614872,0.09622852876782416,0.023157237711646322,-0.31929886527359486,-0.8274189233779907,0.04884659871459
287.0,-173.56097666422525,17.06232197023026,0.10804018750786777,0.022925135079868073,0.10815346116820967,0.022325672177812207,-0.170167221998175,-0.3969787359237671,0.1398023962974548
288.0,-173.61770629882812,17.29473424596029,0.11470986157655709,0.016849982812080506,0.10215630009770389,0.03191178355537883,-0.33073703447977704,-0.5682154893875122,-0.1257191598415374
289.0,-173.41250864664713,17.415907252700027,0.10656984647115068,0.016447662541008466,0.10633824393153189,0.027972820617379292,-0.1593912914395332,-0.6059988141059875,0.410495400428772
290.0,-173.50066630045572,17.39164277567022,0.11220295354723925,0.018947093104307273,0.11133509005109464,0.023166690016791936,-0.23191569310923418,-0.7593578696250916,1.011532187461853
291.0,-173.1861139933268,17.429876076582065,0.09691783164938285,0.012762487732994857,0.10521464546521497,0.02059326718937822,-0.18000404195239147,-0.5990356802940369,0.1371116936206817
292.0,-172.90930938720703,17.37449222767069,0.10503329709172243,0.01784663610863222,0.09203706185022986,0.02456355005289731,-0.22151010359326997,-0.5088605284690857,0.0682445764541626
293.0,-173.19283803304037,17.504344440383942,0.11292218913634615,0.01868815908620742,0.13090434049566588,0.0671096280137966,-0.3919648677110672,-0.7361259460449219,-0.2135852575302124
294.0,-173.0583724975586,17.504999524996663,0.10703357557455695,0.016247870213614016,0.10243115574121471,0.01723752674205147,-0.44187821944554645,-0.7756955623626709,-0.0696209743618965
295.0,-172.91024271647134,17.343297082562813,0.11777526761094727,0.01793357825896932,0.09878532464305556,0.01254932802114326,-0.29656462868054706,-0.7536672949790955,0.0953069031238555
296.0,-172.7233861287435,17.535174958053044,0.10732448225220037,0.01606257865623154,0.12445698554317153,0.04181648356645579,-0.14121900126338005,-0.8162906169891357,1.2402578592300415
297.0,-172.15806325276694,17.13414479046661,0.11043214425444599,0.019553547691677192,0.09000511591633155,0.007893642690712157,-0.06357854853073756,-0.5665476322174072,1.268632411956787
298.0,-172.219357808431,17.046471966980747,0.11857688178618746,0.02424467017403738,0.1179173278311888,0.020045488269299354,-0.08299167392154533,-0.5521877408027649,0.4635090827941894
299.0,-172.31334177652994,17.248533243158555,0.11974461004137986,0.021277718417177714,0.11993445331851638,0.04270982150125098,-0.23182793706655502,-0.5703188180923462,0.457350492477417
300.0,-171.9843724568685,17.180579244022653,0.101202147702376,0.01756026809514497,0.11978051066398616,0.028063626329611787,-0.1468380516550193,-0.4683232605457306,0.2291653603315353
301.0,-172.27106221516928,16.932157778938915,0.12343555688858028,0.02168358891607752,0.13887663682301835,0.04700495442795164,-0.5344026585419973,-0.643325686454773,-0.2970021367073059
302.0,-171.91596221923828,16.64189507715525,0.11313793187340097,0.01118117664248412,0.1314110793173313,0.022450275385048714,-0.34293772652745247,-0.6557807326316833,-0.1032533273100853
303.0,-171.8355229695638,16.57395955144024,0.11497369160254793,0.024169281125359092,0.1240686705956856,0.04679956963934057,0.057692550122737885,-0.3832487463951111,1.2444459199905396
304.0,-171.6822077433268,16.39405667326769,0.11469936370849605,0.01670577523990521,0.12493563691775,0.02862822232023818,-0.17983610555529594,-0.5892478823661804,0.9058629870414734
305.0,-171.36971791585287,16.236308952401277,0.10414699713389071,0.018042375915376052,0.1036845967173576,0.020171522423798386,-0.1653427624454101,-0.4811623990535736,0.3554979562759399
306.0,-171.0175806681315,15.932072248903943,0.10264461735884345,0.013237663859274381,0.09693324565887447,0.02070722824691513,-0.2842638185247779,-0.6104158163070679,0.2061752825975418
307.0,-170.65555063883463,15.504436232573942,0.10346460590759908,0.03045288129414325,0.1110187396407127,0.04270475239349326,0.09270304565628369,-0.2182698547840118,0.95408833026886
308.0,-170.298952738444,15.584163777758878,0.09871358424425124,0.024270097318988843,0.10018122196197506,0.020947651093800267,-0.1880939931919177,-0.8166518211364746,0.9242565631866456
309.0,-170.35909271240234,15.805022575515075,0.11701176936427747,0.020943319895534804,0.12302896007895464,0.05145807063885987,-0.3390590772032738,-0.7044335007667542,0.3365600109100342
310.0,-169.92073822021484,15.800244152064053,0.114915519952774,0.01857694840648007,0.09661193440357842,0.013354463296524472,-0.3141900822520256,-0.6442998647689819,-0.1433601528406143
311.0,-169.8541742960612,15.767001031372988,0.11020064105590177,0.02181225954908712,0.12690659550329048,0.05163319390161272,-0.2072588667894403,-0.6077632904052734,0.0293145347386598
312.0,-169.76569366455078,15.64691898234552,0.12604549775520954,0.033543919371628934,0.11617588996887203,0.028130020484565057,-0.21656432002782822,-0.765705943107605,0.2820438146591186
313.0,-169.66447957356772,15.401120839276368,0.1214237051705519,0.01586019869284618,0.10425899674495055,0.011152044075180514,-0.4016967286200573,-0.6607552766799927,-0.0052389022894203
314.0,-169.6980972290039,15.50918023790178,0.11757312218348183,0.019024209069875092,0.1239547468721866,0.051266185509419165,-0.1707928710384294,-0.6381796002388,0.0909902453422546
315.0,-169.70896657307944,15.36091990795816,0.11271039023995395,0.017227724150805063,0.1065797296663125,0.029594842133589483,-0.2130788986881574,-0.6442973613739014,0.6692731380462646
316.0,-169.19373321533203,15.100207374271672,0.10656221086780227,0.020563866801765415,0.10258588194847103,0.019948668685303806,-0.1581788895030816,-0.4929563403129577,0.2920476794242859
317.0,-169.07127888997397,14.952372051146936,0.10889567434787746,0.023379376682573456,0.11301693444450693,0.03409712467338258,-0.11794248595833777,-0.5491475462913513,0.7138268351554871
318.0,-168.9203898111979,14.584285998304615,0.09596152851978933,0.012723207490337623,0.1110020404060681,0.04262191139899749,-0.42321909715731937,-0.8274189233779907,-0.1434978991746902
319.0,-168.63701629638672,14.228592080916759,0.10602468873063718,0.02381694523713885,0.11674420908093448,0.05704700073576405,-0.13484702010949454,-0.5257144570350647,0.4451577365398407
320.0,-168.57869466145834,14.431949527874924,0.10813423991203304,0.024969494343236243,0.12067928537726397,0.0610092419485228,-0.04122298055638869,-0.496603399515152,0.4503983557224273
321.0,-168.23230997721353,14.303667808719824,0.1079826491574446,0.02599296169330188,0.10685930897792177,0.03029380370400163,-0.20244423362116018,-0.8054004311561584,0.6721708178520203
322.0,-168.57613881429037,14.558240982122095,0.13002215450008706,0.027973127131829464,0.1256362050771713,0.04607502981828248,-0.3499600092569987,-0.6507276892662048,-0.0835677534341812
323.0,-168.60686747233072,14.538421426960081,0.11621769269307451,0.017303065154871455,0.14080257465442017,0.034282413882935577,-0.35432224969069165,-0.8166518211364746,0.1346926093101501
324.0,-168.36141204833984,14.224182119419941,0.11795483902096744,0.017147644909307536,0.1274637045959631,0.03081726075978375,-0.33355026692152023,-0.8139996528625488,0.1573097854852676
325.0,-168.1584218343099,14.30425381790205,0.11476202433307962,0.023312216981911243,0.119487602263689,0.06695135371983854,-0.011445422967274963,-0.5522897243499756,0.3739044070243835
326.0,-167.56014506022134,14.265386625891857,0.10401782890160872,0.02529005336980311,0.10117628922065096,0.04203653578596617,-0.07117088884115219,-0.3780897557735443,0.4457833468914032
327.0,-167.38717397054037,14.096744348029572,0.09857915962735807,0.012065979078697567,0.10967112208406125,0.02222841965530046,-0.19489964097738266,-0.4402376711368561,0.0512110516428947
328.0,-167.45506286621094,14.14882445366848,0.12950574234127996,0.0373550158544853,0.14607846116026238,0.0935847396090818,-0.35633777268230915,-0.8274189233779907,0.0551331974565982
329.0,-167.60592397054037,14.52705627457471,0.11020885159571964,0.017186610461940623,0.1528833881020546,0.08049893446241488,-0.2059657188753287,-0.5221819877624512,0.0847894921898841
330.0,-167.54497782389322,14.576273509338831,0.11424102758367849,0.01767588402157386,0.12630985304713246,0.02941289081334575,-0.3907341808080673,-0.7593578696250916,-0.059374913573265
331.0,-167.1439641316732,14.62577544460401,0.09614778930942214,0.010251822299250802,0.10987213253974909,0.025897343468153144,0.03952547349035741,-0.2063445001840591,0.4449112117290497
332.0,-167.1169637044271,14.585491818520888,0.10912999883294101,0.02842497293958127,0.12744994585712746,0.02622423464794752,-0.08172830939292909,-0.6176867485046387,0.5856096148490906
333.0,-166.67210388183594,14.567210212561065,0.10633343582351996,0.026419384873724545,0.10043043891588843,0.04566937679892719,-0.20804312328497568,-0.6009533405303955,0.2724501490592956
334.0,-166.24294789632162,14.349233927363047,0.1084410386780897,0.01600016806414522,0.11151045188307757,0.039159797299070674,-0.10476167500019072,-0.3318997025489807,0.0818825289607048
335.0,-166.1676508585612,14.47932898177968,0.1035427575310071,0.019891116381145938,0.11729745939373966,0.05027517927653261,-0.0716271518419186,-0.3749500811100006,0.7805123329162598
336.0,-166.43145243326822,14.664640413103553,0.11773403237263358,0.01709809214402325,0.140355451653401,0.03748001211128262,-0.2761961799114942,-0.4721140265464782,-0.0511112995445728
337.0,-166.28514099121094,14.691515616794263,0.09920063614845272,0.010754329305027913,0.14188009997208906,0.04775756136285337,-0.11867391100774209,-0.3672321736812591,0.1806109100580215
338.0,-166.3291447957357,14.876601923791121,0.10301053772370017,0.018227426195871685,0.14241382603844002,0.043863749342558225,-0.1066672916834553,-0.2967149317264557,0.1500770002603531
339.0,-166.2408014933268,14.994602044418562,0.09989066297809279,0.009141958612213978,0.15618971486886338,0.08115544465484043,-0.35394271463155746,-0.5805716514587402,-0.0956404060125351
340.0,-165.84881337483725,15.249980786417463,0.1086591072380542,0.022520099363988542,0.10723963628212607,0.026325123754759053,-0.10948637903978425,-0.2812427878379822,0.1406008154153823
341.0,-165.46477762858072,15.302468365756473,0.09954715768496192,0.021045163621316986,0.11288547391692792,0.029655421552727976,-0.1673524429400762,-0.632430374622345,0.6877424120903015
342.0,-165.35333760579428,15.351410523221451,0.10397272432843839,0.022444980267962204,0.1039414964616298,0.0321771659619175,-0.30250624567270273,-0.3950458467006683,-0.1263787299394607
343.0,-165.1081085205078,15.359429037354113,0.09805553903182342,0.02498331079993517,0.11772139742970462,0.04553450329259124,-0.24160806182771918,-0.5432233810424805,-0.0188165511935949
344.0,-165.2111078898112,15.442965549733849,0.12025211254755652,0.025720565366939823,0.12393830592433608,0.028957622732984092,-0.24684118727842966,-0.8190914392471313,0.5989179611206055
345.0,-164.74384307861328,15.588000016569747,0.10210070013999933,0.01707400892471455,0.09829006468256309,0.02108406507100174,-0.19112534572680792,-0.6804226040840149,0.4952167570590973
346.0,-164.39730072021484,15.500022899249284,0.10944297661383943,0.01409651770601467,0.12483944992224372,0.05724112391631892,-0.18080302917708954,-0.5486704707145691,0.0587667152285575
347.0,-164.86957041422525,15.477143847603788,0.1101047446330388,0.016385986171184398,0.16086912776033083,0.06595002210577218,-0.33844312901298207,-0.8042422533035278,-0.0783172771334648
348.0,-164.54118855794272,15.450870389069761,0.09460922578970588,0.014230827489849824,0.08478460709253943,0.020137969308947554,-0.04843295862277347,-0.2600050270557403,0.2400325685739517
349.0,-164.91519927978516,15.72259941527594,0.1191224915285905,0.015128338795842595,0.15605511019627247,0.06478868559239802,-0.32079614450534183,-0.6786694526672363,-0.1767474263906479
350.0,-164.90600077311197,16.344346377079614,0.11228911206126208,0.027737969380041572,0.1273501316706339,0.07475715999437677,-0.20876530557870865,-0.5931375026702881,0.6392332911491394
351.0,-165.05990600585938,16.71923931912963,0.10953881964087482,0.015636523704486812,0.1537388240297635,0.0761950956003636,-0.03365203738212584,-0.7077391147613525,1.2448017597198486
352.0,-164.96787770589194,16.870401790384168,0.12131772687037783,0.018327958888117318,0.13132966185609496,0.05183060508613006,-0.4962536071737607,-0.8196823000907898,-0.0742840617895126
353.0,-165.36732737223306,17.489739942141366,0.110970148195823,0.02249835903512492,0.15369777257243786,0.09427624587175684,-0.45241307335284847,-0.815919816493988,0.0036026467569172
354.0,-165.1108601888021,17.64515895640825,0.09778208906451856,0.027091553521132912,0.10354562600453693,0.023607042665821306,-0.10448160519202547,-0.4186133742332458,0.546278178691864
355.0,-165.19009653727213,17.49684654408465,0.115806121379137,0.021076944762305063,0.11306270336111383,0.03686764857477573,-0.3851226108769576,-0.836256742477417,0.4418120980262756
356.0,-165.16687774658203,17.401448187952614,0.10085593784848845,0.017531293819447947,0.10428659493724506,0.03190811057996963,-0.3046056392292182,-0.8162906169891357,0.0443134196102619
357.0,-165.5204823811849,17.542249258326002,0.11685851961374279,0.03215378604215816,0.17651744621495402,0.09190618143777786,-0.37535026979943115,-0.7972928881645203,0.0125567726790905
358.0,-165.74758911132812,17.83922242354973,0.10755220800638193,0.025639771121390507,0.13588479409615195,0.052438068230895696,-0.11008646339178087,-0.6690957546234131,0.489113837480545
359.0,-165.80345662434897,17.689563624944103,0.09953623265027996,0.010530439201840542,0.14714824222028253,0.10459063901890629,-0.2016857291261355,-0.5082557797431946,0.1861851215362548
360.0,-165.79482777913412,17.33589117818309,0.11157738914092379,0.018095092171690617,0.13509715721011156,0.041362422564946356,-0.34730843765040237,-0.7278622984886169,-0.0585291050374507
361.0,-165.75145467122397,17.136280309930708,0.11415053407351172,0.018287872734386385,0.1353175193071365,0.05673827428250853,-0.4384789740045865,-0.8166518211364746,-0.1564719229936599
362.0,-165.858762105306,17.47344778905911,0.10849608605106668,0.014672105698146332,0.15658871829509732,0.10317051580503413,-0.2861508658776681,-0.8158210515975952,0.0331940427422523
363.0,-165.7578099568685,17.643641235047347,0.09862283120552695,0.014273722808685765,0.11017926285664235,0.018664390147436493,-0.23564763367176056,-0.6452153325080872,0.0238979049026966
364.0,-165.94630432128906,18.030094927931305,0.12140463044246035,0.019745373999417053,0.14014972622195876,0.04100916011224863,-0.3927808776497841,-0.7111310362815857,-0.1560874879360199
365.0,-165.85181427001953,18.095677725281977,0.09692259753743804,0.015038672031007715,0.13510547702511147,0.0613266894952333,-0.15167304563025633,-0.5591611266136169,0.2181055098772049
366.0,-166.22330474853516,18.374587009893393,0.1051507530113061,0.01104456801622455,0.15656953305006022,0.06110488910130089,-0.3771703199793895,-0.8139996528625488,0.0426194407045841
367.0,-166.1650848388672,18.226638634059224,0.10877386853098865,0.014061534290346924,0.11721731722354885,0.023913694041752462,-0.2864391493300597,-0.6171027421951294,-0.0259973034262657
368.0,-166.2899653116862,18.010871487162472,0.10063913340369857,0.010978784572724143,0.1500077943007151,0.10387332115545414,-0.18658795083562532,-0.5555295348167419,0.2741204798221588
369.0,-166.27179209391275,18.222830693302523,0.11466557160019869,0.02964286520090667,0.14049378658334413,0.05288218442175246,-0.16441140820582706,-0.7972928881645203,0.5160832405090332
370.0,-166.17422485351562,18.047830702904893,0.10658890753984447,0.018222457661040074,0.11096843332052227,0.030052525050743604,-0.357455858339866,-0.6991879940032959,0.0656042098999023
371.0,-165.9925053914388,17.90936426604524,0.10677328333258625,0.029028343954313897,0.11525708933671312,0.03888286926548013,-0.25583991470436257,-0.6306594610214233,-0.0254899077117443
372.0,-166.27201080322266,18.034711772638953,0.11828294768929476,0.022050943481843645,0.1450090445578098,0.03521984689492941,-0.3449369440592515,-0.8054004311561584,0.0006005122559145
373.0,-165.8273468017578,17.85202606701683,0.09857442478338874,0.013418415100740691,0.11394825081030523,0.027796253251401642,-0.3009066016723712,-0.716242790222168,0.0264704078435897
374.0,-166.3083470662435,18.763358836629212,0.11698705827196436,0.023407093519665273,0.16722735638419786,0.15690376705714112,-0.15815860172733665,-0.5543741583824158,0.0288064461201429
375.0,-167.06512959798178,19.0835167521288,0.1264517121016979,0.016035636406273753,0.20058892418940863,0.11110554026624499,-0.435501587887605,-0.618076741695404,-0.2022003084421157
376.0,-168.11776479085287,19.97529298989677,0.11150903999805449,0.01652315093049016,0.2553339997927348,0.1687095715044417,-0.2132116090506315,-0.5690416693687439,-0.009984191507101
377.0,-168.63448079427084,20.730497538753262,0.1218868692715962,0.01651091437775009,0.17991907211641467,0.16693807293329704,-0.11501819640398026,-0.3904194235801697,0.0943165645003318
378.0,-168.6309356689453,20.815531484335352,0.09924701228737827,0.011136612191544762,0.10265316379566984,0.040361374474785744,-0.08506205677986141,-0.4481850564479828,0.7948192358016968
379.0,-168.3727544148763,20.941183403440178,0.10873681803544359,0.01803428711322172,0.10959316169222194,0.048690168502350126,-0.38712412243088085,-0.6879300475120544,0.0701622143387794
380.0,-168.31988016764322,20.716203140825996,0.1162956096231937,0.023568409063895797,0.13502595822016394,0.01879600842907971,-0.13337171326080957,-0.5471314787864685,0.1643089205026626
381.0,-168.8642603556315,21.035283278574965,0.11270501961310701,0.024999562024361727,0.1925709843635559,0.10780512745308085,-0.12905405896405378,-0.8139996528625488,1.2121573686599731
382.0,-168.8371378580729,21.058996842220992,0.11068034420410788,0.024705414818798527,0.11453484371304508,0.04503913913259699,-0.16887011751532555,-0.6978709101676941,0.8174499869346619
383.0,-169.0915730794271,21.209424286179935,0.10950101291139917,0.014725236252746894,0.1435968143244584,0.03225814974565581,-0.33282267053922016,-0.6998530626296997,0.2042497098445892
384.0,-169.4099553426107,21.619898307452363,0.10582671687006949,0.02578150979663197,0.1452434994280338,0.09626734929895911,-0.2693696940938632,-0.7972928881645203,0.0800216570496559
385.0,-169.51689656575522,21.66201156346514,0.11661642914017038,0.015331295730924458,0.11226513360937433,0.03922212570028008,-0.23622513127823672,-0.7858290076255798,0.0152640622109174
386.0,-169.6347427368164,22.024128292346017,0.10313173631827033,0.02026234749574536,0.1186367273330688,0.06340138432784886,-0.2716892659664154,-0.7473151087760925,1.1248339414596558
387.0,-169.66190083821616,22.562221067645726,0.10303107028206183,0.025915859848446913,0.11693707977732017,0.0727747567750054,-0.16208188238670115,-0.518669605255127,0.0615475811064243
388.0,-169.57706451416016,22.481072233240003,0.10958617677291228,0.022795074238102567,0.09548913066585855,0.03835205470768695,-0.3331620932246248,-0.768796443939209,0.02640868909657
389.0,-169.88297526041666,23.166200459620665,0.10959750786423679,0.018295000219293735,0.14582711582382515,0.11519657343381084,-0.508557582894961,-0.8152557611465454,0.0584289729595184
390.0,-169.88580067952475,23.490944724485466,0.10824641833702718,0.014535417642463527,0.11568506682912505,0.028048478563977304,-0.06775580237930019,-0.2388409823179245,0.0148701006546616
391.0,-170.11537170410156,23.76822157282941,0.10556325440605478,0.015550853922544763,0.12847577035427088,0.06417925425762924,-0.30918945992986363,-0.8162906169891357,-0.0674280151724815
392.0,-170.36920674641928,23.82105432696112,0.11793056254585582,0.030301833366137617,0.11441945905486738,0.0520866588332408,-0.35240918832520646,-0.7103148698806763,0.0240166820585727
393.0,-170.20177205403647,24.132790826240324,0.10697541013360018,0.023074416634005813,0.11358009651303284,0.07248071616803992,-0.10706243291497226,-0.5036604404449463,0.4367186725139618
394.0,-170.48369344075522,24.65709808616163,0.10899983594814931,0.02524558050879921,0.13964814320206637,0.07437741342998079,-0.1912282466267546,-0.5497146248817444,0.121097907423973
395.0,-171.08578491210938,25.224494896382634,0.13104256615042684,0.040356729919820464,0.16919986531138417,0.08083776428946822,-0.4755757724245389,-0.7972856163978577,-0.1833931058645248
396.0,-171.17821248372397,25.75751583408141,0.10522698114315666,0.023595686283353273,0.13940053805708882,0.0740405922360701,-0.09305222084124883,-0.6021323800086975,0.5597328543663025
397.0,-171.35541280110678,25.970587599009882,0.11347931623458857,0.021449180731636416,0.11158603367706137,0.036983963353487206,-0.30483585844437283,-0.787085235118866,0.3046428561210632
398.0,-171.17675018310547,26.020588710239057,0.1093665721515814,0.02527230098548127,0.10229609409968055,0.017814045053222757,0.05278672526280085,-0.7593578696250916,1.2624536752700806
399.0,-171.29002888997397,26.229938594599602,0.11077707881728806,0.026693328620870076,0.14464603364467613,0.06006197660140507,-0.20983385108411312,-0.6660371422767639,0.4821294546127319


==> graphics/data/SummaryBaseProportional.csv <==
episode,mean_reward,std_reward,mean_cost,std_cost,mean_penalty,std_penalty,mean_scs_violation,min_scs_violation,max_scs_violation
1.0,-2450.6102701822915,29.29807963820656,0.8994992176691691,0.01534921797574803,2.456103761990865,0.055960843654110616,0.5972699578851461,-0.2954006791114807,2.120938539505005
2.0,-2439.366902669271,20.789217469129465,0.8499994277954102,0.03443109186076975,2.5091114044189453,0.10781223567198474,-0.5619838858644167,-0.7758216857910156,-0.1949753612279892
3.0,-2459.6201985677085,20.046332179598135,0.7984660863876343,0.020267346135796387,2.7044942378997803,0.09016625631773535,-0.7728090186913809,-0.838089108467102,-0.6161035299301147
4.0,-2468.9913330078125,37.46672171175343,0.7759398917357127,0.02915870129532848,2.7076963583628335,0.2536698125447617,-0.7329398890336355,-0.8252837657928467,-0.3548302054405212
5.0,-2485.759969075521,34.26857501266444,0.7901815275351206,0.0159643641396683,2.781191825866699,0.15499496360408374,-0.7960295875867208,-0.8336669206619263,-0.7324070334434509
6.0,-2477.7930501302085,25.790739080899705,0.7900336384773254,0.04741061080576831,2.5872997045516968,0.15805062859947314,-0.587276011816687,-0.8181180357933044,-6.677306485514123e-10
7.0,-2468.2391357421875,22.607176333824903,0.7641137142976125,0.048000874549463904,2.5734283526738486,0.18018862558836365,-0.5365699008107185,-0.8193564414978027,-0.1743059009313583
8.0,-2454.5596516927085,18.600790926451413,0.7774288753668467,0.0328287948972813,2.4819514751434326,0.162518241025904,-0.6262582341829935,-0.7693599462509155,-0.3755304515361786
9.0,-2435.922403971354,16.563499100508494,0.7902262310187022,0.03951717856626106,2.3622222741444907,0.1509221136621429,-0.25411176805694896,-0.7923711538314819,0.287614494562149
10.0,-2419.486043294271,17.080072364881282,0.7684247692426046,0.009349186462532244,2.3658671776453652,0.10063872133893967,-0.458545761803786,-0.7953248023986816,-0.0159606635570526
11.0,-2399.296915690104,16.49329989303052,0.7583898504575094,0.03525486439837133,2.267623027165731,0.14163659940929713,-0.3442572597414255,-0.6258208155632019,0.0466074980795383
12.0,-2381.7539876302085,17.124642893779672,0.740413119395574,0.019327988805582712,2.2772919734319053,0.08569540474252339,-0.5534796963135401,-0.7844619154930115,-0.1727114021778106
13.0,-2363.613728841146,18.226635533083993,0.7204792499542236,0.035513498013741075,2.2368393739064536,0.10947256295985036,-0.34588869895519814,-0.7315371632575989,-4.386794572042163e-08
14.0,-2340.657674153646,17.55222018426243,0.7147820691267649,0.04183098223276662,2.0917120774586997,0.10335127814778973,-0.3193459336956342,-0.6656954288482666,-0.0707638338208198
15.0,-2319.909464518229,19.702074874704884,0.7048817674318949,0.045583127903817376,2.086897889773051,0.10024308389829203,-0.280903830204051,-0.6848815679550171,-2.4280794264086584e-08
16.0,-2299.3828938802085,18.918000685711505,0.7156598468621572,0.029625882549544076,2.0236847003300986,0.03676810656317204,-0.35028741084529535,-0.6031849980354309,-4.3507561997557795e-09
17.0,-2279.04052734375,18.515070732823578,0.6868431170781454,0.04649939847031323,2.0000513990720115,0.07284639700128327,-0.32399147252241767,-0.5734754204750061,-0.1254003047943115
18.0,-2260.1005859375,19.508379702252903,0.6590080559253693,0.029629646082536227,2.0083742340405784,0.09116095622529988,-0.4696080327121308,-0.8123795986175537,-6.4918451244e-05
19.0,-2240.499064127604,20.40886093065063,0.6459934115409851,0.039171287194969116,1.9503499865531921,0.033813777319288335,-0.405776898075248,-0.7517675161361694,-5.427147620196138e-11
20.0,-2220.899129231771,20.11759278289374,0.6404069463411967,0.016685574075705506,1.9014989137649536,0.09948255277526087,-0.44202473138769466,-0.6653255820274353,-0.0607705637812614
21.0,-2200.3638509114585,20.402675817883484,0.6254206001758575,0.009896212610552095,1.8334029912948608,0.08169947928902196,-0.3047141147156556,-0.7086470127105713,-0.1031535789370536
22.0,-2178.8773600260415,20.619533932263394,0.6154884099960327,0.0183966722542383,1.755845030148824,0.07191255236217475,-0.30726244176427525,-0.5255557894706726,-0.0813452824950218
23.0,-2160.3799641927085,21.675713004079302,0.60388911763827,0.023302190675315682,1.8074217836062114,0.07011485176967551,-0.3516022761662801,-0.6448574066162109,-0.1678296476602554
24.0,-2141.3779296875,23.255259926807433,0.6073898077011108,0.027767358577554607,1.734974205493927,0.09435856930863608,-0.3976967434088389,-0.6599876880645752,-0.1390159726142883
25.0,-2121.4732666015625,23.540480419284474,0.5748846630255381,0.016728355833052197,1.682037631670634,0.07414656273922629,-0.3324012557665507,-0.516589879989624,-0.2003501653671264
26.0,-2102.348917643229,25.257284048348087,0.548387755950292,0.014401714564739921,1.6824880639712017,0.09204125417410634,-0.3707965686917305,-0.7940608263015747,-0.1550952345132827
27.0,-2084.557902018229,26.35275749568535,0.5529049038887024,0.03090098529161679,1.6767009298006694,0.07167558443259445,-0.3699941709637642,-0.8044589757919312,-0.1687433421611786
28.0,-2067.0313110351562,27.074432260821442,0.5531738301118215,0.036245835648684284,1.637634813785553,0.05604442547668047,-0.3766305570801099,-0.7797009348869324,-0.1516342610120773
29.0,-2048.5599365234375,26.899099756660704,0.5353423058986664,0.019325661268802734,1.5673536856969197,0.05717473402920559,-0.40191307477653027,-0.7570628523826599,-0.0424522645771503
30.0,-2030.9846801757812,27.046588515374694,0.5284040371576945,0.024989133613071878,1.5615580280621846,0.06570763164801921,-0.3262002592285474,-0.7651156187057495,0.1387289464473724
31.0,-2012.1923217773438,27.427050850201315,0.5149046927690506,0.018969879077133624,1.4720720847447712,0.05769364923645023,-0.3234594129025936,-0.6731153130531311,0.0466023311018943
32.0,-1992.8841145833333,27.73010605957322,0.5074892689784368,0.021594469991090395,1.4035889307657878,0.05653055134786075,-0.2512005108098189,-0.6292963027954102,0.1017460003495216
33.0,-1974.8556518554688,27.55997277665892,0.49435479442278546,0.020946248649213763,1.4235278765360515,0.05114940484331969,-0.2988220329085986,-0.5689690709114075,0.3397271931171417
34.0,-1956.806416829427,27.435812054191363,0.465114489197731,0.020566827920189094,1.401642898718516,0.056521432052915044,-0.36090118686358136,-0.7119133472442627,-0.1531706303358078
35.0,-1938.8424275716145,27.89969948742012,0.4678747107585271,0.02376563573230483,1.3529763221740723,0.08584722084934455,-0.38332405178031576,-0.7500845789909363,-0.0035908215213567
36.0,-1921.0661214192708,28.48561128686416,0.47006649275620777,0.03453309839740069,1.3105031847953796,0.05879410374968358,-0.4256923943758011,-0.7004363536834717,-0.1597798466682434
37.0,-1903.6434733072917,28.20893039117285,0.4380616098642349,0.016788259958613286,1.3117720484733582,0.05003555021765174,-0.5210577969749769,-0.7594686150550842,-0.1563283652067184
38.0,-1885.419453938802,27.36212878475863,0.43038661281267804,0.009860540672719449,1.2275802493095398,0.05320530763485528,-0.450753889977932,-0.6382763385772705,-0.1717787832021713
39.0,-1867.494405110677,27.63269909614578,0.42401127020517987,0.017626150048526527,1.199917495250702,0.06481920329261937,-0.35464492440223694,-0.7474253177642822,-0.0264382809400558
40.0,-1850.2314860026042,28.126107932508905,0.43867817521095276,0.026837172516425825,1.1731568773587544,0.09182927170196757,-0.34481321709851426,-0.8177242279052734,-0.040426168590784
41.0,-1832.489278157552,28.54100197960879,0.403359721104304,0.013410512475851987,1.1325089931488037,0.07021205883696742,-0.3554079234600067,-0.7421658635139465,-0.1493908017873764
42.0,-1814.910400390625,28.872847801547,0.39178788165251416,0.0103834327966124,1.1045267184575398,0.08169051074743086,-0.35981600110729534,-0.7424631118774414,-0.0791739448904991
43.0,-1797.418233235677,28.54112293417687,0.3829576373100281,0.023484299002299983,1.069794774055481,0.07119139353617876,-0.3413933366537094,-0.7294274568557739,-0.0945949852466583
44.0,-1781.1133829752605,28.65607986027167,0.3873022645711899,0.03066478527952875,1.091084639231364,0.0596990276821157,-0.45845775306224823,-0.7795320749282837,-0.1775505542755127
45.0,-1764.0723673502605,27.950627794290334,0.3759327679872513,0.01943456704792072,1.010068565607071,0.05368033708353767,-0.3682790870467822,-0.7887027263641357,-0.1565558165311813
46.0,-1746.736592610677,27.756687528331753,0.3553081701199214,0.026847094152574635,0.9640651643276215,0.03006830761016963,-0.27132245898246765,-0.4224295616149902,-0.1292228251695633
47.0,-1729.6614786783855,27.801513482977928,0.34934258957703906,0.030542184006079345,0.9392362733681997,0.057340529470243214,-0.289853110909462,-0.5375843048095703,-0.1513890624046325
48.0,-1712.955342610677,28.161249108288665,0.3427631805340449,0.030179796064803765,0.92347784837087,0.062410986593785724,-0.2918054262797038,-0.6441932916641235,-0.1559030264616012
49.0,-1696.6046346028645,28.36477801864735,0.3580716848373413,0.027327679575316725,0.8864317437012991,0.0552196875372874,-0.3257686694463094,-0.733523428440094,-0.0915148258209228
50.0,-1680.5541178385417,27.881410001776047,0.34453461070855457,0.009908250818960329,0.8757952749729156,0.07098198062238086,-0.3066210051377614,-0.424842894077301,-0.1265233308076858
51.0,-1664.729736328125,27.42217572700311,0.31056895355383557,0.024207864558012767,0.8814893166224161,0.04682058933851627,-0.26068485776583356,-0.5233325362205505,-0.1415809690952301
52.0,-1648.7671712239583,27.711696048466646,0.31415652732054394,0.02060414907904936,0.8237372636795044,0.07592485120524906,-0.2849739541610082,-0.5381227135658264,-0.1477195471525192
53.0,-1633.3199055989583,27.65628742232248,0.31327538192272186,0.02883144128297537,0.8189214468002319,0.0659472636024988,-0.30637913197278976,-0.6318249702453613,-0.1050677448511123
54.0,-1617.9888102213542,27.25006469909422,0.295603613058726,0.023033380327147846,0.8025339742501577,0.0820379395701453,-0.2806832566857338,-0.7214564085006714,-0.1194146573543548
55.0,-1602.7750447591145,26.53260080853296,0.28902654846509296,0.01846047357727305,0.7756246825059255,0.07690473156499847,-0.23020084450642264,-0.5163100957870483,-0.0763112157583236
56.0,-1587.534891764323,25.998309536439894,0.289483701189359,0.013791019208344918,0.7307899296283722,0.03743289795446592,-0.2542485122879346,-0.4426716864109039,-0.1529940366744995
57.0,-1572.3975219726562,25.7469833358809,0.26900263130664825,0.024703301048108615,0.7171907226244608,0.05509934679632659,-0.21531861399610833,-0.4819651544094085,-0.0461463257670402
58.0,-1557.6443481445312,25.59264518926523,0.2820139949520429,0.035279019631472175,0.6936101416746775,0.07411786613258634,-0.21681671896173305,-0.5938227772712708,0.0033708328846842
59.0,-1542.8562622070312,25.172255796013427,0.2724137057860692,0.027136420008172214,0.6592888037363688,0.058492923824454764,-0.13390121981501574,-0.1977508664131164,-0.0621649622917175
60.0,-1528.390360514323,24.844612520409978,0.2675933813055356,0.014615795230080436,0.6503158013025919,0.048854601246868,-0.12662362672078112,-0.1939714252948761,0.0031082634814083
61.0,-1513.9574788411458,24.42010389206589,0.2516988789041837,0.014874927991665204,0.628846009572347,0.055951310046924226,-0.14323336258530614,-0.2052487581968307,-0.0401169210672378
62.0,-1499.4464925130208,24.100447405184994,0.24251722047726307,0.013995061018187408,0.5910685062408447,0.03738759383103577,-0.1166953958260516,-0.1978217512369156,-0.0084002939984202
63.0,-1485.400899251302,24.155969038820217,0.25070125857988995,0.03193795486038239,0.5839462578296661,0.05413342440703111,-0.12251916093130906,-0.2536175847053528,0.1113507747650146
64.0,-1471.7774454752605,24.127261029539934,0.2541173001130422,0.031521716646300005,0.579624225695928,0.054780312566170164,-0.1835829969495535,-0.4777771830558777,0.1519628167152404
65.0,-1458.3782958984375,24.33924493219884,0.24490119765202203,0.021929894730327013,0.5715433359146118,0.059139477816337986,-0.24503409614165625,-0.7456294894218445,0.0401772111654281
66.0,-1445.395487467448,24.48239162667047,0.24636876583099362,0.02637371694649641,0.5716061592102051,0.07756487684324133,-0.29938913571337855,-0.532959520816803,-0.0391497872769832
67.0,-1432.501220703125,24.687079154222104,0.23405777166287103,0.016352189405759842,0.5561882853507996,0.05215632218522822,-0.3019118358691533,-0.808719277381897,-0.0769689381122589
68.0,-1419.3453979492188,24.641271429985256,0.2155213306347529,0.015621985250198723,0.5138055930534998,0.05000309986110841,-0.12198066595010458,-0.4085173606872558,0.0255760680884122
69.0,-1406.376200358073,24.70492127410839,0.214345338443915,0.023651120579750082,0.49656668802102405,0.04882155047586363,-0.14782875947033364,-0.4399057328701019,0.2094829678535461
70.0,-1393.8009440104167,24.80958488944591,0.21892488499482465,0.029987730176118128,0.4948110580444336,0.0703418501342409,-0.23906349204480645,-0.5103719234466553,-0.007247257977724
71.0,-1381.5538126627605,24.689579727642183,0.23672719299793243,0.03569347863725582,0.4748863975207011,0.03067236593767485,-0.19358002444884428,-0.3489423394203186,-0.0038714066613465
72.0,-1369.2915852864583,24.69354823972581,0.19723302374283466,0.01859244253487452,0.47881106038888294,0.03930437263031384,-0.23655268922448158,-0.4618612229824066,-0.1202692463994026
73.0,-1357.3580525716145,24.930938324253237,0.20970881481965384,0.027178906702703978,0.46605028212070465,0.047462970994950046,-0.22497180849313733,-0.4442323744297027,-0.0766355469822883
74.0,-1345.4951985677083,24.898511458841227,0.21161728849013642,0.019054729585332695,0.4383409768342972,0.0335605261764523,-0.23384297142426172,-0.4222466051578522,-0.1065224409103393
75.0,-1334.1051432291667,25.41613961156021,0.20252369095881775,0.03236742240955226,0.4643966505924861,0.06607017806421872,-0.34010297680894536,-0.713313639163971,-0.089239977300167
76.0,-1322.8150838216145,25.616396739910357,0.19064536690711972,0.02532881078590431,0.45532261828581494,0.05186093026495329,-0.28227099155386287,-0.5402427315711975,-0.0729598775506019
77.0,-1311.7403971354167,25.66188044478624,0.18724019577105835,0.030098686146080873,0.4506858289241791,0.04689079412660256,-0.23831976453463236,-0.5154891014099121,-0.0793239846825599
78.0,-1300.9464111328125,25.89496714737778,0.1995121414462725,0.024767912628921987,0.4384564807017644,0.05888301364431887,-0.27522383506099385,-0.5524622201919556,-0.0497884526848793
79.0,-1290.30029296875,25.953785689137764,0.188542495171229,0.02082989681312049,0.4358566651741664,0.058780525891155455,-0.265570896367232,-0.529915988445282,-0.0420779511332511
80.0,-1279.9840087890625,26.42316447334939,0.20257761577765146,0.030373830796265718,0.4293595502773921,0.07204789756353329,-0.3043494609495004,-0.6511958837509155,-0.1127042099833488
81.0,-1269.3807983398438,26.529418811140136,0.18158890803654984,0.024492934612464507,0.3889780044555664,0.04447006721938959,-0.24833373725414276,-0.3763004243373871,-0.1259371042251587
82.0,-1259.136494954427,26.604839330893366,0.1876064985990524,0.03380741364126673,0.394885574777921,0.043682841074205885,-0.24230640940368176,-0.6010977625846863,-0.0211446769535541
83.0,-1248.8151448567708,26.703995874103963,0.1699434990684191,0.020080461419545524,0.3750790109237035,0.04547974203169052,-0.2535758415857951,-0.5186212658882141,-0.0691585391759872
84.0,-1238.833964029948,26.736917882138304,0.18390041093031562,0.03346982519894982,0.3726140211025874,0.03817101423175352,-0.2369652191797892,-0.4869890213012695,-0.0545499622821807
85.0,-1229.005594889323,26.816281153700526,0.18375302602847413,0.03330745310558056,0.363290141026179,0.04912398766962068,-0.22946988667050996,-0.3395151197910309,-0.0951189175248146
86.0,-1219.1553548177083,26.739699367450502,0.16910004864136374,0.024807854710043948,0.34797222912311554,0.033512205474186915,-0.21359313279390332,-0.4045352041721344,-0.112503096461296
87.0,-1209.7864786783855,26.721070619328238,0.18138002355893448,0.02289731997113989,0.3671818375587463,0.05315682809815201,-0.259516937037309,-0.7243179082870483,0.0360142402350902
88.0,-1200.3283284505208,26.74925456674628,0.16028597702582673,0.021284248899401045,0.35120347638924915,0.04427688283281905,-0.21929400910933808,-0.4816117286682129,0.1050750464200973
89.0,-1190.9385782877605,26.77444013377483,0.1607024619976679,0.017769886419445203,0.33304322759310406,0.05587104268401263,-0.1994059905409813,-0.5323431491851807,-0.028132364153862
90.0,-1181.6804809570312,26.900831466001588,0.14755284786224362,0.008920125685269953,0.3367450584967931,0.07135291349629247,-0.2139615568642815,-0.646314799785614,0.0308869462460279
91.0,-1172.7493082682292,26.787723030858224,0.1643710061907768,0.026313916988672248,0.33599528670310974,0.04052642035915059,-0.24352945387363434,-0.5187838673591614,-0.1217872947454452
92.0,-1163.9698893229167,27.120409718634516,0.1684087639053662,0.03480628295300801,0.32674290239810944,0.061633005523749396,-0.31024452298879623,-0.7935788631439209,-0.0910393297672271
93.0,-1155.405293782552,27.35058934221202,0.17126026997963584,0.026867880479012334,0.3275523781776428,0.06330222730438785,-0.28071374446153635,-0.6722075343132019,-0.0395680144429206
94.0,-1146.8066813151042,27.572404800044207,0.15505224217971164,0.03549332243013385,0.315468817949295,0.04557106181303755,-0.32184990992148715,-0.595360279083252,-0.1245679706335067
95.0,-1138.3428344726562,27.741949685456152,0.15507034212350843,0.02990242986402615,0.30952753126621246,0.05216232884621018,-0.24361158596972624,-0.5737073421478271,0.0872333124279975
96.0,-1129.9428304036458,27.79272842050137,0.1598360290129979,0.021487485979492738,0.2898369977871577,0.042846480069546604,-0.24614357824126878,-0.4990417957305908,-0.0399213209748268
97.0,-1121.6824951171875,28.067268085719757,0.15492940445741013,0.033907436852333994,0.2904249305526415,0.06699713492828709,-0.23256097733974457,-0.8162906169891357,0.1555315107107162
98.0,-1113.8488159179688,28.07435263268786,0.17078910271326697,0.03250199781182413,0.3103047062953313,0.07051061341438111,-0.27135623060166836,-0.7474213242530823,0.0443462692201137
99.0,-1105.886474609375,28.088679531212247,0.15198942149678862,0.020468699800474627,0.28944501529137295,0.04593826221125192,-0.256219707429409,-0.4381870329380035,-0.1175516843795776
100.0,-1084.2994995117188,28.09999824497105,0.14714446415503815,0.024976348568561634,0.30896305789550144,0.0534168314560607,-0.25265685344735783,-0.5048179030418396,-0.103471390902996
101.0,-1063.4310709635417,28.707569036099237,0.15059291447202364,0.019719844896897126,0.30460002024968463,0.06243812065711096,-0.2952087006221215,-0.7377915382385254,0.0555285923182964
102.0,-1042.3936564127605,28.80473023223972,0.15258692204952237,0.011735138342004311,0.28263237575689953,0.0392098163556969,-0.2356982013831536,-0.5749759674072266,0.0364346168935298
103.0,-1020.4650065104166,28.632864772031347,0.1563453649481137,0.02658906580908496,0.29885403315226233,0.0764867415385948,-0.2500882847234607,-0.5512548089027405,0.049114640802145
104.0,-998.5155131022135,29.849748301501887,0.1383378220101197,0.02395754504491517,0.29463862379391986,0.07493720869794757,-0.23374894882241884,-0.3631186783313751,-0.1180297508835792
105.0,-975.8310852050781,29.854375399581482,0.14848184833923972,0.017721909713071343,0.27008508145809174,0.03795366013050606,-0.2598708073298136,-0.5181076526641846,-0.0835760533809661
106.0,-954.6138916015625,30.66704466206607,0.15098016460736588,0.01771776232974906,0.27747536698977154,0.06574504939608077,-0.29460905119776726,-0.7488950490951538,0.0119818821549415
107.0,-933.5874226888021,31.38158915162688,0.15099149445692694,0.028738847178437606,0.26417533556620276,0.06932955137941375,-0.25961217780907947,-0.8162906169891357,0.0398604087531566
108.0,-913.0850830078125,31.232172937995237,0.15075718859831488,0.012061285692325221,0.2590981771548589,0.04411268699046626,-0.18395120153824485,-0.3481657803058624,-0.063805878162384
109.0,-893.7153116861979,31.444707202587896,0.1614364658792813,0.04207985422427382,0.29889682432015735,0.10993736993634994,-0.40720312235256034,-0.7972856163978577,0.0263350494205951
110.0,-873.9098409016927,32.24237541137147,0.15092042585213974,0.022622546333452096,0.23069978505372998,0.03368987178943174,-0.1652709990739822,-0.3699961006641388,-0.0715753883123397
111.0,-855.4309794108073,32.2973716045771,0.1751248215635617,0.018327921243135373,0.2825971146424611,0.07585389392310758,-0.3480189755791798,-0.7174583673477173,0.0024870841298252
112.0,-836.311279296875,32.71470066473876,0.12351492544015245,0.020631753432707182,0.23683158059914902,0.03975198598182308,-0.22753598292668661,-0.6060638427734375,-0.1325295865535736
113.0,-817.8858744303385,32.76920067917592,0.1454378130535284,0.02768573194791213,0.25101671119530994,0.040606850300969805,-0.22117032079646984,-0.5132670998573303,0.0132437441498041
114.0,-800.19189453125,32.722698670245514,0.13685365021228788,0.02043989319352784,0.21043521165847776,0.024729787339644288,-0.12805225358655054,-0.2349174469709396,-0.0252841282635927
115.0,-783.0663350423177,33.09841665558439,0.14083726828296975,0.028203454938874044,0.2707388028502464,0.09320864367763114,-0.3114691562950611,-0.7972928881645203,-0.0772093459963798
116.0,-765.9305419921875,32.87997980530349,0.139903454730908,0.015673514418775934,0.21781671543916067,0.04258414344398471,-0.1508833360858261,-0.4131924510002136,-0.0127542754635214
117.0,-749.4355977376302,33.131002262712975,0.1509006507694721,0.029175264428953213,0.24343774219353995,0.08423191280804765,-0.29643076658248896,-0.8054004311561584,-0.0959065929055213
118.0,-732.8817036946615,32.69263112087223,0.14843362818161643,0.027371345521061637,0.2181992207964261,0.021565722326917454,-0.20197900477796793,-0.4956696927547455,0.0396474115550518
119.0,-716.7048746744791,32.86692840331964,0.1415014838178952,0.02855704631106684,0.20649826526641843,0.03236524289373865,-0.15308272093534467,-0.4199506342411041,0.0485752709209919
120.0,-700.8618977864584,32.85840011985145,0.1412219740450382,0.02197503413634899,0.198741724093755,0.02412228366701499,-0.11365844557682675,-0.302139014005661,0.1862098425626754
121.0,-685.7301228841146,32.7161347991673,0.1518479188283284,0.037920877650798525,0.20387961467107132,0.03485671069895451,-0.12493218109011649,-0.2864813208580017,0.0794519335031509
122.0,-671.0868530273438,32.38907816194106,0.13706731175382927,0.026892168695997046,0.19906523078680036,0.025362064914670232,-0.124190398491919,-0.181296557188034,-0.0255003776401281
123.0,-656.0569661458334,32.6660276474651,0.12521233906348544,0.02430435666129445,0.19716454297304153,0.04004865530913426,-0.20249945390969515,-0.6635721921920776,-0.0056239049881696
124.0,-641.5751241048177,32.41904583231209,0.1318906520803769,0.021015701577806963,0.19770853966474533,0.023309180792689645,-0.19168701581656933,-0.3557789325714111,-0.0536990277469158
125.0,-627.733144124349,32.37476457543782,0.1328507177531719,0.021764412977528114,0.20023825019598004,0.023876826757169536,-0.16742404301961258,-0.3217447698116302,0.0149271786212921
126.0,-613.9709065755209,32.345767659501846,0.13219056650996205,0.023716752628153426,0.18593373894691465,0.023637460651253665,-0.1169504995147387,-0.2094594985246658,-0.0258965790271759
127.0,-600.3410034179688,32.499304722664185,0.1390465026100476,0.02576157895012865,0.19620390236377713,0.03646681451376859,-0.19669770573576292,-0.4703656733036041,-0.0725096017122268
128.0,-586.9878845214844,32.28378352930933,0.1243708009521166,0.017800405764666506,0.21054688841104505,0.02916002053977182,-0.20668739918619392,-0.6501930952072144,0.01695835031569
129.0,-574.6231282552084,32.003299855309876,0.14998976513743398,0.029717638675928828,0.23418701936801276,0.061085218950560155,-0.2369657208522161,-0.7097218632698059,0.0653602480888366
130.0,-561.9371032714844,31.953341113309275,0.12630560000737504,0.019052309095038168,0.20048388093709943,0.05648894282021109,-0.1593052161236604,-0.3239710927009582,-0.0311995074152946
131.0,-550.0319163004557,32.0858312581194,0.13840769728024796,0.04412790508728584,0.19392048815886176,0.022418356902392435,-0.18781942532708243,-0.4780108034610748,0.1080441996455192
132.0,-538.6406809488932,32.23563317385225,0.1293704385558764,0.02509892885695048,0.1984937240680059,0.07688930108352456,-0.18008820402125514,-0.4950146079063415,-0.0251900143921375
133.0,-527.2516428629557,32.201108690329,0.13452619686722753,0.023041444706358213,0.20044614622990287,0.054375798943810325,-0.1665894861022631,-0.4883806109428406,0.1419620364904403
134.0,-516.0523732503256,32.02367110373186,0.12649116044243172,0.029978860197207528,0.18373128771781919,0.012958620713126012,-0.14658430591225619,-0.2843674719333648,0.0846595913171768
135.0,-505.1874491373698,31.828100670130933,0.12086403866608934,0.02463448755055667,0.1899189551671346,0.03586631409903842,-0.13371320720762012,-0.1967020779848098,-0.0221699271351099
136.0,-494.6008809407552,31.75712176018217,0.12615007658799485,0.030976488039721698,0.18304276714722312,0.03551174601291395,-0.16748554073274133,-0.3140653669834137,0.0546870045363903
137.0,-484.2017517089844,31.421039091722655,0.12668473521868384,0.020172351183811253,0.17782144000132874,0.02009563302606144,-0.19351676478981972,-0.3412042260169983,-0.0633368119597435
138.0,-474.448486328125,31.494435999315645,0.12827734897534052,0.030849017860952663,0.1741290142138799,0.01948579760156304,-0.19836797689398125,-0.4115682244300842,-0.083736702799797
139.0,-465.67665608723956,31.257994604037442,0.1387714010973771,0.025489867171859262,0.2660007203618685,0.06942598211247208,-0.3831017365058263,-0.6793780326843262,-0.1563173532485962
140.0,-456.04762268066406,30.925809165453003,0.1210284332434336,0.02541061593996313,0.1525120710333188,0.011522744707792819,-0.10795656529565645,-0.1753657162189483,-0.0480311475694179
141.0,-447.2914784749349,30.447218572623047,0.12399981791774428,0.01654033788283527,0.19489215562740958,0.04707574696902232,-0.2078107845348616,-0.4331393241882324,-0.0103052863851189
142.0,-438.7576548258464,29.96179040302123,0.12153954928119974,0.022330409345469236,0.18869736542304352,0.041607575883731415,-0.23079076533516243,-0.5759139657020569,-0.0505374521017074
143.0,-430.58673095703125,29.72452703553593,0.1312904506921768,0.023777390500121856,0.1858229239781697,0.06980627322065129,-0.21631113439798355,-0.7222861647605896,-0.0598613619804382
144.0,-422.4654998779297,29.274804282020852,0.13066142549117402,0.030161837106910425,0.2189938003818194,0.06598234687272203,-0.3484614243110021,-0.7273685932159424,-0.0714201927185058
145.0,-414.67115275065106,29.541762625477226,0.13213324050108585,0.030722092301299464,0.17056620866060254,0.04010211588873143,-0.2615542455265919,-0.4904935956001282,-0.0584280677139759
146.0,-407.5222625732422,29.754281195794082,0.13211628173788384,0.02720643397829592,0.19366629918416342,0.07169772918794459,-0.22189670801162717,-0.4044488966464996,-0.0954101383686065
147.0,-401.0181376139323,29.480992089108415,0.13971276332934693,0.022737326048297934,0.24488760530948636,0.08622231154824433,-0.39292894800504047,-0.6754287481307983,-0.1093080639839172
148.0,-394.47931416829425,28.981486281569307,0.1300838813185691,0.011747139673915576,0.2273561482628186,0.06911813276767038,-0.3760286731024583,-0.7526330351829529,-0.0859148874878883
149.0,-387.6998545328776,28.790090255815453,0.11742523436745005,0.03210764819597812,0.18483236680428183,0.02667779932826466,-0.18555341102182862,-0.335880696773529,-0.0606845282018184
150.0,-381.2819417317708,28.63736733810396,0.11530631035566324,0.017115918166851762,0.21302737792332968,0.10190075722139103,-0.3360922144105037,-0.8137599229812622,-0.0520809926092624
151.0,-374.92954508463544,28.694896836302654,0.11625904093186058,0.021946276994666634,0.1929086769620577,0.05211358474104817,-0.11756971416374044,-0.2398284673690796,-0.0246561393141746
152.0,-369.13329060872394,28.667625259142465,0.1244134133060773,0.029010693994391455,0.2078853050867716,0.09636690584721372,-0.23305453701565662,-0.8196823000907898,-0.025383835658431
153.0,-363.3166097005208,28.642119429769195,0.12262541800737377,0.017212250284190492,0.20113733410835266,0.07845687760615037,-0.15538346084455645,-0.2829907834529876,-0.0304927639663219
154.0,-357.572748819987,28.384500976285747,0.11879847571253772,0.012828764262283921,0.18102713674306867,0.06251309369381117,-0.1487253780166308,-0.3099071383476257,0.0202421676367521
155.0,-352.775873819987,28.913494876982682,0.13056232656041777,0.03450613304854341,0.2673926403125127,0.1445817465843567,-0.31299785276254016,-0.7972928881645203,-0.0674579143524169
156.0,-348.1460673014323,29.262977831238953,0.12360719467202819,0.028588858392023356,0.2531907533605893,0.15252379509382472,-0.3258046607176463,-0.7972928881645203,-0.1684998124837875
157.0,-343.6569061279297,29.46675136357437,0.11962015181779857,0.017334120603597222,0.24264540647466973,0.0991900690622227,-0.23764581481615699,-0.579357385635376,-0.0919570699334144
158.0,-339.38469950358075,29.53156903888888,0.13348492234945292,0.01977040120215917,0.24836473912000656,0.09454001987263956,-0.3388545475900173,-0.5193124413490295,-0.1163085475564003
159.0,-335.0731252034505,29.627265957996656,0.12552552918593088,0.023140513485042105,0.20693206042051315,0.043182056899594104,-0.26607650021711987,-0.3961460292339325,-0.1285977512598037
160.0,-330.5059458414714,29.498999183823518,0.11820450797677036,0.015229717900269092,0.16493315001328782,0.04725624645461901,-0.1427179016172886,-0.2760269343852997,-0.067686028778553
161.0,-326.4812876383464,29.42418956232543,0.12767558048168814,0.022622038781624342,0.19349994510412213,0.03630289117156926,-0.25527020792166394,-0.5996240377426147,0.005073457956314
162.0,-322.6664632161458,29.41797303520597,0.11601517597834266,0.014560963522852573,0.18736691027879715,0.035108509351592335,-0.12859994545578954,-0.2707889080047607,0.0800322219729423
163.0,-319.01878865559894,29.389661454724617,0.12867940093080196,0.019164627414315214,0.19899388899405798,0.03668377000217246,-0.20417582740386322,-0.4251386821269989,-0.1155024915933609
164.0,-315.2860056559245,29.52150959381455,0.10979060952862098,0.013157154031679,0.20514777675271031,0.07109471194087254,-0.2894708774983883,-0.6241070032119751,-0.0514690950512886
165.0,-311.5191701253255,29.24652152489005,0.11732367301980651,0.009885362549108982,0.17558662841717398,0.038761725028121134,-0.10875919647514816,-0.1887751072645187,0.0345670692622661
166.0,-307.71620178222656,29.359116129049166,0.130128218481938,0.02363556805006872,0.1592891948918501,0.04336838786179441,-0.02401877349863449,-0.1699432581663131,0.1969487518072128
167.0,-304.32163492838544,28.85237076028401,0.11671574786305428,0.013506118001885985,0.20173553874095282,0.03810842828735554,-0.2556736407180627,-0.5206604599952698,-0.0705204159021377
168.0,-301.4021453857422,29.458703376632023,0.12510286395748452,0.020623792507916853,0.1984572783112526,0.13819046489612483,-0.04227582369640003,-0.1906740069389343,0.1316227316856384
169.0,-299.0629119873047,29.518706383863385,0.13286260018746054,0.018970770028919233,0.25292973841230076,0.109910035679878,-0.3602274147172769,-0.8054004311561584,-0.062510646879673
170.0,-296.72146860758465,29.93182236607511,0.13278082509835556,0.037194975432823296,0.25552888711293537,0.148672980530319,-0.3509681796034177,-0.7972928881645203,-0.1324193775653839
171.0,-293.8707046508789,29.474079547943028,0.1227162641783555,0.018405421233619778,0.19268217931191123,0.07964015294892393,-0.2483021613831321,-0.7972928881645203,0.091119185090065
172.0,-291.3245849609375,29.699011597185198,0.11849937463800109,0.01185067589094172,0.20367136721809706,0.07841896807802726,-0.11749046668410301,-0.2542475163936615,0.0809604078531265
173.0,-289.24957784016925,30.163882779009736,0.13629700740178421,0.02879803663434859,0.2510660986105601,0.12514769254975006,-0.3372176066040993,-0.7972928881645203,-0.133790910243988
174.0,-287.38143157958984,30.48923025722488,0.13572937374313668,0.016859200691380118,0.25458405663569766,0.08324944660991976,-0.3934594417611758,-0.7972928881645203,-0.1705551892518997
175.0,-285.44557698567706,30.546502525436313,0.1245883740484714,0.022743868261256257,0.27327630420525867,0.0946020845848001,-0.35346451052464545,-0.7972928881645203,-0.0046656592749059
176.0,-282.87047576904297,30.713944200293426,0.11163737004001932,0.019779821912913224,0.1764298466344674,0.07510125788234162,-0.16650623952349022,-0.2494725584983825,-0.0878714695572853
177.0,-280.78409576416016,30.87790094265389,0.1264624459048112,0.03899383241485707,0.22148656348387397,0.11753755606362437,-0.3840449086079995,-0.7972928881645203,0.0323161594569683
178.0,-278.31568400065106,30.357265675249014,0.12123755241433774,0.02272523847238781,0.1736578171451886,0.040827504623138784,-0.23344458018740014,-0.4505034685134887,0.0619162991642952
179.0,-276.13183339436847,30.363609087482494,0.12413966407378507,0.019568894605757753,0.1967367293934027,0.06619132331237167,-0.26172523324688274,-0.4517857134342193,-0.0701712593436241
180.0,-273.81773885091144,30.128617059082604,0.1233271832267443,0.023220766700175605,0.18698336804906526,0.058036946581859226,-0.2133733257651329,-0.3944036662578583,-0.1112817525863647
181.0,-271.9967549641927,29.561585606585002,0.1275133540232976,0.030950022977193053,0.1899640386303266,0.0876757874740219,-0.18915322112540403,-0.7972928881645203,0.1242910027503967
182.0,-269.9499740600586,29.52789121640957,0.12507742270827288,0.02113333837278443,0.17294194052616751,0.054709371516088755,-0.15232007081309953,-0.4335729479789734,0.331681877374649
183.0,-268.2423578898112,29.918703926957896,0.11502342422803241,0.020166252208013567,0.19266502683361372,0.11211700534273841,-0.1781968163947264,-0.2921460568904876,-0.0320965722203254
184.0,-266.18678029378253,29.857701126403295,0.11352547630667682,0.02004707642553487,0.15729493647813794,0.041622991072571246,-0.037774018943309756,-0.4035379290580749,0.5789076685905457
185.0,-264.3402633666992,29.973446686792496,0.10991987213492387,0.01912283052965645,0.18048403039574623,0.0674432544400943,-0.1468260483816266,-0.359578937292099,0.3427416086196899
186.0,-262.77054087320965,30.183496511927945,0.11393417418003078,0.02120070903529819,0.1849694376190503,0.06409694913078312,-0.22447067499160764,-0.4804534912109375,-0.0393171608448028
187.0,-261.4927571614583,30.68025050199586,0.13127777228752768,0.036706383329423053,0.2396905248363812,0.145823172592543,-0.22979312048604092,-0.7972928881645203,0.0513930544257164
188.0,-259.8371175130208,30.808012173123995,0.11533305794000621,0.02550907385584721,0.16604739303390184,0.06161063758751632,-0.0777797750973453,-0.3080176413059234,0.3402084708213806
189.0,-258.25868225097656,30.618606087238373,0.12263431275884305,0.016041312649481103,0.15173145631949106,0.044873886677515296,-0.07986961677670479,-0.3603444993495941,0.139882817864418
190.0,-257.0262273152669,30.92607006021901,0.11250100408991172,0.014903656411668548,0.2005033691724141,0.11348021070017894,-0.12650898719827328,-0.2391051203012466,0.0454471930861473
191.0,-255.26439921061197,31.10710034914193,0.11491015926003455,0.026638465339920803,0.14058850457270936,0.04388063248222956,-0.11747003222505248,-0.3049432635307312,0.1787801831960678
192.0,-253.52255503336588,30.621368891935468,0.10342706367373462,0.022434287980437607,0.14963398004571593,0.029290234623237217,-0.20462229242548344,-0.4767460823059082,-0.0065971175208687
193.0,-252.0570831298828,30.120416077814863,0.11771170174082111,0.019784113628167847,0.1774212059875329,0.0494329026889649,-0.22061596189936003,-0.5476323366165161,0.0732399672269821
194.0,-250.87807973225912,30.19717460526178,0.11787854259212811,0.023137624368594626,0.18877886359890297,0.06253830273799445,-0.28885046020150185,-0.5406378507614136,-0.024888090789318
195.0,-249.93531799316406,30.65363779518269,0.13449496651689208,0.04378765901311551,0.19907138744990027,0.11735586814575995,-0.17597932741045952,-0.5395147204399109,0.0899194851517677
196.0,-248.81004079182944,30.27220702850037,0.11206406354904169,0.023673230806293574,0.1812120291093985,0.08716642493311683,-0.32328112175067264,-0.8139996528625488,-0.0943902134895324
197.0,-248.01715342203775,30.328312260942216,0.13470595081647233,0.02033310425423239,0.2004489699999491,0.11474936025248801,-0.1773086215058962,-0.2795635461807251,-0.0894032940268516
198.0,-246.70196787516275,29.88894385855458,0.1106094233691692,0.014139936463924283,0.1876927204430103,0.0742045406513495,-0.11202575390537582,-0.4862157702445984,0.2374687790870666
199.0,-245.70896911621094,30.220755135314178,0.11187445496519403,0.026184575059304882,0.19154814382394156,0.0900079608089454,-0.1293181975682576,-0.5238468050956726,0.1934875547885894
200.0,-244.4453379313151,30.244450177300564,0.11195243522524832,0.026332621123320157,0.16852838421861327,0.06488114936379809,-0.18750249097744623,-0.5784627199172974,0.114102765917778
201.0,-243.17208862304688,30.182839985828814,0.10941079755624132,0.013087681209016265,0.16881888483961424,0.05188184689821848,-0.13577186052377024,-0.3344617187976837,0.1729819923639297
202.0,-241.7798843383789,30.013929590085365,0.11490517357985175,0.027058395352585696,0.1268183849751949,0.017475453294249897,-0.11025406637539466,-0.3494936823844909,0.0424778014421463
203.0,-240.97962951660156,30.684488901618444,0.11281363045175863,0.020807522124358713,0.23116210848093033,0.11741973198261352,-0.2289125894506772,-0.4168615341186523,-0.1410900503396988
204.0,-239.97581227620444,30.342139523793143,0.11863110711177187,0.024517750079657768,0.17482857281963027,0.05665356000690368,-0.14953868576170254,-0.4048808217048645,0.0490982979536056
205.0,-238.90386199951172,30.42028055488406,0.1129690719147523,0.016086550197994952,0.15661274145046866,0.05688396527130504,-0.13650972023606298,-0.4459358155727386,0.0600907690823078
206.0,-237.94293721516928,30.21334624818076,0.12036579598983126,0.020624672284084437,0.17453585316737488,0.07715066208811085,-0.2794732165833314,-0.8256248831748962,-0.0670662745833396
207.0,-237.39242808024088,30.279374533463127,0.12184363976120947,0.022353312643561878,0.2168102115392685,0.08865260774352064,-0.35421450684467953,-0.6501764059066772,-0.2029548436403274
208.0,-236.5740966796875,30.342952602973895,0.12008617694179213,0.020303950397246397,0.1760327952603499,0.07323265034914257,-0.28371207043528557,-0.8162906169891357,0.1124167144298553
209.0,-235.48228963216147,30.62778322563991,0.11551404371857642,0.04215332009440605,0.19307443996270493,0.10507493334665913,-0.26316140840450924,-0.8196823000907898,0.0388273559510707
210.0,-235.43560536702475,30.32624725101281,0.1292668121556441,0.017482837846602924,0.2458642659087976,0.09925110902399359,-0.33473621246715385,-0.8054004311561584,0.1145429089665412
211.0,-234.3304901123047,31.23551133380301,0.11560439070065813,0.016524338298147014,0.188523040463527,0.14616605786178086,-0.11999987935026486,-0.3281196057796478,0.0723977386951446
212.0,-233.62960815429688,31.35647043467172,0.11196557804942127,0.02215196020276613,0.15096817289789513,0.044475344638548304,-0.1397234121492753,-0.2648452520370483,-0.006601255852729
213.0,-233.06017303466797,31.83017181470877,0.12208093578616773,0.024682985026490845,0.19523045917352036,0.08084216834255267,-0.24698033618430296,-0.4993399381637573,0.0432477034628391
214.0,-232.5132293701172,31.952961793295106,0.10866216570138927,0.029757974109763777,0.1626096169153849,0.08956896514739197,-0.19683207788815102,-0.6708791851997375,0.0196074787527322
215.0,-231.73651377360025,32.64175812913315,0.11008048802614208,0.018797304424701067,0.1935436402757962,0.12118101869298051,-0.15133654667685426,-0.3252751231193542,-0.0070385280996561
216.0,-231.23157501220703,32.90195117720472,0.12549458816647527,0.026128044643870217,0.1620464523633321,0.06142894444880509,-0.14131166928564196,-0.3505367338657379,-0.0002305146190337
217.0,-230.458127339681,33.50733719450852,0.10984901959697398,0.01595530500794948,0.17699105540911353,0.10716959440251331,-0.14366904801378644,-0.4110851287841797,0.0277178976684808
218.0,-229.93565622965494,34.30994646121103,0.1049175622562567,0.025709495318539426,0.18909984454512596,0.1417350339163459,-0.1307003342856963,-0.2024364173412323,-0.0058586671948432
219.0,-229.15757751464844,33.9969427551911,0.10777508467435833,0.008585789563935449,0.1320830235878626,0.03332480982768368,-0.1048690422127644,-0.3537187278270721,0.1390296071767807
220.0,-228.81260426839194,34.70893003049097,0.11872278029719986,0.017617380515655114,0.17329454918702444,0.13622893664393235,-0.12282071697215237,-0.2949536144733429,0.0349212028086185
221.0,-227.9088897705078,34.59277281690251,0.10619277258714031,0.012062284135277598,0.12393189097444214,0.0257294804777363,-0.03537087856481474,-0.3570090234279632,0.1794059425592422
222.0,-227.58016459147134,34.706997388696216,0.11391308779517806,0.012985602263485383,0.1765315532684326,0.028698889751859972,-0.2638331154982249,-0.3641771674156189,-0.0962677896022796
223.0,-227.7507553100586,35.02217148695545,0.12621646995345748,0.01967943238253231,0.21987067411343253,0.13306177778896633,-0.21658181228364506,-0.7973483204841614,0.0064778784289956
224.0,-227.60838826497397,35.16678203825266,0.12519133090972895,0.02445692602487548,0.1846199035644531,0.07453054590474052,-0.28707121809323627,-0.6016855239868164,-0.0820027589797973
225.0,-227.645632425944,35.64707524609393,0.11761298527320223,0.030330065409352534,0.2206523629526297,0.10466997211822945,-0.3430281579494476,-0.7972928881645203,-0.0942022576928138
226.0,-227.9204355875651,36.13896992540461,0.1226700382928053,0.02748371599475961,0.23364774510264397,0.09394644342238054,-0.3767217972005407,-0.8196823000907898,0.009534390643239
227.0,-227.63774617513022,36.43722979632067,0.11174736792842542,0.012106054700492598,0.1842134619752566,0.10259928365055493,-0.15151649340987203,-0.2263071537017822,-0.0664370357990264
228.0,-227.42716471354166,36.407490879487746,0.12741367394725475,0.015924140387323194,0.1782365875939528,0.06269336944300394,-0.3096266686916351,-0.5587064623832703,-0.0726685374975204
229.0,-226.9307098388672,37.27864948950732,0.11326578631997104,0.026703984692682325,0.20191103840867677,0.10257022507593722,-0.20370065420866013,-0.3873862624168396,0.1480125188827514
230.0,-227.34057108561197,38.20435169063082,0.1295349809030691,0.017861552299486244,0.25421863049268717,0.1306711584962914,-0.40237896144390106,-0.6074118614196777,-0.1701467931270599
231.0,-227.06199900309244,38.66094298497825,0.11422325794895484,0.019618051087402468,0.1793881108363469,0.10568927913959301,-0.1940029921631018,-0.3606234490871429,-0.0833131000399589
232.0,-226.38321177164713,38.901249211978055,0.10332518691817914,0.022847528720580792,0.13019775847593942,0.04035398321505065,-0.13398322525123751,-0.2558534443378448,0.0372933484613895
233.0,-226.1435292561849,39.91450300462862,0.12163639316956197,0.029138585769561704,0.18002319708466522,0.13453460972746467,-0.12267039592067397,-0.2526327967643738,0.1183676719665527
234.0,-226.3200454711914,40.78544808712201,0.11437361935774482,0.014641838908436625,0.22038183857997254,0.1250052425381875,-0.3017313927412033,-0.4453881978988647,-0.1056801974773407
235.0,-226.6738713582357,41.93781580023366,0.11775847027699149,0.0319011093959916,0.24220104018847147,0.16969758582696334,-0.29223184784253436,-0.4874586760997772,-0.0785436928272247
236.0,-226.7370173136393,42.00994688106216,0.12203195070226984,0.022439241673284035,0.1959373094141483,0.07181874855825669,-0.26245174184441566,-0.5407888293266296,-0.0740504041314125
237.0,-226.889528910319,42.76699288780781,0.1247317902743816,0.02040825408470347,0.2009713140626748,0.10237237473683784,-0.22229186197121933,-0.4124095737934112,0.0682886242866516
238.0,-227.308713277181,43.687399305872916,0.11576033631960549,0.02175824487612787,0.24490685760974884,0.15062324417487277,-0.20409586963554224,-0.4066581130027771,-0.037241842597723
239.0,-226.82166290283203,44.40921781713894,0.11617728571097054,0.034460923504508224,0.22090137253204978,0.12784308372529346,-0.28460661756495637,-0.6910561323165894,0.1155439838767051
240.0,-227.8371810913086,45.03189510306928,0.13148149102926251,0.031077321903718313,0.2832017739613851,0.13922055545365147,-0.4074493267883857,-0.8196823000907898,-0.0160665325820446
241.0,-228.0953140258789,46.33115488188009,0.11933829387029009,0.05238254975724368,0.2354299960037072,0.1423610502088815,-0.325985128680865,-0.7972928881645203,0.0702488347887992
242.0,-228.4261271158854,46.730316228523264,0.10999964053432143,0.024760188690113347,0.24621579299370447,0.19120795850352942,-0.08340144095321496,-0.2872658371925354,0.0402518659830093
243.0,-229.13719940185547,47.02927527551239,0.12670115878184632,0.014114195194101049,0.2892406384150187,0.11108683935504868,-0.42173824397226173,-0.8191795945167542,0.0499026365578174
244.0,-228.6040064493815,47.371550272856254,0.10811467344562209,0.017644956925301228,0.167434478799502,0.056711049559178384,-0.12233055134614308,-0.6223370432853699,0.2418835759162902
245.0,-228.63343811035156,48.06511699717725,0.10736112420757606,0.029079060584039668,0.19942889983455336,0.11847046900548103,-0.31765903656681377,-0.8139996528625488,-0.0847475454211235
246.0,-228.76468658447266,48.14300083053035,0.12128216400742527,0.021474252929306926,0.22274227192004517,0.1044673705782579,-0.2281233472749591,-0.5290196537971497,0.0435236878693103
247.0,-228.44842783610025,48.64086984605192,0.1218563355505466,0.019626488090387854,0.21878856917222336,0.11192714171129159,-0.2866765384872754,-0.5140308737754822,-0.1610657721757888
248.0,-228.7371571858724,50.56007361449868,0.12718785678346947,0.03867077486780501,0.27038173253337544,0.2105502609248102,-0.25140992548161495,-0.4374615252017975,0.0032497497741132
249.0,-228.7614974975586,50.84673553004547,0.10796834652622538,0.022941492366472256,0.19767140100399652,0.10041711631909668,-0.24396280633906522,-0.5503991842269897,0.0517026372253894
250.0,-228.93929036458334,51.71278009144503,0.1283979440728823,0.02649138806831372,0.22464650124311447,0.09498877221792693,-0.35487690567970276,-0.8144368529319763,-0.11404949426651
251.0,-228.93511199951172,52.51272566447645,0.11596899976332979,0.03490501227391622,0.19261883944272987,0.13925135050596552,-0.21233938708125302,-0.447887122631073,0.0020011693704873
252.0,-229.14627075195312,53.4904490610585,0.11827358851830161,0.02353580076432577,0.24337226152420044,0.14788398363746297,-0.4105773443977038,-0.8139996528625488,-0.1518354415893554
253.0,-228.99241383870444,53.32899225719265,0.11361732954780257,0.023198932768087054,0.18876146773497257,0.09208899750246721,-0.16246768614898124,-0.4408594667911529,0.0611491240561008
254.0,-228.9962921142578,53.174200584996115,0.10471242666244497,0.017691915771554642,0.1956527270376682,0.05223912177172585,-0.19074058129141727,-0.6644126176834106,0.0246026162058115
255.0,-228.3460210164388,53.22874984910427,0.11789512882630028,0.0314206152897481,0.18968220551808668,0.07742163001512033,-0.19374649971723557,-0.574664294719696,0.245127260684967
256.0,-227.94351959228516,53.96041384139088,0.1128357847531636,0.03163423349835452,0.20801972722013787,0.09874258910176799,-0.3435872867703438,-0.7395513653755188,0.0431470721960067
257.0,-228.42555236816406,54.09098575251492,0.1145739580194155,0.02439962966880877,0.314687006175518,0.12274332824718553,-0.4284945527712504,-0.8196823000907898,0.0974891930818557
258.0,-227.98992919921875,54.539435583804085,0.11806355789303775,0.031289136595129746,0.20324028159181273,0.11225747263540149,-0.2348808820048968,-0.6261031031608582,0.2097250968217849
259.0,-227.68817647298178,54.412479481064494,0.1135458871722221,0.024564037671376493,0.17697293435533837,0.10875725622516481,-0.30576539784669876,-0.8139996528625488,-0.1319271624088287
260.0,-228.18324025472006,54.893285514438304,0.12103620792428649,0.014319860400927621,0.23090779532988867,0.05815780378695992,-0.38731813182433444,-0.6381179094314575,-0.1413782089948654
261.0,-227.98381551106772,55.589658328912954,0.11131737008690828,0.03271062430402542,0.18214167033632592,0.10384297720660438,-0.1991752597192923,-0.6953431963920593,0.0516632050275802
262.0,-228.0581283569336,56.246950927696744,0.12010709444681798,0.027123498280661712,0.19360320890943206,0.07777006878978153,-0.3573058235148589,-0.6875725984573364,-0.0620383843779563
263.0,-228.29244995117188,56.842177974439394,0.11458500226338703,0.02236803946736129,0.24565522869428,0.138964428194114,-0.3965390274922053,-0.8274189233779907,-0.1904596388339996
264.0,-228.20377095540366,57.53951747301079,0.10641753301024431,0.024473216424586178,0.1961959563195705,0.0991386319011073,-0.2401096224784851,-0.4286208152770996,-0.0862312912940979
265.0,-228.4187469482422,58.31082365240592,0.12758624553680417,0.026402194168676035,0.19520255054036773,0.08567879649475167,-0.3034416312972704,-0.6381943821907043,-0.1574371755123138
266.0,-228.92464701334634,58.72348122144283,0.12029715254902834,0.025518436892844245,0.2394337790707747,0.12974060731738624,-0.38106729090213776,-0.7972856163978577,0.0670985877513885
267.0,-228.74554443359375,58.965802388513914,0.10373860225081438,0.02133090851489376,0.18981904660662016,0.07504570063471498,-0.48751521731416386,-0.7847588062286377,-0.0676652267575264
268.0,-229.26070149739584,58.87637826147658,0.12788362304369605,0.021397215707036874,0.2672757109006246,0.119145011862429,-0.4729788328210513,-0.6572771668434143,-0.1377464383840561
269.0,-228.69364166259766,59.704315674126846,0.11192875976363814,0.027445474349643374,0.19505049288272855,0.1712826732253602,-0.18857564901312188,-0.6765215992927551,0.0770941227674484
270.0,-227.7612737019857,59.66323158510695,0.10485121359427768,0.02720291825758312,0.15387318904201183,0.08376558938446496,-0.1816527942816416,-0.5507760643959045,0.1092305853962898
271.0,-228.34540049235025,60.8271356716501,0.12941201279560724,0.03571635016810429,0.2671715517838796,0.1606058149253415,-0.43820170561472577,-0.7972928881645203,-0.1665598005056381
272.0,-227.97423553466797,60.86560034434835,0.11380184193452193,0.016366919976025445,0.15678220366438225,0.06976928272492114,-0.18829100206494329,-0.7628291845321655,-0.0240479204803705
273.0,-227.773068745931,61.76148066074557,0.12435247128208475,0.029555272174058688,0.2350515375534693,0.15094816172627373,-0.27226955940326053,-0.8166518211364746,0.2299410551786422
274.0,-227.12525685628256,62.056830086973676,0.11648057152827578,0.023522281931565733,0.18379653617739675,0.07376062336686477,-0.2877647830173373,-0.5570452213287354,0.0079471077769994
275.0,-227.29830678304037,63.338117962459776,0.11819463347395258,0.03163950338829667,0.3037216104567051,0.2246832535718803,-0.4050052311892311,-0.8274189233779907,-0.014281203970313
276.0,-227.42790985107422,63.64173289671854,0.11328277736902236,0.026343372623945774,0.1927975292007128,0.09338674038592545,-0.22170013717065254,-0.6537290215492249,0.3448940515518188
277.0,-227.53839111328125,64.86609604210139,0.13146475081642464,0.0351463306704484,0.2318395972251892,0.23174496343649506,-0.0506274035821358,-0.556985080242157,0.6944937109947205
278.0,-228.04210917154947,66.75135448194803,0.10507672528425849,0.02932485251806373,0.25982772931456566,0.24780844259438964,-0.3087310915191968,-0.5691000819206238,-0.0247538201510906
279.0,-228.40184783935547,67.87398527346771,0.12757301827271775,0.027485258249366897,0.24330191810925797,0.17321161158763884,-0.24439052119851112,-0.7382082343101501,0.4638294279575348
280.0,-228.21212259928384,68.10838599023509,0.10514160866538678,0.02108776265388762,0.17880034695068991,0.08416934864836047,-0.26509271810452145,-0.5953224897384644,0.116132378578186
281.0,-228.420529683431,69.00896932467506,0.12561392659942305,0.029157832603503565,0.2208286871512731,0.1093102099922704,-0.26996242937942344,-0.6381937265396118,0.1854059249162674
282.0,-229.1286824544271,70.51831912083924,0.1241874806582927,0.03040717233105846,0.2722557447850704,0.25247520843933347,-0.27467639713237685,-0.4635421931743622,-0.0226195435971021
283.0,-229.27407582600912,71.04412036281482,0.11665887758135791,0.027253948325785197,0.21123648310701046,0.16089091114719875,-0.10471949726343155,-0.5018384456634521,0.1166432425379753
284.0,-229.98504638671875,71.42520419896388,0.1333564519882202,0.05378109632140759,0.2362776348988215,0.121558615485275,-0.5094355015705029,-0.796368420124054,-0.0329843275249004
285.0,-230.43446604410806,72.1828507801661,0.12628566101193422,0.03029425342145584,0.22658138970534003,0.1556463007329072,-0.24727152986451983,-0.5313151478767395,0.1589318215847015
286.0,-230.83500162760416,73.79884216921519,0.11463082954287525,0.033277001493537586,0.2399414132038752,0.2629213434902006,-0.15108277897040048,-0.5794681906700134,0.1425144374370575
287.0,-230.8523152669271,74.59502664715652,0.12167648226022715,0.030903931972421965,0.25169852375984186,0.1833896936918752,-0.23575795046053824,-0.6215243935585022,-0.0056703933514654
288.0,-231.02518208821616,74.94045834440517,0.11262750377257662,0.025847134531953066,0.1927784793078899,0.12203530153506444,-0.27837574140479165,-0.5433682799339294,0.0215495880693197
289.0,-231.27670033772787,75.75311482253353,0.12151012942194937,0.02505215415388573,0.1878133751451969,0.13489610327973647,-0.12065144876639049,-0.5197480916976929,0.2213046848773956
290.0,-231.1487808227539,75.19763311230747,0.11707738166054087,0.02358806851651978,0.17814787973960236,0.033598950662335134,-0.23022397607564926,-0.4897390305995941,0.0451654344797134
291.0,-232.0127944946289,76.39338254301302,0.11671968673666315,0.031431295164305297,0.2588646374642849,0.2289075486537199,-0.3356167357414961,-0.7086645364761353,-0.0521555878221988
292.0,-232.409548441569,77.6560060704537,0.1234111289183298,0.037493637143488884,0.18479236836234728,0.13507339922193068,-0.17467524809762836,-0.704660952091217,0.1198263838887214
293.0,-232.65465799967447,78.88343857502623,0.10907124479611711,0.023208552392671673,0.2201284269491831,0.18686765715332251,-0.2929495871067047,-0.4903849959373474,-0.1791270971298217
294.0,-233.0933100382487,79.43715207739955,0.10980157181620596,0.021410218841164553,0.2578218430280685,0.14298625847531182,-0.30416759848594666,-0.7160927057266235,0.3758913278579712
295.0,-233.78540802001953,79.50168416339929,0.13726788759231565,0.02788055604275756,0.292490874727567,0.17860079385356098,-0.4088980903228124,-0.7972928881645203,-0.0820653587579727
296.0,-234.3101577758789,80.65385605362012,0.11411771550774569,0.031212113006032403,0.25209084401528037,0.17624633749093382,-0.450492558379968,-0.8169963955879211,-0.1588808745145797
297.0,-233.9554672241211,80.63662491876518,0.11689770470062884,0.026845545385399683,0.1689594847460588,0.10568288885826688,-0.17572145334755382,-0.6244702935218811,0.0179716255515813
298.0,-233.90794881184897,81.3664623449862,0.1082973418136437,0.02566814619364029,0.18340067068735755,0.11494865226581967,-0.1902500788370768,-0.4679946899414062,0.1718245148658752
299.0,-234.28614044189453,82.41503211392143,0.12386704236268992,0.04405540434409933,0.2321187990407149,0.22594427697683594,-0.19554988915721574,-0.6906594634056091,0.078492633998394
300.0,-235.371945699056,83.3743853907985,0.1257520181437333,0.03144594689933103,0.3056396593650182,0.22220029208611655,-0.3980336698393027,-0.7972928881645203,-0.0668950155377388
301.0,-236.01468658447266,84.38170922388349,0.11445301150282217,0.026624599091857274,0.2531095693508784,0.1724619155831221,-0.3115812639395396,-0.506304919719696,-0.106920838356018
302.0,-236.81104278564453,85.74967267499764,0.11000901709000264,0.03093095937230042,0.2423951315383116,0.19340177029798963,-0.25866120246549446,-0.4422504007816314,0.0409130938351154
303.0,-237.13739522298178,86.77666341486925,0.1188932818671067,0.030815331633604726,0.27044155697027844,0.24761721261595432,-0.1581478640437126,-0.4766205251216888,0.4347112774848938
304.0,-238.13690694173178,87.89113731231153,0.12758954738577202,0.036941867600902185,0.3047867529094219,0.20709745842289257,-0.4779468985895316,-0.8196823000907898,-0.0835869535803794
305.0,-238.64635213216147,88.75166737218584,0.11813217401504512,0.029100399672327797,0.22225529327988622,0.1395854663839051,-0.1798903445402781,-0.648790717124939,0.565022885799408
306.0,-238.44016774495444,89.21054583607307,0.11860745896895719,0.026928563047612677,0.1476380278666814,0.0569882529285215,-0.10454405595858889,-0.19561268389225,-0.0507209151983261
307.0,-238.06405893961588,89.43562452192937,0.1188001632690429,0.03354268123573532,0.167580006023248,0.09966006434562884,-0.10357666780085611,-0.1934629678726196,0.0065928269177675
308.0,-238.76971181233725,89.55067275380001,0.1260460329552491,0.029367355713467026,0.26814793546994525,0.07927792771531753,-0.48476723829905194,-0.8139996528625488,0.0738741904497146
309.0,-238.62361907958984,89.6343760550119,0.10989959165453907,0.030514902951340652,0.17838416683177147,0.11121460278913832,-0.07747360489641625,-0.2452471107244491,0.0737819895148277
310.0,-238.13495890299478,89.85562996701869,0.115870455900828,0.02100308920157478,0.19134413947661713,0.05692035266585324,-0.09331170283257957,-0.3735484778881073,0.5921411514282227
311.0,-238.4034423828125,89.55471232327504,0.13040038322408992,0.036565709862362225,0.2110423694054285,0.10385525811758485,-0.23800653157134852,-0.6856961846351624,0.2121455371379852
312.0,-238.75446319580078,89.5431014346842,0.1202045306563377,0.03836732840395901,0.19151618083318075,0.08688878232434001,-0.1687337215989828,-0.6188093423843384,0.493616372346878
313.0,-238.4936040242513,89.7306630538264,0.1114485586682955,0.021475640325105856,0.16960740213592843,0.10455425338721643,-0.13336407827834285,-0.4099197387695312,0.1288129836320877
314.0,-238.9904047648112,90.11099166977716,0.12112668901681896,0.031606517485191686,0.2191930909951528,0.10963668868961549,-0.31971409063165385,-0.6121075749397278,-0.0089736217632889
315.0,-239.2020060221354,89.97819151472851,0.12491999814907706,0.026385130600545405,0.2081141397356987,0.11390763395515076,-0.2667526366810004,-0.6174530982971191,-0.1178170219063758
316.0,-239.31583150227866,89.8053108444854,0.11199778070052459,0.02886166654962379,0.19136298944552735,0.0931514161881148,-0.26197372252742446,-0.4832595884799957,-0.0202142968773841
317.0,-239.67309061686197,90.15562323628352,0.12090458596746122,0.03111662400280209,0.21558948978781697,0.1554502348745323,-0.19328108678261435,-0.7256331443786621,0.5116428732872009
318.0,-240.06574503580728,89.81364553165848,0.13234494874874744,0.03063464437175642,0.2162445423503716,0.12908699345306307,-0.2872907534862557,-0.7999073266983032,-0.028547404333949
319.0,-240.68841298421225,90.26259415176375,0.10188772156834598,0.015436007862740053,0.2245133568843206,0.11209054032742283,-0.03776289522647853,-0.391663908958435,0.7196130156517029
320.0,-241.88924662272134,90.85458935368219,0.13678156584501264,0.03270545600183211,0.3221331375340621,0.21047884148254206,-0.4584188958009084,-0.8196823000907898,-0.1293187439441681
321.0,-242.19713338216147,91.11671319848591,0.11328005542357757,0.02718228533164047,0.15963641181588173,0.05930010076583596,-0.19922808185219765,-0.3865531980991363,-0.0566481128334999
322.0,-242.43363444010416,91.9539144689163,0.1257796138525009,0.028200449939357466,0.19753483558694518,0.13594872187935617,-0.1323002104957898,-0.3700807690620422,-0.016692042350769
323.0,-242.2604192097982,92.09807057206118,0.12150983512401581,0.03246647947287118,0.2005031667649745,0.15087232518524937,-0.20061287470161915,-0.5887070894241333,0.0657606497406959
324.0,-242.2849884033203,92.56333717295301,0.10780785729487734,0.01823142123316485,0.20541872208317122,0.1538286999524174,-0.20396350851903358,-0.5616376996040344,0.2523878514766693
325.0,-242.21375020345053,93.04526114501407,0.12717167784770328,0.04372751014053098,0.20119258513053254,0.09202742198531698,-0.3203568135698636,-0.7207459807395935,-0.1314398050308227
326.0,-242.409548441569,93.17655554988168,0.12487489605943358,0.02707320134577422,0.25865583494305605,0.13752021643352122,-0.30077416511873406,-0.8275737762451172,0.0222083367407321
327.0,-242.56926727294922,92.76186201384634,0.12150698900222771,0.02333628801354231,0.1966521516442298,0.07956448409332283,-0.26995136340459186,-0.4008110463619232,-0.1115654930472374
328.0,-242.9140396118164,93.42953330161951,0.11441627517342563,0.03083486145419986,0.23915211111307136,0.11518623558808233,-0.2792087197303772,-0.7739174365997314,0.4239893555641174
329.0,-243.18216451009116,93.5095041768039,0.12024197354912756,0.017728078624232507,0.23220032577713326,0.13597920877877484,-0.20131714766224226,-0.7556868195533752,0.3332332372665405
330.0,-243.20989735921225,93.89715272291335,0.1163477761050065,0.025385955173927242,0.2712609022855758,0.17192720796828664,-0.3428739917774995,-0.6238149404525757,0.1580295711755752
331.0,-243.27205912272134,93.63631973292361,0.1120267808437347,0.029434475537707786,0.19022372737526894,0.09561354025704362,-0.18043614644557235,-0.4990956783294678,0.1603301167488098
332.0,-243.9857660929362,94.33606131113336,0.11587082470456757,0.028440991434638005,0.2168472123642762,0.1304534775989921,-0.16073997070391974,-0.4519097805023193,0.198213055729866
333.0,-245.0357208251953,94.98741148743305,0.12065345918138819,0.028164022367839544,0.3269345300892989,0.2373202251802999,-0.416660912334919,-0.8054004311561584,-0.1753261685371399
334.0,-244.734011332194,94.62427859318005,0.1110106967389583,0.022827016935414498,0.1818108186125755,0.07930255640651997,-0.16589301017423472,-0.4281128942966461,0.3388072848320007
335.0,-244.52441914876303,94.33853602301537,0.11245904241998983,0.030089596971246878,0.21837088714043298,0.12947537033894815,-0.12454703946908313,-0.5287807583808899,0.3664319217205047
336.0,-244.4456583658854,94.06821643565313,0.1177799801031748,0.02164813816933284,0.18924265230695406,0.08254738270572766,-0.28321131442983943,-0.6408023834228516,0.071913406252861
337.0,-244.53893534342447,93.97270959569667,0.1216302228470643,0.03301312110061144,0.21703630189100898,0.09147569407614359,-0.2138144147659962,-0.4310782253742218,0.0023716033902019
338.0,-244.352419535319,93.24685011129417,0.1289955228567123,0.028146272592779024,0.20575021207332608,0.0835926727782856,-0.3091422573973735,-0.8129362463951111,0.0577173121273517
339.0,-244.83555603027344,92.4164763062865,0.1355297702054182,0.0278108916169172,0.2686976542075475,0.08714355702822317,-0.3958868322273095,-0.7972928881645203,-0.1169658079743385
340.0,-244.41116078694662,92.25931958527796,0.11406712109843882,0.02388534796884049,0.24163081124424934,0.11047103723319471,-0.36043351888656616,-0.8274189233779907,-0.059594914317131
341.0,-244.30402628580728,92.10086481596746,0.11106785386800762,0.03348047931486439,0.22881026566028592,0.11598076141783485,-0.3195466200510661,-0.4320684373378753,-0.1592846065759658
342.0,-243.96534220377603,92.39451711843545,0.11219943190614379,0.02352995241107159,0.19694416224956512,0.10905923240997872,-0.1323698585232099,-0.2925421893596649,0.1673687994480133
343.0,-243.12906138102213,92.81780120990597,0.10533732051650678,0.021224898965137278,0.19437296316027639,0.10150250638390841,-0.10121602471917868,-0.3790856897830963,0.1944496780633926
344.0,-243.60533650716147,93.35107399754958,0.11821064973870905,0.026541422121297464,0.2235348895192146,0.1293123428627655,-0.16369022460033492,-0.6846562623977661,0.113898180425167
345.0,-244.03370666503906,93.33486110242498,0.12127825866142905,0.02410394595178819,0.2450482236842314,0.12436753217304033,-0.3266351595520973,-0.8054004311561584,-0.0711652636528015
346.0,-244.07677459716797,93.57978101834611,0.12314072748025255,0.026851591207360165,0.2268698078890641,0.1457535722390298,-0.29666484209398425,-0.5740061402320862,-0.0561107359826564
347.0,-244.16126251220703,93.66876990396254,0.12704150751233098,0.0371528191654866,0.2253460461894671,0.13673381969773651,-0.19670576291779676,-0.7557298541069031,0.3605931997299194
348.0,-243.3123524983724,92.33407830465119,0.10936863347887986,0.020902912862189364,0.17021457850933072,0.0688393878106012,0.003392104757949719,-0.1475668847560882,0.1301588714122772
349.0,-243.446044921875,92.10550450163498,0.11449882263938582,0.011384834620081361,0.20972191666563347,0.08592260190005836,-0.24961446784436703,-0.8196823000907898,0.0221734121441841
350.0,-243.39599100748697,92.21149782359986,0.11730034276843067,0.03550646946077564,0.22878775745630256,0.09743015527507473,-0.2579623313310246,-0.6904419660568237,-0.004773867316544
351.0,-243.81532033284506,91.90048678195822,0.12201060603062308,0.0310169047499912,0.24485833197832105,0.10108846412385221,-0.2909577093087137,-0.3969407081604004,-0.0147885987535119
352.0,-243.64407602945963,91.85360811058833,0.12291753540436423,0.03270428464754946,0.2149269481499989,0.12108619433763243,-0.045737789322932564,-0.229776531457901,0.1557066589593887
353.0,-243.64934285481772,91.98612749372347,0.10888328279058133,0.02271784064482501,0.19422823563218117,0.11386545481944704,-0.1439875684057673,-0.3151097297668457,0.05535489320755
354.0,-243.64931996663412,92.72508339030935,0.11047842601935064,0.026874475686109033,0.18988295271992675,0.12246671906294525,-0.06401030036310355,-0.5505381226539612,0.3833881020545959
355.0,-243.74515533447266,92.96267023272573,0.12486109137535095,0.018272377946642382,0.19603621214628217,0.0986744526297308,-0.17799073147277036,-0.4531219601631164,0.0618860609829425
356.0,-243.4952138264974,92.50306256727805,0.11476764579614,0.023163565171800682,0.17134978125492728,0.02537781160579331,-0.15520329525073365,-0.4191664159297943,0.3885665237903595
357.0,-242.39590962727866,92.18359506510704,0.11984055737654364,0.033324653237644816,0.1566331125795841,0.055230514105511976,-0.017842424412568364,-0.2376707196235656,0.5430222749710083
358.0,-242.7110366821289,92.6451624385598,0.12345299497246738,0.03790096317425612,0.2416488714516163,0.1615627795998109,-0.29470107704401016,-0.7113794088363647,0.1023384407162666
359.0,-242.78201039632162,92.7876454489805,0.11906731997927027,0.024879705666441602,0.18131537983814872,0.10741252862154434,-0.03634215580920377,-0.3443594872951507,0.2920476496219635
360.0,-243.28333536783853,92.87733080978323,0.1257349886000156,0.02826138260824018,0.2958864346146583,0.16608170542970266,-0.27186973455051583,-0.8054004311561584,0.5314165353775024
361.0,-243.68554178873697,92.57856236669875,0.10754711801807083,0.02052232872958075,0.2418123881022135,0.11339352484938704,-0.171136274933815,-0.5425016283988953,0.0256920550018548
362.0,-244.21522267659506,93.46884933117055,0.11893461147944129,0.026639108614123507,0.2683936568597952,0.19158514770006177,-0.27658576704561705,-0.6381964683532715,0.0518240816891193
363.0,-243.8306452433268,93.30013589101048,0.11464366565148032,0.029071394217162403,0.1921456729372342,0.13400397119899285,-0.07266383144694068,-0.5111786127090454,0.1818220317363739
364.0,-244.49984995524088,93.53427934720514,0.11593917757272716,0.025518481238485418,0.2796843896309535,0.14529591227918018,-0.17638670653104782,-0.7425816059112549,0.6862578988075256
365.0,-245.23636372884116,94.09466000929204,0.13583239540457723,0.03971841791708009,0.28932031119863194,0.160408301960219,-0.4317795243114233,-0.7028064131736755,-0.0234072543680667
366.0,-245.07536824544272,93.87789049286053,0.11472794786095612,0.026823710968414478,0.22262782106796897,0.1464249923642727,-0.07187426835298538,-0.5397149920463562,0.4088750779628753
367.0,-245.412717183431,94.60322399533938,0.10979537541667612,0.029948900281237995,0.23064898451169327,0.1486039302286902,-0.15053676379223666,-0.6505714654922485,0.511652410030365
368.0,-244.93536885579428,94.1245663164592,0.11615711574753122,0.03017635407829493,0.21265710145235062,0.12797589581689894,-0.23513370581592122,-0.5423638224601746,0.0067908419296145
369.0,-245.3683090209961,93.80257855746558,0.10364348565538721,0.012080396136219328,0.2635085061192512,0.17465131728865677,-0.33374959230422974,-0.4427768886089325,-0.2690263092517853
370.0,-246.3437932332357,93.41034373890999,0.11194418619076407,0.025560871203897714,0.282358373204867,0.12608715332197962,-0.32061763604482013,-0.8166518211364746,0.1608625650405883
371.0,-245.73707834879556,93.30447253854031,0.10746198520064348,0.020060612035176194,0.20479657376805938,0.09312074567308559,-0.2278037133316199,-0.3784950375556946,0.0718949511647224
372.0,-246.16539510091147,93.54528898305293,0.11470335597793258,0.02167420258104734,0.21541055416067442,0.11007375055683358,-0.10870638986428575,-0.4377115666866302,0.3195345401763916
373.0,-246.1663564046224,93.21989631858112,0.11848842725157736,0.03011862047476841,0.2410496075948079,0.16240793734090458,0.04246391045550508,-0.2137396335601806,0.5620329976081848
374.0,-246.49444580078125,93.4115697435137,0.11883762851357453,0.040035526976644496,0.22703925520181653,0.10235201408265458,-0.3278617026905219,-0.6633687019348145,0.1602953672409057
375.0,-246.01806131998697,92.5558271965741,0.11045314247409499,0.025418508208773765,0.245252251625061,0.16062186676503112,-0.0402110715707143,-0.3609889149665832,0.4463176727294922
376.0,-246.6946233113607,92.5528554111694,0.11820077151060097,0.018518709067751504,0.28191161652406055,0.10223615101317729,-0.3101141629740596,-0.8165111541748047,0.0283694881945848
377.0,-246.6267115275065,91.92116685616547,0.1162032323578993,0.04367737065373863,0.23766232902805007,0.18978852020598572,-0.2876669118801753,-0.7968007922172546,0.0881724506616592
378.0,-246.5953369140625,91.04110338523078,0.11635614310701686,0.021387025197670113,0.24418837328751877,0.09471763065900433,-0.4223717600107193,-0.7047306299209595,-0.2082192599773407
379.0,-246.72786966959634,91.21480105850999,0.11529726410905516,0.030168362982842645,0.27399746080239606,0.17509539590589762,-0.053397499024867956,-0.6380565166473389,1.1815149784088137
380.0,-247.2048823038737,91.52649098013697,0.10987884054581322,0.026831788834269142,0.24036097774902979,0.11724361101808771,-0.15437002293765545,-0.4892159402370453,0.0978637784719467
381.0,-247.34083557128906,91.2965065794632,0.11069365342458086,0.01717190285792489,0.25464463606476784,0.13622666854007426,-0.3732984984914462,-0.6039084196090698,-0.0685958713293075
382.0,-246.838503519694,90.93169835114126,0.1197425064941247,0.04003216249308555,0.20688293625911072,0.1363806611441392,-0.07322138734161852,-0.6809782385826111,0.6656632423400879
383.0,-246.67296091715494,90.45824464360669,0.12342341989278788,0.045955471666178034,0.18146507814526555,0.06900251730689887,-0.08361579477787018,-0.6415665149688721,0.7625242471694946
384.0,-246.2765680948893,90.23494786662839,0.11149079849322634,0.03591203155508993,0.20305057490865386,0.10796230087526072,-0.1886284239590168,-0.793483555316925,0.2793156206607818
385.0,-246.08354695638022,90.05086542947994,0.10852014149228728,0.025220301236487944,0.21751965334018067,0.11445599065347227,-0.25885988119989634,-0.60049968957901,0.0197770074009895
386.0,-245.7710927327474,89.48476206627704,0.12516110266248381,0.03718838298390562,0.18598506227135655,0.11939204703096734,-0.1088998494669795,-0.6214269995689392,0.2273423671722412
387.0,-245.5642852783203,88.05272160884665,0.11756164828936255,0.01843012116077081,0.22706950331727663,0.11146570067511197,-0.3341943795482318,-0.7972928881645203,0.1206786781549453
388.0,-246.34185282389322,88.29838459435142,0.12122694402933117,0.03845720585265608,0.29225008686383563,0.11692265572433404,-0.4333369235197703,-0.8139996528625488,-0.1565764248371124
389.0,-246.7071762084961,88.16949166661057,0.12049925078948336,0.032277277290473916,0.23959721624851218,0.1057275628834959,-0.20362228776017824,-0.6982762217521667,0.8280674815177917
390.0,-247.36143493652344,89.10069919886445,0.12115633736054097,0.02944787308908787,0.2650023090342681,0.1612233765395388,-0.27480383279422915,-0.8240270614624023,0.111652098596096
391.0,-246.8356679280599,88.55741296607643,0.13528489693999285,0.03534090999375625,0.16722470521926877,0.055850953140584796,0.01278700431187948,-0.6012827157974243,0.895087480545044
392.0,-247.2489980061849,88.66861465804438,0.12284163882335024,0.034659521956348395,0.24280895913640654,0.15340442098437965,-0.10621977845827739,-0.7040552496910095,1.018322229385376
393.0,-247.63565063476562,88.8099162096365,0.11943259959419565,0.03891584605612151,0.26350657766064006,0.13434284768136734,-0.23015681654214856,-0.6619899272918701,0.2843246757984161
394.0,-247.4276580810547,88.68755219249886,0.11234045401215549,0.03676105190786628,0.2263758803407351,0.1210001540338394,-0.21396486709515253,-0.6693634986877441,0.1958909034729004
395.0,-246.72699991861978,88.59607964044018,0.11322722211480137,0.03577956330588413,0.2191497211654981,0.11268010826913269,-0.14906566217541692,-0.5595912933349609,0.3141633868217468
396.0,-246.66883087158203,88.0920636199045,0.12269546836614607,0.03767265910842288,0.23542786637941995,0.07626835996035676,-0.21831328173478445,-0.7438129186630249,0.5133870840072632
397.0,-247.3761444091797,88.46593945095148,0.12286343052983277,0.03917673888054311,0.26129931459824246,0.13076209276429254,-0.20304372161626816,-0.7246984243392944,1.0814383029937744
398.0,-247.67761739095053,88.65632102026123,0.12120571856697397,0.04560015993861543,0.21239415928721428,0.11329696891728651,-0.10527453944087029,-0.669533371925354,0.543289303779602
399.0,-248.12712860107422,88.6264003341271,0.11920480057597156,0.036941654842074345,0.2992564501861731,0.1699496937058533,-0.13820501292745271,-0.6197001338005066,0.6529791951179504


==> graphics/data/SummarySafeAgent.csv <==
episode,mean_reward,std_reward,mean_cost,std_cost,mean_penalty,std_penalty,mean_scs_violation,min_scs_violation,max_scs_violation
1,-2457.04915364583,32.4347125265301,0.889510909716288,0.005893775332441,2.52894401550293,0.081144154396771,0.144682791817676,-6.2392828681368E-08,0.868096888065338
2,-2463.97985839844,35.4362840972989,0.842460840940475,0.034929246248835,2.60137673219045,0.123397610572192,0.158396765552656,-6.23924591991454E-08,0.950380861759186
3,-2457.9180094401,21.5370847953405,0.822728266318639,0.045080972998385,2.56814388434092,0.174505014039657,0.001,-6.25637639473098E-08,-1.7868861945658E-08
4,-2444.83015950521,18.710570821795,0.789577295382818,0.039981728006655,2.53561898072561,0.031792463718379,0.001,-6.25341485260833E-08,-7.62943841436936E-09
5,-2432.30139160156,21.1420102130831,0.78780210018158,0.035692478649111,2.50567595163981,0.12178911670744,0.001,-2.53004003525348E-07,-2.95836830588314E-08
6,-2420.20149739583,23.0348420823487,0.763636350631714,0.026652319411935,2.49918806552887,0.075235394793276,0.001,-6.13294517393115E-08,-4.28453672540741E-09
7,-2414.89770507812,33.8452698911379,0.746199270089467,0.050678215901536,2.55855600039164,0.216557491552175,0.001,-2.20027516206756E-07,-1.4298887407449E-08
8,-2401.4111328125,33.5852887023743,0.756640583276749,0.045668327762721,2.43101485570272,0.140169060754172,0.001,-6.18397422158523E-08,-2.1846480180443E-10
9,-2391.37178548177,34.9227685105479,0.735561490058899,0.021787071267628,2.46251781781514,0.128481903085409,0.001,-6.25440108592557E-08,-5.08698079215719E-08
10,-2376.92395019531,34.5721918198714,0.747483591238658,0.028313590746534,2.35529053211212,0.096820914330133,0.001,-6.89715591306594E-08,-1.85220017101528E-08
11,-2363.67655436198,33.9315999092298,0.725021620591482,0.018839624767376,2.35761141777039,0.116195729910308,0.001,-5.78724055344537E-08,-2.48907809918819E-08
12,-2350.32039388021,36.0649726595889,0.713404635588328,0.016191452938987,2.33044024308523,0.123044049803648,0.001,-6.10457533412045E-08,-2.14289332944873E-08
13,-2334.03019205729,31.8752268735337,0.706406583388646,0.032013086015174,2.24322179953257,0.090337527164935,0.001,-5.78954768570839E-08,-3.51742301951674E-09
14,-2323.14196777344,33.5222700847421,0.715928653875987,0.049076743133414,2.30103854338328,0.105183446324449,0.001,-9.39494881890823E-08,-4.2237755515373E-09
15,-2304.59444173177,31.7604083648144,0.711514582236608,0.023860426423088,2.10486038525899,0.037476832729576,0.001,-5.94140949772282E-08,-2.14348290228372E-08
16,-2290.33129882812,29.5439356783062,0.695576667785645,0.035220322147542,2.17046932379405,0.110941498014604,0.001,-6.12728427995535E-08,-1.26073249617775E-08
17,-2271.57926432292,26.5551278017741,0.68313001592954,0.020469595533092,2.0309691230456,0.119342909145065,0.034616912133716,-6.15708941609228E-08,0.146579384803772
18,-2252.50069173177,25.6280950237217,0.664685318867365,0.020611820439003,1.98866655429204,0.111407402725233,0.001,-6.02419163442391E-08,-2.40158328779216E-08
19,-2234.43200683594,25.6768165447169,0.651210685571035,0.060520339538516,1.97718125581741,0.090990653476304,0.001,-6.20362357039994E-08,-1.01017949560855E-08
20,-2215.41373697917,24.701628305144,0.633889297644297,0.030521677800593,1.91655935843786,0.069676404783886,0.001,-5.33335402508328E-08,-1.25037011855511E-08
21,-2196.77685546875,23.4012479691645,0.63192418217659,0.028488633873388,1.87732122341792,0.040865845141811,0.001,-5.95244529222328E-08,-1.93863751718482E-08
22,-2177.31233723958,24.103855255509,0.627180834611257,0.027299481204256,1.80380175511042,0.068379570500561,0.01079659168691,-6.81050806861094E-08,0.064779810607433
23,-2156.98152669271,22.1950371032277,0.58496622244517,0.03298534533419,1.76301588614782,0.061405063531467,0.001,-6.20733615619429E-08,-2.10410178169695E-08
24,-2137.68400065104,22.2651073724316,0.574951738119125,0.025522174713796,1.75242004791896,0.034508766572673,0.001,-6.09968395792748E-08,-2.55863206177764E-08
25,-2118.67293294271,22.8419926588273,0.564915746450424,0.018439469998121,1.7191649278005,0.083852371427335,0.001,-6.15045010476934E-08,-4.25556549998874E-08
26,-2099.34004720052,23.5498648520899,0.548661097884178,0.033144814224633,1.67049739758174,0.109025530960127,0.001,-4.99108523399627E-07,-1.86740933827423E-08
27,-2079.53692626953,23.5479358987777,0.544707591334979,0.033380900299915,1.60241274038951,0.104510384798571,0.003672936957603,-5.84972283945717E-08,0.022037850692868
28,-2059.69313557943,23.0741717522207,0.514191543062528,0.03460746841006,1.57624276479085,0.100998853109498,0.001,-5.90501763042539E-08,-2.14267998899231E-08
29,-2039.54701741536,24.0216371265244,0.510329787929853,0.018564587863915,1.51233742634455,0.068877220699784,0.001,-6.27300948963239E-08,-4.23277590755333E-08
30,-2019.7416788737,24.5950181333407,0.506802101929983,0.021302831330901,1.47454941272736,0.101965311479441,0.001,-6.05955818855364E-08,-1.16252270032646E-08
31,-2000.0981648763,25.4272095116417,0.486925567189852,0.028536939298812,1.44656878709793,0.097518355257809,0.001,-6.10014581070573E-08,-1.77352621477667E-08
32,-1980.01436360677,25.9101119371192,0.478278850515683,0.026685127640658,1.38041708866755,0.080587148520266,0.001,-6.27301233180333E-08,-2.14610942350646E-08
33,-1960.65273030599,25.5156111769179,0.468608210484187,0.017045454986044,1.36838881174723,0.05940149868441,0.001,-5.76515546413248E-08,-2.23750031835834E-08
34,-1941.3579305013,26.3618417675005,0.463721190889676,0.031854517943753,1.32270709673564,0.067190811723136,0.001,-1.40519716751442E-07,-2.14910365059495E-08
35,-1922.77852376302,26.6216758581044,0.432755033175151,0.030097824419792,1.33583249648412,0.074182373756887,0.001,-6.26133314085564E-08,-2.24198384302099E-08
36,-1903.62168375651,26.7515945604025,0.447011232376099,0.021603840443771,1.24023886521657,0.043211035233826,0.001,-6.04652967695074E-08,-1.68789959786864E-08
37,-1884.20418294271,26.8171046278526,0.419097299377123,0.025712754241319,1.20113394657771,0.053573186323666,0.001,-6.02129688331843E-08,-2.13570707785493E-08
38,-1865.70135498047,26.8063785234665,0.42502935230732,0.049290024290867,1.19080587228139,0.045746482783122,0.001,-6.26623943844606E-08,-2.14791704422623E-08
39,-1846.7363688151,26.7585062612424,0.390684634447098,0.032219344192267,1.14802608887355,0.037100663404435,0.001,-6.04635417289501E-08,-2.24185026098667E-08
40,-1827.97536214193,27.4369601701682,0.387170284986496,0.012340985366458,1.11044611533483,0.089446825347324,0.001,-6.10269665912711E-08,-2.24180887187231E-08
41,-1809.56717936198,28.2314487602879,0.386098812023798,0.020129633509065,1.07996266086896,0.099807847094925,0.001,-5.75901744070961E-08,-2.24198366538531E-08
42,-1791.25022379557,28.9542734323924,0.370781888564428,0.035095866397334,1.04956178863843,0.093008181588794,0.001,-6.16796924646224E-08,-2.24189680153586E-08
43,-1773.06317138672,29.3329284556109,0.372333973646164,0.036707686591181,1.00503968199094,0.067153756938093,0.001,-6.09290893294201E-08,-2.22834106722303E-08
44,-1754.68166097005,29.7704826764409,0.350030243396759,0.029918903825119,0.964626838763555,0.08184344480848,0.001,-5.71518583569741E-08,-2.15419166949005E-08
45,-1737.10276285807,30.341895840995,0.336484149098396,0.029354443096979,0.97839018702507,0.069898413848184,0.001,-6.2044712478837E-08,-1.96625080661761E-08
46,-1719.64180501302,30.3399992575475,0.339278548955917,0.023087313707767,0.934436400731405,0.058086109656714,0.001,-9.29260366433482E-08,-1.4462022690509E-08
47,-1702.44787597656,30.5406283927566,0.343865613142649,0.009611434558309,0.89912490049998,0.095328824772354,0.001,-7.25036812809776E-08,-1.8532794854309E-08
48,-1685.16512044271,30.5994855285843,0.326814825336138,0.016674577962419,0.862334758043289,0.080084118996011,0.001,-5.86702668670114E-08,-1.94471283521125E-08
49,-1667.9804280599,30.5284501478423,0.315587262312571,0.007275957069699,0.832338333129883,0.056601931584147,0.001,-5.66441897831283E-08,-1.94142195653058E-08
50,-1651.02276611328,30.6868433457802,0.306147580345472,0.024658451627911,0.810098220904668,0.049888973215935,0.001,-5.96622200532693E-08,-7.47676498491501E-09
51,-1634.70882161458,31.0175534257135,0.311156287789345,0.031327852491172,0.804476430018743,0.070377891070789,0.001,-6.02419163442391E-08,-8.89304629936305E-10
52,-1618.36346435547,30.9972787159624,0.299329439798991,0.014466183835395,0.768640647331874,0.064829437505113,0.001,-6.14877535554115E-08,-4.05689570825984E-09
53,-1601.85473632813,30.8415172477986,0.28135979672273,0.028191561670881,0.72891291975975,0.054859448966807,0.011259815088379,-7.99983510546554E-08,0.067559100687504
54,-1585.50323486328,30.9881321396625,0.276849031448364,0.028433650828677,0.699554155270258,0.049849787912289,0.001,-3.55632820969731E-08,-3.54422269310817E-09
55,-1569.25982666016,30.926373908861,0.261282262702783,0.014718367848363,0.678082078695297,0.052487213544317,0.001,-6.26596019515091E-08,-1.94992377799963E-08
56,-1553.36187744141,30.883132889141,0.25807053844134,0.013712504838142,0.663509676853816,0.044118050596718,0.012633158472168,-5.85084798387925E-08,0.075799122452736
57,-1537.84602864583,30.4405662967568,0.278048023581505,0.017414390068836,0.63014214237531,0.037789693355557,0.008395685743053,-6.14647106544908E-08,0.050374303013086
58,-1522.76393636068,30.2677557455185,0.2498959004879,0.013491535393353,0.65073557694753,0.048147218305341,0.001,-6.20583904265004E-08,-3.65265595547726E-11
59,-1507.73329671224,30.1859796260325,0.247489993770917,0.020991899029731,0.615506698687871,0.035601902856746,0.007579336206409,-6.1192778844088E-08,0.045476272702217
60,-1492.82200113932,30.0559757986675,0.242091216146946,0.018510680257476,0.589239209890366,0.042129004153333,0.018562235034091,-5.68865345940139E-08,0.111373618245125
61,-1478.18184407552,30.0047705282675,0.238517868022124,0.024920380203406,0.574730624755224,0.043409791103073,0.003233006214057,-6.1017587427159E-08,0.01939825899899
62,-1463.71358235677,29.9199106099219,0.226054998735587,0.01337025286997,0.56154994169871,0.037988674348665,0.001,-5.92713895741781E-08,-1.1306529046351E-09
63,-1449.55141194661,29.67749842187,0.231761460502942,0.021660878284906,0.542853390177091,0.038509336192781,0.016792488288561,-5.95557843041661E-08,0.078424103558064
64,-1435.5605875651,29.7498388914368,0.230441520611445,0.02064361490744,0.520283540089925,0.04544838020491,0.001,-6.06861192409269E-08,-1.91435733931655E-09
65,-1421.92702229818,29.4741911384944,0.22746908913056,0.03915682649982,0.517138034105301,0.039711824887543,0.001,-5.78880197110721E-08,-2.0773695652565E-08
66,-1408.21364339193,29.5826704011225,0.217085972428322,0.022084819425025,0.482192580898603,0.040354829521,0.001,-5.84144288495736E-08,-2.13740474208635E-08
67,-1394.81129964193,29.5127972855286,0.194903798401356,0.006795994939604,0.495651289820671,0.053208749917762,0.001,-6.79806859693599E-08,-1.55998520767753E-08
68,-1381.77079264323,29.3616564287604,0.225299544632435,0.026066099807854,0.462700704733531,0.040614999739711,0.001,-6.10135799661293E-08,-2.06040997596801E-08
69,-1368.9184366862,29.2157613582723,0.220340117812157,0.027321083345001,0.449716766675313,0.02972977613348,0.001,-6.24236804469547E-08,-2.04853076724021E-08
70,-1356.58180745443,29.2363397887968,0.220255099236965,0.029475033432826,0.464968949556351,0.059899245183513,0.001,-3.51139419763058E-07,-2.24155805028658E-08
71,-1344.3350016276,29.3677221726904,0.208348296582699,0.01903167180213,0.451570128401121,0.06008185316367,0.001,-6.14037247714805E-08,-2.10259081256936E-08
72,-1332.18094889323,29.4531580267658,0.20221413175265,0.017759422366127,0.433070123195648,0.044290025830549,0.001,-6.11071868661384E-08,-2.24198739573467E-08
73,-1320.27801513672,29.1070046337475,0.202134090165297,0.028209129719482,0.425198783477147,0.038016076489746,0.001,-5.45117472938728E-07,-2.14844639856437E-08
74,-1308.57208251953,28.8690939316973,0.193013342718283,0.014714127332894,0.421765277783076,0.040951181644676,0.001,-5.95286628879421E-08,-1.78446555310074E-08
75,-1297.04907226563,28.6963328830847,0.193529138962428,0.012853160047289,0.408030574520429,0.034298957353787,0.001,-5.42856852803198E-08,-1.34656730210736E-08
76,-1285.82122802734,28.6103773740753,0.199497898419698,0.010202119424033,0.401619762182236,0.032880289514774,0.001,-6.1947787344252E-08,-2.26036647177352E-08
77,-1274.64428710938,28.3168204946411,0.194588080048561,0.020372232600151,0.380842253565788,0.022259106474658,0.001,-6.96990554160948E-08,-2.24198455356372E-08
78,-1263.68733723958,28.0286737873569,0.197205685079098,0.02208294523977,0.371307035287221,0.020957162724363,0.001,-1.46481752949512E-07,-2.24197549414384E-08
79,-1252.98427327474,27.7960572406939,0.194736746450265,0.027164953743639,0.37154904504617,0.035067028384535,0.001,-6.12210868666807E-08,-1.14185310096104E-08
80,-1242.24932861328,27.6569665941471,0.181324077149232,0.019430805895585,0.351616417368253,0.038187837886012,0.001,-6.24841831609047E-08,-2.24198384302099E-08
81,-1231.88586425781,27.5415896520076,0.194512861470381,0.018505428927585,0.350932439168294,0.028377080796147,0.001,-6.14633819395749E-08,-2.24198366538531E-08
82,-1221.50233968099,27.2798699731812,0.181573919951916,0.021911224902441,0.332746212681134,0.023636499915222,0.012449180200948,-6.14888477912245E-08,0.074695266783237
83,-1211.42026774089,27.3390006005545,0.177848366399606,0.031197158200071,0.342803517977397,0.056661394930033,0.011974279764794,-6.11310468912052E-08,0.071845859289169
84,-1201.32305908203,27.1355953124716,0.171943306922913,0.01843244000506,0.318895330031713,0.026050267855011,0.001,-6.15150383964647E-08,-1.57558073254904E-08
85,-1191.43904622396,27.1866535701448,0.174603765209516,0.022314402570569,0.313645248611768,0.04545152235859,0.001,-5.83615715754604E-08,-2.24080523025805E-08
86,-1181.83528645833,27.2190167632305,0.17030269652605,0.012042635792346,0.324363609155019,0.036992536055978,0.001,-6.16600175362692E-08,-1.59646962316629E-08
87,-1172.34116617839,27.1139238555012,0.161324225366115,0.018459121338917,0.320059378941854,0.054495318618939,0.001,-5.85097481575758E-08,-1.45199656742534E-08
88,-1163.08846028646,26.9108030343897,0.164969240625699,0.022458088169054,0.319878627856572,0.044902147175322,0.001,-6.24118712266863E-08,-2.52440290893219E-11
89,-1153.97731526693,26.8045288714633,0.170895777642727,0.019409792505514,0.305942962567011,0.039092360958875,0.001,-5.89785642546303E-08,-3.33693628284948E-10
90,-1144.88677978516,26.8087925658547,0.169171683490276,0.0203522912648,0.284946620464325,0.038424279342091,0.001,-5.71255185377595E-08,-2.10834389946513E-08
91,-1135.94586181641,26.7104470875413,0.167592652142048,0.022847482664654,0.280388496816158,0.03276624247517,0.00817017734386,-3.64101353511614E-08,0.049021165817976
92,-1127.09586588542,26.7264193882239,0.154618375003338,0.018104813290501,0.280261022349199,0.037427569781705,0.001,-6.24205682697721E-08,-2.22271179239897E-08
93,-1118.54341634115,26.6114657310793,0.163838406403859,0.010563152746045,0.285320073366165,0.048329666902176,0.001,-6.12854051951217E-08,-4.59929871965414E-11
94,-1110.10601806641,26.6667664701192,0.162084812919299,0.027712661008122,0.27848099420468,0.039225133823607,0.015858829728969,-8.24681194444565E-08,0.095153227448463
95,-1101.79756673177,26.7408219941459,0.153153444329897,0.017422096844906,0.281171284615993,0.043623175490812,0.002397305107525,-1.03995922984268E-07,0.014384070411325
96,-1093.52028401693,26.5882512575285,0.160370873908202,0.014418185910789,0.255056997140249,0.024950569416604,0.00710777385466,-6.26570724193698E-08,0.042646892368793
97,-1085.36413574219,26.483152034959,0.159547785917918,0.021867149751371,0.249367649356524,0.033869474942875,0.006736950355131,-5.69448808107609E-08,0.040421888232231
98,-1077.33343505859,26.3316171479676,0.1523998764654,0.019436813297127,0.251114569604397,0.026984555654892,0.001,-6.15881035059829E-08,-1.97197476126121E-08
99,-1069.40372721354,26.2475819591989,0.145218975841999,0.011800483878001,0.250000568727652,0.025459219803823,0.001,-6.21624423047251E-08,-5.2311168730057E-09
100,-1047.59237670898,26.3477834115413,0.136762176950772,0.013432625396589,0.243204730252425,0.029749298962666,0.001,-5.81151056167073E-08,-8.15809375609433E-09
101,-1026.00574747721,26.9801556965332,0.158750265836716,0.025897683119551,0.259479117890199,0.036632387390103,0.001,-5.42934401437378E-07,-4.35995168857062E-08
102,-1004.08963012695,27.3669244957226,0.158222448080778,0.030999186161286,0.239593562980493,0.031387678881001,0.001,-6.12019590562341E-08,-1.81094055307085E-08
103,-982.453369140625,27.4141338718122,0.145910993218422,0.008127706106843,0.237837510804335,0.03925028301814,0.001,-6.25132727805067E-08,-2.14284998634184E-08
104,-961.251200358073,27.8281762324747,0.148141102244457,0.031144584180181,0.230259475608667,0.045466128687543,0.004094975235858,-5.98640426119346E-08,0.024570025503635
105,-940.199930826823,27.6941821791005,0.140019319951534,0.020289213558979,0.227641142904758,0.030199261843361,0.003789097712421,-6.16372091144513E-08,0.022734809666872
106,-919.454172770182,27.7329181994035,0.154633304725091,0.017237011860681,0.224833617607752,0.03983223121314,0.001,-6.20457356603765E-08,-6.31121821470515E-11
107,-898.427622477213,28.4175218195999,0.155821415285269,0.02843135420146,0.226550852259,0.033688756324378,0.013494255263201,-8.42685494717444E-08,0.060902941972017
108,-878.043050130208,29.1659396031776,0.142524555325508,0.032202102932426,0.211973113318284,0.029664527873546,0.001,-4.86410698385953E-08,-1.59973740920805E-08
109,-857.610229492187,29.0743078452496,0.139683339744806,0.011231247112991,0.218532770872116,0.044698013012738,0.00893865225922,-6.25155394118337E-08,0.053632162511349
110,-837.968414306641,29.274332942748,0.154093856612841,0.012353734167302,0.218752399086952,0.037347094242047,0.001531287732031,-8.5287433648773E-07,0.006680109072477
111,-818.15434773763,28.8854281831949,0.132014849533637,0.008458311921042,0.196751872698466,0.021531699827703,0.001,-6.10504429232606E-08,-5.36700461850614E-10
112,-799.127919514974,28.7810580393637,0.167513782779376,0.036146958961098,0.231936121980349,0.060092062554595,0.001,-6.8825181642751E-07,-2.21233449337888E-08
113,-780.335255940755,28.9345401228382,0.144256903479497,0.013276207540307,0.193466407557328,0.018985606070602,0.006742107321721,-2.38241497640956E-08,0.033065028488636
114,-761.092488606771,29.0717560785443,0.148306171099345,0.01426298187647,0.194199023147424,0.022302262951822,0.009025618211291,-6.17829059024189E-08,0.05415390431881
115,-743.277618408203,29.2463018130226,0.134938006599744,0.015967603154745,0.205426643292109,0.057747596219535,0.01218743750384,-6.26794545155462E-08,0.073124825954437
116,-725.180603027344,29.7847435018155,0.153177025417487,0.013214592134024,0.197647576530774,0.034845849174984,0.001,-6.14048047964388E-08,-2.34678942945266E-12
117,-707.967254638672,29.9487963821133,0.132453821599483,0.017517015499799,0.189242978890737,0.024852199047176,0.001,-6.18721998080218E-08,-2.15359090560696E-08
118,-691.301472981771,30.0157729155411,0.133080920825402,0.011317591661441,0.203970139225324,0.027169450108118,0.001,-6.20361433334438E-08,-2.24114788949237E-08
119,-674.643218994141,30.328792377251,0.134691913922628,0.019020416027245,0.17844491948684,0.020074311734028,0.011240746012185,-5.74492915461633E-08,0.06744471937418
120,-658.666951497396,30.9921825197872,0.133562928686539,0.019437794443502,0.196419221659501,0.053025599717273,0.001915611647899,-2.19919897403997E-07,0.011494066566229
121,-643.224212646484,31.026853474338,0.153544519096613,0.019816012965896,0.209383703768253,0.061968477959259,0.001,-6.2407949030785E-08,-1.85608719505126E-08
122,-628.289703369141,31.1875223219663,0.147496862957875,0.028413195145537,0.207807223002116,0.049263770354203,0.01624101114284,-2.21224524921127E-07,0.097446449100971
123,-613.762176513672,31.1707313698834,0.140611827373504,0.018929331070542,0.188257649540901,0.040888087718359,0.001,-6.22937506022936E-08,-2.13685282801634E-08
124,-599.463562011719,31.4361085551798,0.143254374464353,0.023093071312455,0.196817693610986,0.056149157322207,0.0122658258582,-6.14110930996503E-08,0.073595181107521
125,-585.420715332031,31.1077382396418,0.144635024170081,0.039088250811929,0.187693963448206,0.048652490117031,0.015677281465814,-2.89424406219041E-07,0.094064146280289
126,-571.920613606771,30.7408404303902,0.138798097769419,0.026853114012661,0.204042414824168,0.050914158642114,0.001,-6.21744291606774E-08,-1.65167008958633E-08
127,-558.937377929688,30.3461392071511,0.144031810263793,0.026216965026089,0.198610628644625,0.05346650855661,0.001,-6.16303950096153E-08,-3.92426890982733E-08
128,-546.06977335612,29.7695875395569,0.135577751944462,0.020328606803235,0.166447592278322,0.017778013827282,0.022692015585454,-3.52108671108908E-08,0.088807195425034
129,-533.660680135091,29.626567544016,0.136221123238404,0.015146183793977,0.161763745049635,0.033026892788391,0.002791995736024,-5.22031307070847E-08,0.016752108931541
130,-521.750818888346,28.9781293060185,0.150683578103781,0.036830938511795,0.175369314849377,0.047291584586931,0.007343311422396,-1.50393390185855E-07,0.04406014829874
131,-509.96901957194,28.4086031158481,0.135078765451908,0.016786526797734,0.160916609068711,0.023784172769784,0.00357238886907,-5.61082238448307E-08,0.021434511989355
132,-498.982610066732,28.2053285528049,0.142990535746018,0.039909738773369,0.188756672044595,0.03531561981413,0.000610691908165,-6.18590760836923E-08,0.00366444978863
133,-487.999643961589,28.1278834406406,0.145362087835868,0.012892692149188,0.165161938716968,0.037467513421497,0.004651276693609,-6.229193161289E-08,0.027907885611057
134,-477.203923543294,28.0633543392557,0.122116825232903,0.015647982354728,0.16386475538214,0.025020373308598,0.017886461912559,-6.16662987340533E-08,0.078566767275333
135,-466.437484741211,27.8289128445525,0.119506699343522,0.014872447664793,0.152701733012994,0.026476749631163,0.015471949186911,-6.10529795608273E-08,0.084009885787964
136,-456.853713989258,27.7439813297735,0.157220420738061,0.015525008405146,0.198025633891423,0.056852102141254,0.009709524109524,-4.63278865936445E-07,0.058257777243853
137,-447.330312093099,27.4549460246464,0.141132644067208,0.026302156288605,0.155485310902198,0.024076610019499,0.022483028195835,-5.52595977865167E-08,0.089455768465996
138,-437.866724650065,27.4880416227855,0.132793669899305,0.01820734165666,0.167741128553947,0.049076052623918,0.023066694823479,-6.10505423992436E-08,0.138400375843048
139,-428.734283447266,27.3657345484048,0.12782505278786,0.012561668113425,0.141608929882447,0.024073272454948,0.006372087298256,-6.23579481384695E-08,0.038232728838921
140,-419.963973999023,26.8413592043068,0.130357276648283,0.021217640210884,0.148315298060576,0.011014562331874,0.013437786303675,-5.45802869567069E-08,0.070921428501606
141,-411.371744791667,26.6639997934454,0.118916485458612,0.020780235439354,0.152950069556634,0.033945636570626,0.013224110123354,-6.26633962497181E-08,0.079344883561134
142,-403.160970052083,26.0596037565977,0.1330876412491,0.016946754816509,0.146077742179235,0.027028718931818,0.024686778321762,-6.67370613882667E-07,0.148121476173401
143,-395.447845458984,25.7831503586214,0.133872289210558,0.01791100049385,0.17148969322443,0.027573541529957,0.00215344666942,-7.73293550082599E-07,0.012921798974276
144,-387.838424682617,25.2863546060142,0.116888211419185,0.0267456633075,0.140170658628146,0.013445290476594,0.001,-6.16606783410134E-08,-2.14849755764135E-08
145,-380.470225016276,24.8253961598445,0.136506088078022,0.02317478220367,0.154295336455107,0.025165577939739,0.041545431100684,-6.1607359214122E-08,0.214164197444916
146,-373.28086344401,24.4470096352908,0.129533885667721,0.012972393192052,0.144964354733626,0.020439820505281,0.001,-6.23367384378071E-08,-4.45549952488022E-09
147,-366.585871378581,23.9257667679802,0.142906669527292,0.03075970563367,0.169577750066916,0.024453141535348,0.001,-3.65033798743752E-07,-2.24151595062949E-08
148,-360.003326416016,23.4169839195173,0.131965977450212,0.022790496560017,0.142307131240765,0.016720994776299,0.041145558801872,-6.12353971973789E-08,0.246873557567596
149,-353.641448974609,23.0564606576803,0.124177325516939,0.022149381935983,0.139539072910945,0.011774032302852,0.041635569690236,-6.12200281580044E-08,0.224631667137146
150,-347.976145426432,22.6721588637941,0.137272580216328,0.019656819741048,0.191579130788644,0.073084130753635,0.016266626695299,-5.99052668803779E-07,0.097600519657135
151,-342.119186401367,22.3719974023565,0.141793221235275,0.03331538955331,0.159807462245226,0.042324559704775,0.05546328087232,-6.16782713791508E-08,0.332779914140701
152,-336.34538269043,22.2453397892609,0.123724622031053,0.02267445076592,0.141771167516708,0.038992162842693,0.069704015635598,-6.18559639065097E-08,0.291863530874252
153,-330.923675537109,21.9995411602401,0.129012182354927,0.02035128848536,0.127722180138032,0.010286720845622,0.028564866898821,-6.16755144733361E-08,0.171389400959015
154,-325.696736653646,21.7159680951172,0.130077175796032,0.024458011563358,0.119858109702666,0.015390734750686,0.067249023694123,-2.69957745047122E-08,0.375704705715179
155,-320.933685302734,21.2549265479051,0.129717230796814,0.025967403256226,0.147653289139271,0.038038214854546,0.009658149721993,-6.193803159249E-08,0.057949125766754
156,-316.32985941569,21.3190287476523,0.128971540679534,0.025688543641283,0.152743523319562,0.040264558117878,0.020587801610332,-6.18959035136868E-08,0.12352704256773
157,-311.736862182617,21.1606556545995,0.13082089771827,0.020771635482155,0.139010097831488,0.031701318640445,0.007111876972023,-6.25132514642246E-08,0.042671490460634
158,-306.986750284831,21.1252440115082,0.124832112342119,0.024841949758782,0.115601437787215,0.014085585379937,0.027235211011285,-5.47023901731336E-08,0.163411438465118
159,-302.70432027181,21.2420730199901,0.126410556336244,0.010862691272796,0.141390740871429,0.034346079749843,0.001,-6.11232096048298E-08,-2.24198650755625E-08
160,-298.600173950195,20.994867872822,0.130028205613295,0.011408755702505,0.130887196709712,0.018450031629944,0.014186246926167,-6.22801010763396E-08,0.085117690265179
161,-294.514333089193,20.8468629044514,0.122745900104443,0.013821134866982,0.122629839926958,0.021207590968531,0.009944565925585,-5.63702599265525E-07,0.059668116271496
162,-290.608306884766,20.6499629351705,0.119718088457982,0.016116174051131,0.125006356587013,0.016572228548209,0.007882891908233,-6.15014528193569E-08,0.047297578305006
163,-286.89382425944,20.689256839928,0.129963602870703,0.019388941383395,0.128392628083626,0.036390381000588,0.002637383452757,-6.18533135821053E-08,0.015824532136321
164,-283.365976969401,20.2801686949905,0.124907368173202,0.021171606972111,0.135498151183128,0.03099881229981,0.001,-6.25235898610299E-08,-2.23391740661327E-08
165,-279.950958251953,20.3209310657783,0.129995889961719,0.022524658977459,0.139974068850279,0.029603976139185,0.034047496758616,-6.15866397879472E-08,0.204285189509392
166,-276.939915974935,20.2123221832151,0.135961191107829,0.016981201705309,0.144825340559085,0.04389521602477,0.001,-6.24652898295608E-08,-1.25285204433112E-09
167,-273.9906056722,19.6903130116976,0.127358620365461,0.013352007192478,0.153285832454761,0.057301006393484,0.001,-3.55851142330721E-07,-2.12979012204073E-09
168,-270.826347351074,19.3676452193196,0.120964072644711,0.024234548728834,0.127251374224822,0.035686964939786,0.057956813733221,-5.955565285376E-08,0.347741067409515
169,-267.757334391276,19.2377187585204,0.125868868082762,0.018909841435607,0.117638923227787,0.03431441303293,0.041723209608183,-4.23555434281298E-07,0.250339806079864
170,-264.538174947103,19.066489465731,0.117921993136406,0.022418009365945,0.119885830829541,0.027402613235603,0.014450214097586,-6.26915053203447E-08,0.086701527237892
171,-261.573638916016,18.8501441913902,0.117865141481161,0.019506751810625,0.130026595046123,0.034404944544213,0.01468231343093,-6.25130311959765E-08,0.074699074029922
172,-258.722460428874,18.5528224793355,0.120486781001091,0.012240367548735,0.118525560945272,0.032797578582299,0.107954946435686,-6.31084390079195E-07,0.647730469703674
173,-256.041475931803,18.6912774088231,0.126295191546281,0.029014703447269,0.128419401745001,0.058502148916742,0.062077005817055,-5.90758659768653E-08,0.372462242841721
174,-253.38134765625,18.7032197944802,0.123702632884184,0.015427809806221,0.121356623868148,0.032611419082503,0.076556179201168,-6.16649487028553E-08,0.440025806427002
175,-251.065068562826,19.1555295263289,0.127207967142264,0.042165696118739,0.152423209200303,0.065108735461299,0.055239879547792,-6.10253465538335E-08,0.331439465284347
176,-248.528638203939,19.1848201394966,0.127398395289977,0.015354139789854,0.121191629519065,0.04031506497317,0.059943893760988,-6.11229182823081E-08,0.35738679766655
177,-246.132754007975,19.0690296295825,0.121518825491269,0.020226528995513,0.120918992906809,0.039235826254468,0.106802147237607,-6.18444175870536E-08,0.554318130016327
178,-243.651967366536,19.0126130748561,0.114585764706135,0.018550264927344,0.109134240696827,0.00889930899932,0.094306209457646,-6.11584098919593E-08,0.552075028419495
179,-241.453422546387,18.8976637467732,0.126934379339218,0.030375370622582,0.133785465111335,0.024987150713508,0.015077566544837,-1.08641422968958E-07,0.082197807729244
180,-239.299644470215,18.8617093488009,0.122057980547349,0.014252775630818,0.111539120475451,0.032779924407611,0.024138059028503,-6.25488354444315E-08,0.09178352355957
181,-237.124699910482,18.9568910316378,0.120711226016283,0.022219143347802,0.12244829411308,0.030738645386053,0.005148949836293,-1.5322756041769E-07,0.030894041061401
182,-235.126185099284,18.9274856941831,0.123763800909122,0.013678233652695,0.112791980306307,0.018664999182879,0.066627410065898,-6.20312050614302E-08,0.191900506615639
183,-233.242403666178,18.6201819559641,0.129671481748422,0.0321231469896,0.129162286718686,0.028659759323345,0.126673528478479,-6.24244904656734E-08,0.760041415691376
184,-231.508682250977,18.4056554812392,0.128563509633144,0.022358037090914,0.121312403430541,0.064409816369013,0.008936761319946,-2.99046519103285E-07,0.053621035069227
185,-229.75434366862,18.2798159842268,0.121006714800994,0.019367074922073,0.123415727168322,0.030786050859502,0.194087409658538,-5.09963285821868E-07,0.777088344097137
186,-228.019737243652,18.0949317952692,0.13418007021149,0.025714663583933,0.119400488833586,0.012252342630513,0.046357989479106,-6.2285472779422E-08,0.25150391459465
187,-226.270673116048,17.9623504772535,0.122061508397261,0.02334052284603,0.116228165725867,0.020457336240487,0.130729435201829,-8.03878279498349E-08,0.491338580846787
188,-224.648094177246,17.939120630439,0.13088679437836,0.02225534471994,0.128446292132139,0.040168345912696,0.039915252323606,-6.26592964181327E-08,0.239491820335388
189,-222.827512105306,18.1225594582503,0.113448945184549,0.02358436655408,0.110355820506811,0.035520872683307,0.207352676437508,-2.59193825513648E-07,0.643074452877045
190,-221.317733764648,18.049437477058,0.125644035637379,0.018405980468751,0.118637068818013,0.04482318387535,0.133548736098824,-6.14495476725097E-08,0.712143540382385
191,-219.763905843099,18.0062886224012,0.114697072654963,0.024023251792361,0.117324187109868,0.030975927824477,0.086856900072678,-5.4988112196952E-07,0.36436328291893
192,-218.38107808431,17.6688171569288,0.122739271571239,0.012894520233726,0.119947584966818,0.033161241098126,0.033712971154086,-6.14110788887956E-08,0.149421542882919
193,-216.806488037109,17.5358593543372,0.114751594762007,0.016668868981846,0.115561279157797,0.008770120748195,0.048901699166912,-6.24024636408649E-08,0.293410450220108
194,-215.45581817627,17.3963400284464,0.12603173404932,0.022727797730742,0.126810761789481,0.032695899059293,0.024213990022929,-3.28983361441715E-07,0.014528836123645
195,-214.039143880208,17.2374325325463,0.117681417614222,0.034151457275556,0.119746667643388,0.029821090504009,0.073878559962867,-6.16575235312666E-08,0.443271577358246
196,-212.728986104329,17.0848426677917,0.116604759047429,0.031910165071963,0.116730616738399,0.024235520099713,0.103426903974523,-6.12840977964879E-08,0.545507252216339
197,-211.328501383464,17.1252792459523,0.118363200376431,0.023103705063264,0.09590482711792,0.012686308315962,0.053904595066584,-6.19103843746416E-08,0.169943362474441
198,-210.00591023763,16.8913921742643,0.121753181020419,0.017419884340362,0.097939963142077,0.009675435751625,0.027089172465256,-6.16620994264849E-08,0.0162537638098
199,-209.076906840006,17.2303146276903,0.130993600934744,0.033101790668513,0.135108626137177,0.053473157924917,0.128773593025154,-1.05338529010623E-07,0.593310654163361
200,-207.974034627279,17.2145438857835,0.117861746499936,0.021336224080029,0.108821825434764,0.035791408653447,0.042062342542801,-5.7755059401643E-08,0.167505502700806
201,-206.686698913574,17.0214136233776,0.115154609084129,0.017830227689908,0.124153948078553,0.019560259063038,0.228917528196806,-6.12049149140148E-08,1.2814404964447
202,-205.561642964681,16.9004723348315,0.126899229983489,0.015641441397454,0.114550394316514,0.039833842723945,0.037474450261102,-6.16640818407177E-08,0.224846869707107
203,-204.6238377889,16.7984144326354,0.134011582781871,0.011022742938753,0.11939558510979,0.029823678673196,0.0130918635804,-5.78694248076772E-08,0.037855304777622
204,-203.673286437988,16.5223813527825,0.119480017572641,0.023208639747765,0.126807601501544,0.042833947150964,0.041589114370079,-6.12129511523563E-08,0.249534904956818
205,-202.764155069987,16.6253856034282,0.121415961533785,0.02641469641448,0.119888922820488,0.030324907065724,0.018545552723583,-6.25577030177738E-08,0.111273467540741
206,-201.812840779622,16.7362763258465,0.115481822441022,0.017697173129393,0.131765688459078,0.068732309638541,0.093085241635299,-1.9825405672691E-07,0.387286573648453
207,-200.925501505534,16.6630631297929,0.128861623505751,0.025021774938218,0.130184002220631,0.038874115799488,0.011120111448148,-6.12800548083215E-08,0.038654610514641
208,-200.235567728678,16.4636233511085,0.125548922767242,0.017530389595052,0.133058012773593,0.041318339961041,0.046313033706878,-6.24122762360457E-08,0.269808769226074
209,-199.399978637695,16.5876333514806,0.118575238933166,0.027184087469711,0.123506132513285,0.051910475293382,0.049131247291042,-4.52590285249244E-07,0.23302511870861
210,-198.540631612142,16.6298418451807,0.137351567546526,0.029871643466756,0.116058414181073,0.039898669873052,0.069813302155061,-6.11269470596199E-08,0.300679117441177
211,-198.219146728516,16.2128790786693,0.135533887892961,0.031930317211836,0.148550571252902,0.051500513985913,0.040279332718193,-6.77858508879581E-07,0.241676971316337
212,-197.268989562988,15.8957063871572,0.13685725753506,0.020546296762954,0.13053501645724,0.03088931130842,0.036308956086542,-6.12191612958668E-08,0.191503196954727
213,-196.833221435547,16.1546589054192,0.132723052054644,0.020373189028767,0.144434567540884,0.060535738430478,0.021183384793738,-6.18577544742038E-08,0.083777695894241
214,-196.023460388184,16.2826393398987,0.124680392444134,0.021196718064337,0.105279807001352,0.046169300453151,0.066839449624499,-2.28242527100519E-08,0.239853143692017
215,-195.38522084554,16.1145531438537,0.115797975411018,0.019806661976022,0.135860695193211,0.047196342581954,0.020268368850709,-8.84679494106422E-08,0.121610499918461
216,-194.49009958903,16.2060755744756,0.113298488159974,0.013602166223532,0.113116972148418,0.023994140949567,0.03262324004465,-5.50367467155866E-08,0.195739611983299
217,-193.833401997884,16.1270254016488,0.128428484002749,0.014809854237417,0.101997576653957,0.016802597593118,0.033103350592339,-6.24198150944721E-08,0.19837361574173
218,-193.106936136882,16.0697252640651,0.123687927921613,0.018193406388168,0.112395245581865,0.013106623634813,0.022736049157445,-5.76887195791187E-08,0.136416494846344
219,-192.449857076009,15.9601084800115,0.128338119635979,0.015608223746618,0.093473803251982,0.010142877195475,0.128393838461843,-6.15776656331946E-08,0.474814981222153
220,-191.739186604818,15.6144186866533,0.116767770300309,0.017952411311991,0.114441212266684,0.034507704824459,0.051419970582768,-6.09728445510882E-08,0.24382221698761
221,-190.696060180664,15.5181246634878,0.123732826362054,0.025437443867299,0.094216603785753,0.017330170353654,0.099197394517763,-5.71443337094024E-08,0.443173974752426
222,-189.770411173503,15.2620653511766,0.118479112784068,0.01615551996624,0.108172975480556,0.023687769260092,0.023770364195366,-6.11309900477863E-08,0.142622351646423
223,-188.998552958171,15.3257398175881,0.125251621007919,0.021301305212367,0.096340379367272,0.023291694620279,0.095165887157427,-6.21702938019553E-08,0.413268029689789
224,-188.333033243815,15.4162804012805,0.116693828254938,0.023504014873828,0.130881164222956,0.051760993904991,0.022300685788468,-1.82159539008353E-07,0.113267160952091
225,-187.980252583822,15.7561830987318,0.132617477327585,0.036755960006792,0.150680306057135,0.096567293743043,0.064804467194781,-5.10270865561324E-07,0.336049973964691
226,-187.206481933594,15.7616422003961,0.130696206043164,0.016109548672359,0.10460127145052,0.029992812671141,0.060017354578168,-6.15864692576906E-08,0.360104292631149
227,-186.57511138916,15.1862693172478,0.14051778241992,0.034597413254154,0.114373734841744,0.055790722592635,0.012915293195031,-9.19934109333553E-07,0.077492766082287
228,-186.197817484538,15.4847958570924,0.123330352207025,0.017846238273904,0.126256382713715,0.054198724599146,0.076035824630403,-6.80542200370837E-08,0.360387116670608
229,-185.792098999023,15.2854631669063,0.126211625834306,0.013174891680042,0.115383955339591,0.031960556525276,0.027893882700996,-6.15893611666252E-08,0.161457076668739
230,-185.397084554036,15.2987120431345,0.118622697889805,0.020536089245252,0.152529120445251,0.073448519213236,0.001050474901162,-3.60988536840523E-07,0.00630341283977
231,-184.83437093099,15.2468170668505,0.115919078389803,0.022764997462614,0.101867775122324,0.015371952968143,0.00792280021015,-6.22927913696003E-08,0.047537013888359
232,-184.46395111084,15.3489682802102,0.141180019825697,0.026874546160357,0.139083730677764,0.083231828049365,0.06395224582184,-9.31423755901051E-07,0.383714497089386
233,-183.733637491862,15.2303197925193,0.111991001913945,0.016291533561289,0.097030447175105,0.028734405137442,0.088509846880371,-5.52646461926543E-08,0.447533279657364
234,-183.204511006673,15.2029761305817,0.116500653326511,0.016701205792227,0.095940355211496,0.019003887193381,0.022724418821035,-1.26919786680446E-07,0.091957926750183
235,-182.885103861491,15.0222738107997,0.121819508572419,0.019882411864235,0.10599539677302,0.032400232261559,0.055536174333732,-6.2995418659284E-08,0.333217233419418
236,-181.810099283854,14.9780920066844,0.111672551681598,0.021970017857216,0.094163389255603,0.021185878605761,0.017031839043337,-6.19149247427231E-08,0.057620655745268
237,-181.443176269531,14.763398631572,0.12468229730924,0.028016075930429,0.120939205090205,0.025846493712692,0.01,-6.12840977964879E-08,-2.24198650755625E-08
238,-180.839358011882,14.4355715155827,0.112602955351273,0.011993766447061,0.104009578625361,0.029584583543192,0.018569864727725,-6.24162055373745E-08,0.053142074495554
239,-180.601671854655,14.6191448384875,0.109693105022112,0.021343877543557,0.126706114659707,0.035252753928214,0.0631751553791,-6.15098372236389E-08,0.322384595870972
240,-180.491386413574,14.8677975051482,0.140895195305347,0.020060415434804,0.122449727108081,0.047676083000605,0.016397350243128,-2.60348286929002E-07,0.052747618407011
241,-180.512891133626,14.6753322721116,0.132087928553422,0.011179817673944,0.14276672154665,0.039689673965057,0.020422814929447,-1.03447796107048E-07,0.122537195682526
242,-180.173039754232,14.6720451365224,0.123324496050676,0.011657949098579,0.108607346192002,0.056071165263654,0.08179517706618,-1.32981114120412E-07,0.356617391109466
243,-179.543167114258,14.7243842108519,0.11259950697422,0.023442025649447,0.105218939483166,0.029664276816941,0.075258302117329,-6.18556796894154E-08,0.257585138082504
244,-179.473714192708,14.732516071538,0.127795493851105,0.01366431158004,0.119610333194335,0.039647528236518,0.0548306336156,-7.94241032053833E-07,0.003290817374364
245,-178.83021291097,14.7783492921226,0.110836649934451,0.018296786717912,0.090528010080258,0.017816482340358,0.056339843796828,-2.24199094844835E-08,0.129123106598854
246,-178.439628601074,14.5934278631067,0.119162727147341,0.023959998500759,0.101049372305473,0.022946994782938,0.06391011326523,-6.18578042121953E-08,0.281438797712326
247,-177.694279988607,14.5810882147559,0.11283011858662,0.023291652374181,0.096062161649267,0.043106309176378,0.02252687151518,-6.16643944795214E-08,0.083823934197426
248,-177.451718648275,14.7291105264035,0.117623524119457,0.022386561307633,0.12293662255009,0.053712963027741,0.050099341152684,-6.25133509402076E-08,0.249656990170479
249,-177.210792541504,14.9492576218621,0.107016734778881,0.016093843913188,0.123214518030484,0.051916869267633,0.07526294990861,-8.35546813959809E-08,0.206846207380295
250,-176.554270426432,14.6425434147254,0.112860384086768,0.017083596276259,0.124744390447934,0.055299803388684,0.078351377571767,-6.16635986716574E-08,0.385162144899368
251,-175.682256062826,14.4537756263761,0.101732884844144,0.013021502069449,0.078670245905717,0.011756406599302,0.072013985524116,-9.11723363472561E-10,0.359275311231613
252,-175.527514139811,14.5840967478694,0.12475390980641,0.035413608391356,0.119235090911388,0.041392487428286,0.043626644501661,-6.1044708843383E-08,0.113926656544208
253,-175.305180867513,14.776536640152,0.118050298343102,0.033019224845215,0.10778371244669,0.062757459797017,0.062759367713947,-6.25901961370801E-08,0.176038146018982
254,-175.2853418986,14.8264423556034,0.119832128286362,0.01975344694852,0.127345347156127,0.056502484560542,0.132067840261786,-6.11258101912426E-08,0.562202155590057
255,-174.99242401123,15.0001596871199,0.124485538651546,0.019444788426244,0.112174053986867,0.047474331154057,0.0714630052463,-6.16590440927212E-08,0.249507054686546
256,-174.520767211914,14.6566125198385,0.11480438709259,0.014305070202892,0.101356784502665,0.030187301343195,0.012972799050758,-2.24198402065667E-08,0.060773499310017
257,-174.684145609538,14.512956545416,0.12216859186689,0.024283869398392,0.17036967848738,0.093036722839133,0.031596874614377,-6.16293291955117E-08,0.189581468701363
258,-174.372703552246,14.6141179576079,0.108417214204868,0.021056732617187,0.088730527708928,0.028415510857807,0.066616483370819,-6.13884836297984E-08,0.195727482438087
259,-174.314463297526,14.4229743367208,0.122169862190882,0.015269661643526,0.137536921227972,0.046007913226731,0.065572015010792,-6.21240658915667E-08,0.300519585609436
260,-174.392372131348,14.270832650225,0.130432787040869,0.007588679569617,0.141310984889666,0.058829772087434,0.068121628587431,-6.12191612958668E-08,0.279351055622101
261,-174.151964823405,14.2180380358969,0.120866220444441,0.01498602536978,0.091096016267935,0.020970151953197,0.148544835093358,-6.22444176201498E-08,0.360096931457519
262,-174.286186218262,13.8872065655726,0.137531381100416,0.031523143438307,0.125848417480787,0.089773111879017,0.009702499797246,-2.77579914609305E-07,0.038980055600405
263,-174.080897013346,13.8667064008869,0.125597504278024,0.023393184368817,0.104225678369403,0.043743358592781,0.05130634845097,-6.23201401594997E-08,0.173449620604515
264,-173.562749226888,13.9499306476991,0.10443135475119,0.015963844635997,0.083959819128116,0.012839324803636,0.049240329673937,-2.24329870235351E-08,0.183113723993301
265,-173.314664204915,13.6481345648774,0.114171215643485,0.017440801694872,0.121318837006887,0.047417630229145,0.038122190039267,-8.81959181242564E-08,0.136078044772148
266,-172.921023050944,13.704817583589,0.10714956993858,0.010000718601735,0.118926052624981,0.053903011447425,0.050359386738393,-6.16786195450914E-08,0.192705377936363
267,-172.484504699707,13.5295198436346,0.113903428117434,0.013297159375574,0.106071455404162,0.028046995692709,0.047722234119735,-6.11322050758645E-08,0.179295495152473
268,-172.46147664388,14.0355559725498,0.112286098301411,0.022935141028244,0.132728657995661,0.075032461963889,0.014131141375595,-2.0270447009807E-07,0.084787264466286
269,-172.282554626465,13.7507253370836,0.118054520338774,0.030078623503571,0.10058590148886,0.038744463252228,0.001098231430624,-6.23985556558182E-08,0.006589619908482
270,-172.474377950033,13.4528539372218,0.122388377785683,0.024081637049612,0.142079755663872,0.06806396723038,0.081867772438387,-6.10134236467275E-08,0.340431809425354
271,-172.710378011068,13.5867777291774,0.123700438688199,0.024168465618084,0.156991804639498,0.078813097918132,0.022295063581709,-5.89442663567752E-07,0.106522291898727
272,-172.581469217936,13.4378396763091,0.117795528223117,0.0199501038776,0.103301182389259,0.03528116664083,0.132872987846916,-2.47467994540784E-07,0.694611251354218
273,-172.551040649414,13.344828919324,0.121303040534258,0.009046867220233,0.129181753844023,0.046053587455164,0.068053916117467,-6.25131733045237E-08,0.209754228591919
274,-172.445994059245,13.2349994413302,0.116401575505733,0.021011526940812,0.114057910939058,0.036747557318279,0.109660162823023,-6.22948306272519E-08,0.314826339483261
275,-172.299893697103,12.5647864785168,0.130128273119529,0.035620450728261,0.129197210073471,0.034661861904071,0.008671690564626,-4.27140179226626E-07,0.052030812948942
276,-172.329447428385,12.5472632133519,0.124134824921687,0.021961887726232,0.128562942147255,0.064081344995219,0.023614185699664,-2.76019619604995E-07,0.141685530543327
277,-172.196818033854,12.7995795438794,0.112678464502096,0.016462418296516,0.1113255713135,0.030829487498766,0.015442517051435,-6.19832931647579E-08,0.084826178848743
278,-172.138997395833,12.7103093886934,0.116658205787341,0.018179798573349,0.099025925000509,0.02175709969603,0.08158939473298,-6.19381737010372E-08,0.436324298381805
279,-171.850685119629,12.8607971486096,0.10907718539238,0.019568868513471,0.111570884163181,0.066832182340413,0.03360495641927,-6.01935568056433E-08,0.129223525524139
280,-171.89156850179,12.7609908277316,0.118849032868941,0.018023046801449,0.120430408666531,0.033961859604805,0.017215501568412,-6.41630890640954E-08,0.095528639853001
281,-171.985051472982,12.5346893520319,0.129714286575715,0.014664057152729,0.126438332100709,0.037544869405067,0.074191882937774,-6.23876132976875E-08,0.35119903087616
282,-172.265342712402,12.4247071943373,0.130365983893474,0.027902546988546,0.145145940283934,0.069288975054072,0.069391346218893,-5.21681215559511E-07,0.416348785161972
283,-171.85910542806,12.4894539353207,0.10184300939242,0.017308366960721,0.100529641533891,0.039633633518966,0.051485958704883,-2.25229292993845E-08,0.172985017299652
284,-171.52574412028,12.3412247744965,0.107031899193923,0.014768592860127,0.096511342873176,0.027514585070268,0.03129348223272,-5.73802765302389E-08,0.131952360272407
285,-171.591595967611,12.5562785293265,0.127685714513063,0.029825140240915,0.125889611740907,0.050249990378718,0.14006500020507,-6.24231262236208E-08,0.704604625701904
286,-171.278330485026,12.5584680577648,0.100030271957318,0.012835591727647,0.110010652492444,0.04941388276392,0.041819625464022,-6.18581310618538E-08,0.093248821794987
287,-171.335283915202,12.7818593040512,0.112292990088463,0.012685640293714,0.133912501235803,0.04710121901854,0.090429398467871,-6.1859843469847E-08,0.452047109603882
288,-171.455083211263,13.4115795172065,0.12888349716862,0.031880360416986,0.147100038826466,0.044303691153049,0.072863156933445,-6.25894926997717E-08,0.205260753631592
289,-171.182243347168,13.3796617347498,0.104578206936518,0.018565648892785,0.081305846571922,0.017261696168603,0.007424928546709,-6.22814297912555E-08,0.044549722224474
290,-171.037033081055,13.232594477685,0.119693177441756,0.020577858355386,0.104405550907056,0.02764515553405,0.052070251897681,-6.18951290221048E-08,0.163143917918205
291,-171.177510579427,13.2510014182876,0.108526509255171,0.011996470749127,0.143019254008929,0.049737732571734,0.01,-6.24268636784109E-08,-6.09674941642879E-08
292,-171.235420227051,13.6595910689603,0.117393117398024,0.038710134024945,0.133342005312443,0.049173081006723,0.068436904016302,-4.7149185888884E-07,0.264619916677475
293,-171.310147603353,13.656746857279,0.117386303842068,0.016959923121417,0.123312870661418,0.038695558086435,0.055532058921032,-2.56107757223845E-08,0.229990810155868
294,-171.207046508789,13.6685955396172,0.113027324279149,0.019477054822667,0.125485679755608,0.037950171726452,0.07839358714527,-6.22937292860115E-08,0.376857370138168
295,-171.223943074544,13.7251973585547,0.121934335678816,0.031742252839013,0.117842024813096,0.034915288023554,0.083698719772492,-5.65520394957275E-07,0.459177762269974
296,-171.16197458903,13.8919673819229,0.111180017391841,0.023408757828033,0.113542605191469,0.03205515279006,0.030372184634642,-6.16032025391178E-08,0.149386703968048
297,-171.217898050944,13.8019890469093,0.126539416611195,0.011608554907184,0.095500901341438,0.027021838874004,0.062148614898982,-2.2527757437274E-08,0.301573663949966
298,-171.640106201172,14.1241711080274,0.131453145295381,0.026161393094183,0.146921115616957,0.078087755495578,0.015062752003771,-3.08239350488293E-07,0.009038165211678
299,-171.423049926758,14.1945290884211,0.118373813728491,0.029937138681107,0.117561105017861,0.027274791180236,0.12178249486932,-6.24218614575511E-08,0.290372788906097
300,-171.356043497721,14.076587471613,0.100602256755034,0.009217821546385,0.116768065840006,0.034888219725999,0.122388025859399,-6.25132443587972E-08,0.417002320289612
301,-171.356778462728,14.0986693813669,0.122951310127974,0.021665947295282,0.116459419329961,0.030426351087031,0.102190895333098,-6.10576122994644E-08,0.353887468576431
302,-171.536074320475,14.2511024464811,0.131307033201059,0.028058817253349,0.135061585654815,0.068444846855623,0.021380466198025,-6.26888692067951E-08,0.065337553620338
303,-171.43899790446,14.2417973871926,0.114244319498539,0.011045467039432,0.125671106080214,0.043974639459415,0.079384041808023,-5.8459718843551E-08,0.255218803882599
304,-171.339731852214,14.1193187632248,0.121295164028803,0.014632352833115,0.111196219921112,0.032716049003426,0.13996722431663,-6.11583317322584E-08,0.523680627346039
305,-171.544319152832,13.9214345717704,0.124351983269056,0.013385229288384,0.145387367655833,0.060340835031089,0.090451637953252,-1.96673326513519E-07,0.278958082199097
306,-171.366422017415,13.798782820931,0.12320855508248,0.00975763436352,0.099313389509916,0.023127618720493,0.113681079865047,-6.11310753129146E-08,0.376543670892715
307,-171.295870463053,13.6727130266357,0.127336053798596,0.019655043484895,0.121904525905847,0.033688511953762,0.057455207841585,-6.2241660714335E-08,0.344731479883194
308,-171.075426737467,13.7665358658656,0.118219510962566,0.021553849881676,0.109749058882395,0.035124518077943,0.050867914824328,-6.18577473687765E-08,0.28391221165657
309,-171.287424723307,13.7234894455106,0.116455513983965,0.015576417164439,0.155090551823378,0.064159287401188,0.070421483275434,-3.64033553523768E-07,0.257344096899033
310,-171.668785095215,13.9536343044371,0.128388589868943,0.024520179013748,0.178024793664614,0.052730292763011,0.050483368270742,-6.25886755756255E-08,0.273715555667877
311,-171.154042561849,13.6549532267232,0.104121668885151,0.012114615441808,0.108421268562476,0.040673483406325,0.086119498345937,-6.24088585254867E-08,0.257774949073791
312,-170.819002787272,13.7511443982486,0.111783172935247,0.014009553351526,0.109042957425117,0.052417482224331,0.127657455865871,-2.24199823151139E-08,0.468181222677231
313,-170.513740539551,13.4314820429487,0.115089605251948,0.017120654097556,0.119641195982695,0.040905767095771,0.123795618994174,-6.0978145199897E-08,0.286447525024414
314,-170.519996643066,13.6475576365705,0.113148572544257,0.010235110887786,0.117681211481492,0.051984980350986,0.019618528012383,-6.13872046528741E-08,0.11771135777235
315,-170.763590494792,13.3797901291088,0.132543742656708,0.024119200302299,0.152971123655637,0.075161097855764,0.014659556457273,-6.31047427646081E-08,0.052193582057953
316,-171.146733601888,13.3581369872455,0.123519578327735,0.022145054234269,0.156146515160799,0.063947901937323,0.045623077815746,-4.9841980853671E-07,0.254409372806549
317,-171.218254089355,13.5264038334605,0.111400264004866,0.029857193631103,0.128966461867094,0.050006381267665,0.081214956559134,-6.24273326366165E-08,0.208196207880974
318,-171.422541300456,13.6889663835126,0.122441858053207,0.024819777997761,0.142034296567241,0.060805835405011,0.070545632261425,-6.08493508025276E-07,0.21753466129303
319,-171.789286295573,13.9421437139931,0.127161028484503,0.010820194345256,0.145622552682956,0.057968050716092,0.033721701565468,-2.27509190153796E-07,0.202330633997917
320,-171.865748087565,14.1912831965788,0.114279785503944,0.018218032421344,0.12755690390865,0.066682450965738,0.095137960974971,-6.57658745240042E-08,0.263356924057007
321,-171.979955037435,14.2228602063764,0.109164260327816,0.009053714986384,0.124657947570085,0.04562570456211,0.106890060296591,-6.22833766783515E-08,0.431646108627319
322,-172.045987447103,14.4685928216937,0.114639745404323,0.022461536474404,0.121189960589011,0.05114709658007,0.041288072119291,-6.16796782537676E-08,0.214762583374977
323,-172.26166788737,14.5850951049433,0.126214475681384,0.019429135898352,0.125354154656331,0.04337069827958,0.030603434899164,-6.26316136731475E-08,0.18362084031105
324,-172.149571736654,14.7266068585574,0.115448961655299,0.015643134861541,0.116545965274175,0.046149050872006,0.176918301485029,-6.10139849754887E-08,0.510651469230652
325,-171.836273193359,15.2537810600904,0.123213765521844,0.012841553501452,0.116540214667718,0.0329267135635,0.023794384590132,-6.40418278408106E-08,0.075994744896889
326,-171.789604187012,15.4270887675459,0.118316253026326,0.025278629592528,0.110495152572791,0.039961066418138,0.024985212093319,-6.13896702361672E-08,0.145615875720978
327,-171.877683003744,15.2268062053188,0.119305188457171,0.021733111263254,0.147827869902054,0.056579746411618,0.103009367976602,-6.21713880377684E-08,0.61805647611618
328,-171.782025655111,15.47375722587,0.109762856115897,0.019046605023216,0.12652908389767,0.047195433215076,0.167323103952536,-6.25834033485262E-08,0.936424612998962
329,-172.464213053385,15.6244830599116,0.147164506216844,0.02873132602055,0.189244536062082,0.057363780652118,0.001,-9.00624002042605E-07,-2.24198384302099E-08
330,-172.318059285482,15.2859100013614,0.120119702070951,0.01714733646876,0.130719352513552,0.055926299490451,0.118779955427526,-6.16085742422001E-08,0.441656410694122
331,-172.855674743652,15.4411977396876,0.133457618455092,0.026307356223597,0.159049785385529,0.066392317129147,0.020849915252618,-6.26025382644002E-08,0.125099763274193
332,-172.314160664876,15.5087502558916,0.112053376932939,0.017899693355482,0.09294776742657,0.029140444700122,0.074456246500288,-6.16043678292044E-08,0.341650575399399
333,-172.509201049805,15.7547130703553,0.115036106357972,0.014527669311573,0.121093353877465,0.034401080850248,0.096339621395322,-6.25821812150207E-08,0.350262641906738
334,-172.773979187012,15.8939027668074,0.119694365809361,0.028941853361446,0.129547124107679,0.032221552475996,0.084663403456634,-6.22799447569378E-08,0.424064666032791
335,-172.769325256348,15.9488002560061,0.117229307691256,0.019940074255589,0.109938411662976,0.039464324489037,0.083789728327172,-6.22634246383313E-08,0.50273859500885
336,-173.102127075195,16.0627258822418,0.130587007850408,0.020715653194406,0.121503880868355,0.051567549537965,0.084534536928593,-6.24240925617414E-08,0.298643410205841
337,-173.060117085775,16.4774939891265,0.121122813473145,0.025070000924026,0.11865982785821,0.035854773062415,0.032856627446319,-6.02544076855338E-08,0.197139948606491
338,-173.201703389486,16.8245030626099,0.113326801608006,0.02188752320891,0.122964603205522,0.036260224044752,0.043824357487139,-6.24213498667814E-08,0.26040306687355
339,-173.294779459635,17.1213596049384,0.11155054718256,0.026199468092887,0.137784469872713,0.048719840092374,0.004523551788049,-6.24610834165651E-08,0.022047502920032
340,-173.457972208659,17.315369457148,0.134391212215026,0.0172564540739,0.151634947086374,0.067296118813483,0.032207798881064,-6.25135641030283E-08,0.193247094750404
341,-173.252716064453,17.846358404353,0.125835802406073,0.027154110044562,0.120491422091921,0.054184506559746,0.012665097745719,-6.15200050901876E-08,0.035269193351269
342,-173.276473999023,17.7164914997928,0.123304759462674,0.018579742767405,0.111928841720025,0.021642136886587,0.044328893611553,-6.23482776518358E-08,0.265973627567291
343,-173.316462198893,17.7145011154245,0.118424161026875,0.029320556607518,0.104952416072289,0.026725403744056,0.100832453839249,-6.22407725359153E-08,0.251447647809982
344,-173.365743001302,17.8474516401874,0.121973192940156,0.031378937359566,0.132281572868427,0.041925993342056,0.091321511965652,-6.26132816705649E-08,0.378306448459625
345,-173.613810221354,18.0311517998378,0.118200581520796,0.013967108959343,0.117641434073448,0.046529977406239,0.159121192836344,-1.89810990036676E-07,0.671861171722412
346,-173.789431254069,18.1920874931295,0.124786516030629,0.018293469253762,0.119834380845229,0.034385067694369,0.265566708506663,-6.15146547033874E-08,0.626961469650269
347,-174.181655883789,18.1087956127583,0.131106119602919,0.029686030484523,0.132300019264221,0.053927083128978,0.010755216180191,-6.25887963678906E-08,0.048453364521265
348,-174.051775614421,18.1708482496757,0.121109332889318,0.032532561812631,0.101398900151253,0.037144917119281,0.063622472685804,-3.30726948050142E-07,0.289370357990265
349,-174.235338846842,18.4046661727791,0.120642490684986,0.015645903731046,0.135102219879627,0.066434919173967,0.206198740477255,-5.7323637747686E-07,0.75297337770462
350,-174.305320739746,18.326625765677,0.110864135126273,0.036512916631776,0.136466711759567,0.063779898621325,0.268508510789396,-4.70608824798546E-07,0.693751633167267
351,-174.902788798014,18.5944397907644,0.130195188025633,0.022593584952414,0.133247323334217,0.055226281167614,0.069446619403715,-6.18053519474415E-08,0.367720454931259
352,-174.719083150228,18.7190626224088,0.1149444244802,0.015442067764772,0.103512401382128,0.024544590694897,0.080736995115905,-6.24345446453845E-08,0.410829454660416
353,-174.697059631348,18.8625497790832,0.11925429229935,0.018160318776431,0.103518579155207,0.040146361956091,0.06260795435378,-6.23986338155191E-08,0.311829537153244
354,-174.892176310221,19.3671978989734,0.129908975213766,0.036614459210027,0.144386364147067,0.071758781950404,0.064952510450628,-3.39220804335128E-07,0.343307435512543
355,-174.665000915527,19.7016926404218,0.108606964349747,0.021028053174297,0.096478908012311,0.041470049338214,0.050510639604309,-6.24270697358043E-08,0.303064107894897
356,-174.985298156738,19.9135288262139,0.123775238792101,0.021263938712845,0.13690256451567,0.065024006937348,0.037533122185451,-4.23705159846577E-07,0.225199341773987
357,-175.019142150879,20.1271668369617,0.133312430232763,0.032383770643478,0.163929857313633,0.11922575120346,0.018087172592487,-3.95381562157127E-07,0.056054431945086
358,-175.389063517253,20.2633109102322,0.122348226606846,0.035880290400949,0.126212873806556,0.036258540036041,0.17624369281898,-6.18596018853168E-08,0.711514472961426
359,-175.168535868327,20.2205376004554,0.121061998109023,0.020821535162575,0.107994973659515,0.033959138386725,0.086587024219205,-6.10537824741186E-08,0.409805327653885
360,-174.961807250977,20.1440518124255,0.124853594849507,0.029862976505436,0.11815777917703,0.044063254348683,0.090840199634351,-1.38278480221743E-07,0.241714254021645
361,-175.084373474121,20.256562772675,0.113402272264163,0.019228379770326,0.11559471487999,0.046921386948459,0.113935949520093,-6.17827566884444E-08,0.26754304766655
362,-174.776412963867,19.9939612133661,0.114754423499107,0.013788465764705,0.105823623637358,0.025661268555284,0.12702862137939,-6.16913240492067E-08,0.404555141925812
363,-174.754801432292,19.733317849161,0.115162799755732,0.017884013556885,0.111656534175078,0.029660889772069,0.165848941315014,-6.25656255692775E-08,0.532444775104523
364,-175.000246683757,19.758962606732,0.11864989499251,0.02394010848099,0.10385483627518,0.023593085908314,0.151242077675422,-6.13103097180101E-08,0.616163730621338
365,-175.221405029297,19.6555217871941,0.130792497346798,0.009179841786539,0.13543522482117,0.032257249345753,0.122933325471382,-6.26055651764546E-08,0.402816027402878
366,-175.200070699056,19.9466205743212,0.106951629122098,0.013846390180323,0.116159403075774,0.021659146677644,0.193277810863269,-6.24148341898945E-08,0.67717319726944
367,-175.311078389486,20.1219071726896,0.114421413590511,0.018369083755936,0.120981734246015,0.033633283357911,0.177329619219231,-6.24984792807481E-08,0.48780483007431
368,-174.946983337402,20.6565558895888,0.107180698464314,0.033366814245175,0.087229607626796,0.043759272049651,0.152845481339365,-6.16796711483403E-08,0.375336140394211
369,-174.964391072591,20.5423457280762,0.101206182191769,0.01785666813607,0.119854128609101,0.042180740117209,0.128233603625619,-1.1914561781623E-07,0.390970915555954
370,-174.79966990153,20.5214971800622,0.117543917149305,0.014750005622976,0.124030042439699,0.06026400951661,0.096979224878125,-5.86759547616111E-08,0.382381618022919
371,-174.498250325521,20.6996075391597,0.116714883595705,0.028152646024708,0.122084632515907,0.05671887305894,0.083628179763091,-6.23175182568048E-08,0.333183705806732
372,-174.622889200846,20.719302460188,0.115723789980014,0.022696360946686,0.122696163753668,0.031443413526326,0.062432001328366,-6.24129938842088E-08,0.29891112446785
373,-174.70378112793,20.7503372569143,0.127403260519107,0.022701431445856,0.13432377204299,0.050275775270972,0.169118366318466,-6.24082545641614E-08,0.600784361362457
374,-174.820571899414,20.8623190554798,0.117308201889197,0.022036809856143,0.129383413741986,0.041963241119692,0.106042479395606,-6.25015346145119E-08,0.475296080112457
375,-174.665153503418,21.13155892654,0.125163311759631,0.029488439171656,0.11256168037653,0.043117676267184,0.158839103174261,-6.16284125953825E-08,0.533397853374481
376,-174.807518005371,20.9119887909781,0.128380046536525,0.022618858834584,0.144103866070509,0.048187352818719,0.056990484011669,-6.27275369424751E-08,0.338733345270157
377,-175.241027832031,21.0266858080139,0.128906783958276,0.020970770840527,0.155348767836889,0.060477608100067,0.073082689773032,-6.18850819478212E-08,0.389550745487213
378,-175.572001139323,20.9394066748497,0.122912393261989,0.034251420654589,0.138772579530875,0.069305961040411,0.119391327173741,-1.56949013785379E-07,0.71634829044342
379,-176.010129292806,21.0946970394109,0.1382372242709,0.02352018314478,0.14330422009031,0.115228564570397,0.09350017235425,-6.25894074346434E-08,0.305991858243942
380,-175.841664632161,20.8939651542093,0.117214885850747,0.032741001238555,0.098649896681309,0.036283538787931,0.055872942094402,-6.26914697932079E-08,0.165795415639877
381,-175.834073384603,20.6415705736513,0.125247261176507,0.033601219605419,0.129850525408983,0.050317263069467,0.068911377674418,-8.60858790474595E-07,0.370075762271881
382,-175.355379740397,20.9628786920805,0.108230661600828,0.030097099331925,0.10075001232326,0.03121766833101,0.038383737017611,-6.21685529722527E-08,0.230302661657333
383,-175.499285380046,21.0135290750254,0.11606216058135,0.021478013351701,0.106311206395427,0.035855725148966,0.066687240783196,-1.49695651430193E-07,0.393444776535034
384,-175.690363566081,21.3156418664372,0.107787958035866,0.031678174800218,0.122312386830648,0.062578041568722,0.050871771300129,-2.8165032972538E-07,0.191120728850365
385,-175.683570861816,21.3279974581833,0.114739688734213,0.016462348210142,0.137891359627247,0.030239646100548,0.01,-5.28219118223205E-07,-2.24265725989881E-08
386,-176.002494812012,21.4738341596978,0.121026201794545,0.02155365846518,0.133340559899807,0.05629427886734,0.034562615606929,-6.18686755160525E-08,0.207375884056091
387,-176.065905253092,21.3076380193672,0.123192138969898,0.023830350901165,0.131826695675651,0.053488796750127,0.165455234872612,-6.1839756426707E-08,0.496403574943543
388,-175.618003845215,21.4926869004326,0.112691860646009,0.030719332392876,0.101040370762348,0.05859918683371,0.147794281021158,-6.20673503703983E-08,0.41941910982132
389,-176.033088684082,21.6103820128532,0.121635593473911,0.021452363430645,0.121938788642486,0.024537387153619,0.174378023434428,-6.19821776126628E-08,0.566902637481689
390,-176.369407653809,22.0078749444392,0.115336450437705,0.017803711208127,0.155505699416002,0.095995146732295,0.039817910716036,-1.70458562820386E-07,0.215282365679741
391,-176.474182128906,21.8233691643579,0.12546182051301,0.027981727725939,0.140646374473969,0.044205514592712,0.105003355677397,-6.21917948251394E-08,0.325806319713592
392,-176.311058044434,21.7761418269514,0.113337844610214,0.033914822173118,0.114724926650524,0.029463527642133,0.143998717131417,-2.13271164284379E-07,0.434585392475128
393,-176.273012797038,22.0428165855475,0.110410885264476,0.019285181585343,0.125000399226944,0.054219500305283,0.077741182861902,-6.23980653813306E-08,0.364310473203659
394,-176.301328023275,22.2884855887306,0.115384984761476,0.027015508794601,0.127064073458314,0.091619657426843,0.022562940688375,-2.30535860623604E-07,0.135378003120422
395,-176.361740112305,22.783827310958,0.122012801468372,0.017752079085202,0.12615999703606,0.062939891756837,0.185575940986015,-6.22991791487948E-08,0.73859715461731
396,-176.396863301595,22.5758225234707,0.119660646965106,0.020913935373457,0.109943093111118,0.018670482239319,0.10735787012468,-6.25127469788822E-08,0.377957284450531
397,-176.465995788574,22.6660354148373,0.11349929869175,0.014124008205728,0.118149653077125,0.033477605601549,0.169215540126468,-6.23989677706049E-08,0.60640412569046
398,-176.075614929199,22.7895276373424,0.121263599644105,0.018599361563327,0.102853418638309,0.037082078145971,0.170514667394672,-6.14047195313106E-08,0.547508895397186
399,-175.956115722656,22.7922777370014,0.11993130048116,0.023084094388227,0.099394705146551,0.025524462983189,0.151846384383172,-6.18760651605044E-08,0.624658226966858

